Congestion Structure and Exceedance Bounds for Locational Marginal Emissions

Locational marginal emissions (LMEs) give the sensitivity of total operating carbon emissions to nodal power demand. We show that this vector with $n$ entries has a much smaller intrinsic dimension under DC optimal power flow. Within a fixed active constraint set, the LME vector lies in the span of the uniform vector and the power transfer distribution factor rows of the binding lines. Its rank $r$ is therefore at most one more than the number of binding/congested lines. This structure makes $r$ independent scalar observations necessary and sufficient for exact recovery. Across ten systems with nonzero operating emissions, from 14 to 1,354 buses, $r$ ranges from 2 to 15. For instance, on a 300 bus system, 24 dispatch simulations recover all 300 LMEs. We also derive an emissions exceedance bound under uncertain demand. The bound separates variation while the nominal active set remains unchanged, the probability of an active set change, and estimation error. Numerical results show that its usable forecast error range depends on local active set geometry.

==> results/aggregate/basis_ablation.csv <==
basis,dimension,l2_error,sigma_error,case_name
active PTDF,1,0.28223247881895985,0.4442844978351448,pglib_opf_case300_ieee
active PTDF,2,0.28101713726301336,0.44626808689813957,pglib_opf_case300_ieee
active PTDF,3,0.26678925866304964,0.4364878380492717,pglib_opf_case300_ieee
active PTDF,4,0.2521373204054939,0.42965969293049133,pglib_opf_case300_ieee
active PTDF,5,0.25132111096381976,0.4292908458851289,pglib_opf_case300_ieee
active PTDF,6,0.24800201790200593,0.42879338105182907,pglib_opf_case300_ieee
active PTDF,7,0.24747499109289195,0.42844033233016426,pglib_opf_case300_ieee
active PTDF,8,0.24726370587185983,0.4284076609251991,pglib_opf_case300_ieee
active PTDF,9,0.2472195414769871,0.42844374558244025,pglib_opf_case300_ieee
active PTDF,10,0.22711821840010832,0.3696810631545983,pglib_opf_case300_ieee
active PTDF,11,0.0005236240984106243,0.0012539081411892042,pglib_opf_case300_ieee
active PTDF,12,1.086225622290856e-13,2.944487529988851e-14,pglib_opf_case300_ieee
graph Fourier,1,0.29472870407366875,0.44834258732143706,pglib_opf_case300_ieee
graph Fourier,2,0.2944254256835427,0.4473285881886057,pglib_opf_case300_ieee
graph Fourier,3,0.26890102209050665,0.43032652938723315,pglib_opf_case300_ieee
graph Fourier,4,0.25801171474587836,0.4291231675820268,pglib_opf_case300_ieee
graph Fourier,5,0.25777490899454364,0.4299788447805652,pglib_opf_case300_ieee
graph Fourier,6,0.25362706087372094,0.42288589880106997,pglib_opf_case300_ieee
graph Fourier,7,0.253601065493389,0.4230222451282796,pglib_opf_case300_ieee
graph Fourier,8,0.25357076505694937,0.42329852914373156,pglib_opf_case300_ieee
graph Fourier,9,0.2508372175924391,0.42380966873117815,pglib_opf_case300_ieee
graph Fourier,10,0.2495391991361525,0.42372382587729124,pglib_opf_case300_ieee
graph Fourier,11,0.2495391481554899,0.4237181842871314,pglib_opf_case300_ieee
graph Fourier,12,0.2485139223240454,0.42350977982218596,pglib_opf_case300_ieee
graph Fourier,13,0.24726110412450686,0.42521231065609394,pglib_opf_case300_ieee
graph Fourier,14,0.2472609704636249,0.4252072858821526,pglib_opf_case300_ieee
graph Fourier,15,0.24725651009144226,0.4251745816729505,pglib_opf_case300_ieee
graph Fourier,16,0.24671322389877734,0.42588607227235387,pglib_opf_case300_ieee
graph Fourier,17,0.24671300657207937,0.4258870563566944,pglib_opf_case300_ieee
graph Fourier,18,0.24585582211315707,0.42678187498957415,pglib_opf_case300_ieee
graph Fourier,19,0.24537173127368514,0.426905129310835,pglib_opf_case300_ieee
graph Fourier,20,0.24537137321938393,0.4269062822219142,pglib_opf_case300_ieee
graph Fourier,21,0.24523351990865097,0.42801941126280485,pglib_opf_case300_ieee
graph Fourier,22,0.24522681698144935,0.4280068879211681,pglib_opf_case300_ieee
graph Fourier,23,0.24313210674591038,0.42894259182012173,pglib_opf_case300_ieee
graph Fourier,24,0.24307107364654826,0.42898667536653773,pglib_opf_case300_ieee
graph Fourier,25,0.24235610123238388,0.4289604136315005,pglib_opf_case300_ieee
graph Fourier,26,0.24232976385811117,0.42893975428343717,pglib_opf_case300_ieee
graph Fourier,27,0.2423295089407666,0.4289423020422286,pglib_opf_case300_ieee
graph Fourier,28,0.2423269658552675,0.4289474571574378,pglib_opf_case300_ieee
graph Fourier,29,0.24232695358969567,0.42894653863010823,pglib_opf_case300_ieee
graph Fourier,30,0.24231773998227402,0.4289481873636287,pglib_opf_case300_ieee
graph Fourier,31,0.2422704445313272,0.428961601468926,pglib_opf_case300_ieee
graph Fourier,32,0.2422702732496297,0.4289634378533627,pglib_opf_case300_ieee
graph Fourier,33,0.24226691381524648,0.42897455690111547,pglib_opf_case300_ieee
graph Fourier,34,0.24225746357300623,0.4289729636995735,pglib_opf_case300_ieee
graph Fourier,35,0.2418315259183414,0.42879166671264995,pglib_opf_case300_ieee
graph Fourier,36,0.24173588566962037,0.4287377046973039,pglib_opf_case300_ieee
graph Fourier,37,0.2310335373402157,0.4219451841789686,pglib_opf_case300_ieee
graph Fourier,38,0.22553879525744563,0.41948381600450163,pglib_opf_case300_ieee
graph Fourier,39,0.21736646827986988,0.4196561269637254,pglib_opf_case300_ieee
graph Fourier,40,0.21480607850865133,0.4199537949677504,pglib_opf_case300_ieee
graph Fourier,41,0.21424335501803354,0.4198738727413004,pglib_opf_case300_ieee
graph Fourier,42,0.21379139983503753,0.41984825918180985,pglib_opf_case300_ieee
graph Fourier,43,0.21359488432208,0.4198326892461385,pglib_opf_case300_ieee
graph Fourier,44,0.2134140975034337,0.41993852296140183,pglib_opf_case300_ieee
graph Fourier,45,0.21339917914499715,0.41992364968509,pglib_opf_case300_ieee
graph Fourier,46,0.21339915350075192,0.4199231527676988,pglib_opf_case300_ieee
graph Fourier,47,0.2131913894760044,0.4199363652504068,pglib_opf_case300_ieee
graph Fourier,48,0.21250263177441175,0.4188722702951043,pglib_opf_case300_ieee
graph Fourier,49,0.21246668497860627,0.4192471682897371,pglib_opf_case300_ieee
graph Fourier,50,0.19903410706170216,0.3677686902379202,pglib_opf_case300_ieee


==> results/aggregate/basis_active_ptdf.csv <==
basis,dimension,l2_error,sigma_error,case_name
active PTDF,1,0.28223247881895985,0.4442844978351448,pglib_opf_case300_ieee
active PTDF,2,0.28101713726301336,0.44626808689813957,pglib_opf_case300_ieee
active PTDF,3,0.26678925866304964,0.4364878380492717,pglib_opf_case300_ieee
active PTDF,4,0.2521373204054939,0.42965969293049133,pglib_opf_case300_ieee
active PTDF,5,0.25132111096381976,0.4292908458851289,pglib_opf_case300_ieee
active PTDF,6,0.24800201790200593,0.42879338105182907,pglib_opf_case300_ieee
active PTDF,7,0.24747499109289195,0.42844033233016426,pglib_opf_case300_ieee
active PTDF,8,0.24726370587185983,0.4284076609251991,pglib_opf_case300_ieee
active PTDF,9,0.2472195414769871,0.42844374558244025,pglib_opf_case300_ieee
active PTDF,10,0.22711821840010832,0.3696810631545983,pglib_opf_case300_ieee
active PTDF,11,0.0005236240984106243,0.0012539081411892042,pglib_opf_case300_ieee
active PTDF,12,1.086225622290856e-13,2.944487529988851e-14,pglib_opf_case300_ieee


==> results/aggregate/basis_graph_fourier.csv <==
basis,dimension,l2_error,sigma_error,case_name
graph Fourier,1,0.29472870407366875,0.44834258732143706,pglib_opf_case300_ieee
graph Fourier,2,0.2944254256835427,0.4473285881886057,pglib_opf_case300_ieee
graph Fourier,3,0.26890102209050665,0.43032652938723315,pglib_opf_case300_ieee
graph Fourier,4,0.25801171474587836,0.4291231675820268,pglib_opf_case300_ieee
graph Fourier,5,0.25777490899454364,0.4299788447805652,pglib_opf_case300_ieee
graph Fourier,6,0.25362706087372094,0.42288589880106997,pglib_opf_case300_ieee
graph Fourier,7,0.253601065493389,0.4230222451282796,pglib_opf_case300_ieee
graph Fourier,8,0.25357076505694937,0.42329852914373156,pglib_opf_case300_ieee
graph Fourier,9,0.2508372175924391,0.42380966873117815,pglib_opf_case300_ieee
graph Fourier,10,0.2495391991361525,0.42372382587729124,pglib_opf_case300_ieee
graph Fourier,11,0.2495391481554899,0.4237181842871314,pglib_opf_case300_ieee
graph Fourier,12,0.2485139223240454,0.42350977982218596,pglib_opf_case300_ieee
graph Fourier,13,0.24726110412450686,0.42521231065609394,pglib_opf_case300_ieee
graph Fourier,14,0.2472609704636249,0.4252072858821526,pglib_opf_case300_ieee
graph Fourier,15,0.24725651009144226,0.4251745816729505,pglib_opf_case300_ieee
graph Fourier,16,0.24671322389877734,0.42588607227235387,pglib_opf_case300_ieee
graph Fourier,17,0.24671300657207937,0.4258870563566944,pglib_opf_case300_ieee
graph Fourier,18,0.24585582211315707,0.42678187498957415,pglib_opf_case300_ieee
graph Fourier,19,0.24537173127368514,0.426905129310835,pglib_opf_case300_ieee
graph Fourier,20,0.24537137321938393,0.4269062822219142,pglib_opf_case300_ieee
graph Fourier,21,0.24523351990865097,0.42801941126280485,pglib_opf_case300_ieee
graph Fourier,22,0.24522681698144935,0.4280068879211681,pglib_opf_case300_ieee
graph Fourier,23,0.24313210674591038,0.42894259182012173,pglib_opf_case300_ieee
graph Fourier,24,0.24307107364654826,0.42898667536653773,pglib_opf_case300_ieee
graph Fourier,25,0.24235610123238388,0.4289604136315005,pglib_opf_case300_ieee
graph Fourier,26,0.24232976385811117,0.42893975428343717,pglib_opf_case300_ieee
graph Fourier,27,0.2423295089407666,0.4289423020422286,pglib_opf_case300_ieee
graph Fourier,28,0.2423269658552675,0.4289474571574378,pglib_opf_case300_ieee
graph Fourier,29,0.24232695358969567,0.42894653863010823,pglib_opf_case300_ieee
graph Fourier,30,0.24231773998227402,0.4289481873636287,pglib_opf_case300_ieee
graph Fourier,31,0.2422704445313272,0.428961601468926,pglib_opf_case300_ieee
graph Fourier,32,0.2422702732496297,0.4289634378533627,pglib_opf_case300_ieee
graph Fourier,33,0.24226691381524648,0.42897455690111547,pglib_opf_case300_ieee
graph Fourier,34,0.24225746357300623,0.4289729636995735,pglib_opf_case300_ieee
graph Fourier,35,0.2418315259183414,0.42879166671264995,pglib_opf_case300_ieee
graph Fourier,36,0.24173588566962037,0.4287377046973039,pglib_opf_case300_ieee
graph Fourier,37,0.2310335373402157,0.4219451841789686,pglib_opf_case300_ieee
graph Fourier,38,0.22553879525744563,0.41948381600450163,pglib_opf_case300_ieee
graph Fourier,39,0.21736646827986988,0.4196561269637254,pglib_opf_case300_ieee
graph Fourier,40,0.21480607850865133,0.4199537949677504,pglib_opf_case300_ieee
graph Fourier,41,0.21424335501803354,0.4198738727413004,pglib_opf_case300_ieee
graph Fourier,42,0.21379139983503753,0.41984825918180985,pglib_opf_case300_ieee
graph Fourier,43,0.21359488432208,0.4198326892461385,pglib_opf_case300_ieee
graph Fourier,44,0.2134140975034337,0.41993852296140183,pglib_opf_case300_ieee
graph Fourier,45,0.21339917914499715,0.41992364968509,pglib_opf_case300_ieee
graph Fourier,46,0.21339915350075192,0.4199231527676988,pglib_opf_case300_ieee
graph Fourier,47,0.2131913894760044,0.4199363652504068,pglib_opf_case300_ieee
graph Fourier,48,0.21250263177441175,0.4188722702951043,pglib_opf_case300_ieee
graph Fourier,49,0.21246668497860627,0.4192471682897371,pglib_opf_case300_ieee
graph Fourier,50,0.19903410706170216,0.3677686902379202,pglib_opf_case300_ieee


==> results/aggregate/binding_set_study.csv <==
declared_set,declared_lines,feature_rank,dispatch_runs,span_residual,recovery_error,case_name
exact,11,12,24,1.086225622290856e-13,1.2018529364801177e-13,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.031642817586504,0.033628768838812,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.12128056431169028,0.16600808243439988,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.003985408901280893,0.006914644880365119,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.005746372776193386,0.005771097213626848,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.24054196808574335,0.3687205871966902,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.12381725854390846,0.4445527717997637,pglib_opf_case300_ieee
omit one binding line,10,11,22,2.3670441738003654e-5,2.37911601414268e-5,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.03681928731685754,0.05661141138030313,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.041860837332911974,0.07183710041877997,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.018272820586932272,0.018394504552723075,pglib_opf_case300_ieee
omit one binding line,10,11,22,0.007901757690991329,0.007961011942660901,pglib_opf_case300_ieee
add 2 slack lines,13,14,28,1.0253717853992364e-13,1.1235123843075796e-13,pglib_opf_case300_ieee
add 5 slack lines,16,17,34,9.501090313035058e-14,1.0362315240354535e-13,pglib_opf_case300_ieee


==> results/aggregate/case_summary.csv <==
case_name,included,exclusion_reason,buses,branches,generators,line_limit_scale,active_lines,active_generator_constraints,feature_rank,experiments_for_exact_recovery,full_coordinate_experiments,experiment_reduction,noiseless_recovery_error,nominal_carbon_tph,carbon_risk_sd_tph,closest_kappa,switch_bound,empirical_switch,kkt_condition,runtime_seconds
pglib_opf_case14_ieee,true,,14,20,5,0.6,1,6,2,2,14,7.0,1.7992904827149165e-15,133.98070569030853,0.5947314094962128,7.860832558288843,3.818459416599607e-14,0.0,515.6763802342415,21.117999792099
pglib_opf_case30_ieee,true,,30,41,6,1.0,1,8,2,2,30,15.0,7.826281639580891e-15,146.60283086310372,0.5622730355278337,26.654881550592865,5.2558102346354586e-155,0.0,42.49933715325715,0.2590000629425049
pglib_opf_case57_ieee,true,,57,80,7,0.9,1,8,2,2,57,28.5,4.591854281820049e-14,1009.1397492288055,2.1775799968297544,0.6956912920215166,0.785061526238426,0.236,117.96657176041005,0.41500020027160645
pglib_opf_case73_ieee_rts,false,zero operating emissions under direct factors,73,120,99,0.6,4,86,5,5,73,14.6,0.0,0.0,0.0,0.22269395883109422,1.0,0.581,5.1886213765569515e9,0.6349999904632568
pglib_opf_case118_ieee,true,,118,186,54,1.0,3,85,4,4,118,29.5,6.688472415369762e-15,3093.0803306058806,3.767526572128556,1.5516639469857159,0.4356849522557009,0.0795,6252.397719594937,1.5329999923706055
pglib_opf_case162_ieee_dtc,true,,162,284,12,1.0,7,4,8,8,162,20.25,9.100788620415353e-15,3319.2150622251925,13.580694042915283,3.121263458763217,0.0076646012552505265,0.0,7624.441410432515,1.0960001945495605
pglib_opf_case179_goc,true,,179,263,29,1.0,4,24,5,5,179,35.8,1.1471775007653408e-14,15795.609008642274,14.200797136745436,1.1173792363464972,0.5962526309015989,0.143,1033.4045084309437,1.0820000171661377
pglib_opf_case197_snem,false,zero operating emissions under direct factors,197,286,35,0.6,2,6,3,3,197,65.66666666666667,0.0,0.0,0.0,0.0025089247279625705,1.0,0.93,515.4992403935183,1.5199999809265137
pglib_opf_case240_pserc,true,,240,448,143,1.0,13,131,12,12,240,20.0,5.075681491708923e-14,101623.454416307,187.531053293899,1.4371698531886694,0.9077080804620499,0.1655,456558.3408873963,6.052000045776367
pglib_opf_case300_ieee,true,,300,411,69,1.0,11,69,12,12,300,25.0,1.2018529364801177e-13,14047.084044775987,26.022877224956645,0.7908416368202947,0.7314597521498941,0.222,17713.64710338602,2.1630001068115234
pglib_opf_case500_goc,false,zero operating emissions under direct factors,500,728,171,1.0,1,163,2,2,500,250.0,0.0,0.0,0.0,0.11559930272123169,1.0,NaN,1.358062715093665e10,0.34200000762939453
pglib_opf_case588_sdet,true,,588,686,95,1.0,11,83,12,12,588,49.0,1.198181183872299e-13,5784.086136933754,13.607860325630147,0.21056883509810878,1.0,NaN,61731.15260002919,0.5130000114440918
pglib_opf_case793_goc,false,zero operating emissions under direct factors,793,913,97,1.0,10,81,11,11,793,72.0909090909091,0.0,0.0,0.0,1.4393148706135042,0.4113706909522791,NaN,1.022380372940793e10,0.5350000858306885
pglib_opf_case1354_pegase,true,,1354,1991,260,1.0,14,245,15,15,1354,90.26666666666667,2.4223003896577204e-14,41483.19272595912,29.691526353046807,2.3586302288404846,0.06194174404962949,NaN,138447.58475201935,2.139000177383423


==> results/aggregate/congestion_sweep.csv <==
case_name,line_limit_scale,active_lines,feature_rank,buses,reduction
pglib_opf_case300_ieee,1.3,5,6,300,50.0
pglib_opf_case300_ieee,1.2,6,7,300,42.857142857142854
pglib_opf_case300_ieee,1.1,8,9,300,33.333333333333336
pglib_opf_case300_ieee,1.0,11,12,300,25.0
pglib_opf_case300_ieee,0.9,10,11,300,27.272727272727273


==> results/aggregate/correlated_tail_0p0.csv <==
uncertainty_scale,exit_bound_method,closest_kappa,empirical_exit,exit_bound,failure_probability,risk_standard_deviation,empirical_quantile,linear_quantile,fixed_region_threshold,switching_aware_threshold,gaussian_fixed_region_threshold,gaussian_switching_aware_threshold,gaussian_violation_rate,certificate_available,fixed_violation_rate,fixed_violation_lower,fixed_violation_upper,switching_violation_rate,switching_violation_lower,switching_violation_upper,fixed_violation_switch_fraction,maximum_inside_linearization_error,median_outside_linearization_error,samples,dispatch_solves,inside_validation_solves,selected_query_threshold_median,selected_query_threshold_q10,selected_query_threshold_q90,learning_failure_probability,certificate_observations,certificate_dispatch_runs,load_forecast_std_percent,case_name,demand_correlation
0.2,gaussian,3.4784564601075822,0.0,0.0002521551786297178,0.05,0.435515999365951,0.6944506003046518,0.6944506003046518,1.0660329071587948,1.0669320936760769,0.7163600711524793,0.717427007209662,0.0446,true,0.0062,0.0043713883985244135,0.008786794042414002,0.0062,0.0043713883985244135,0.008786794042414002,0.0,0.000130872796546418,NaN,5000,100,100,1.1513021827186458,1.140525293140741,1.1635250484241937,0.005,20,40,0.2,pglib_opf_case57_ieee,0.0
0.3,gaussian,2.3189709734050554,0.0072,0.010198305127725758,0.05,0.6532739990489264,1.0416759004569776,1.0416759004569776,1.5990493607381921,1.6588132675649057,1.0745401067287188,1.145184058171083,0.0358,true,0.0064,0.004537188108410646,0.009020687251749749,0.0056,0.003877382638215079,0.008081721045057406,0.4375,9.780799366066427e-5,0.02070513240659616,5000,136,100,1.7954619393328541,1.7786553221371588,1.8145235640681312,0.005,20,40,0.3,pglib_opf_case57_ieee,0.0
0.4,gaussian,1.7392282300537911,0.0366,0.0409973128568079,0.05,0.871031998731902,1.4019037922195352,1.3889012006093036,2.1320658143175897,2.673438912292542,1.4327201423049587,2.0604328029885934,0.0106,true,0.0086,0.0063911756315949385,0.011563321840007208,0.0012,0.0005500831677591556,0.002615776292629832,0.8372093023255814,7.096005995266275e-5,0.05211974685573395,5000,283,100,3.069512562356001,3.040780055426857,3.102100218658863,0.005,20,40,0.4,pglib_opf_case57_ieee,0.0
0.5,gaussian,1.3913825840430332,0.0732,0.08205472148353585,0.05,1.0887899984148772,1.7789152600390878,1.7361265007616287,2.665082267896987,NaN,1.790900177881198,NaN,NaN,false,0.0098,0.007421083157823486,0.012931571829110523,NaN,NaN,NaN,0.9387755102040817,8.917100058258853e-5,0.0731821101988458,5000,466,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.0
0.7,gaussian,0.9938447028878807,0.152,0.16014923945932347,0.05,1.524305997780828,2.5730229131632907,2.430577101066281,3.7311151750557814,NaN,2.507260249033677,NaN,NaN,false,0.0116,0.008984523450010988,0.014965367809920811,NaN,NaN,NaN,0.9827586206896551,5.87043272625154e-5,0.11394447992709145,5000,860,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.0
1.0,gaussian,0.6956912920215166,0.231,0.24331109005022716,0.05,2.1775799968297544,3.7693610390900956,3.4722530015232573,5.330164535793974,NaN,3.581800355762396,NaN,NaN,false,0.0134,0.010565931089532108,0.01698119644339749,NaN,NaN,NaN,1.0,0.00025195558621007863,0.1961896340178404,5000,1255,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.0


==> results/aggregate/correlated_tail_0p3.csv <==
uncertainty_scale,exit_bound_method,closest_kappa,empirical_exit,exit_bound,failure_probability,risk_standard_deviation,empirical_quantile,linear_quantile,fixed_region_threshold,switching_aware_threshold,gaussian_fixed_region_threshold,gaussian_switching_aware_threshold,gaussian_violation_rate,certificate_available,fixed_violation_rate,fixed_violation_lower,fixed_violation_upper,switching_violation_rate,switching_violation_lower,switching_violation_upper,fixed_violation_switch_fraction,maximum_inside_linearization_error,median_outside_linearization_error,samples,dispatch_solves,inside_validation_solves,selected_query_threshold_median,selected_query_threshold_q10,selected_query_threshold_q90,learning_failure_probability,certificate_observations,certificate_dispatch_runs,load_forecast_std_percent,case_name,demand_correlation
0.2,gaussian,2.2539283165598327,0.0104,0.01210033897418702,0.05,0.7816306867610059,1.2381048639618268,1.2381048639618268,1.913234036282122,1.999756892725027,1.2856680700554102,1.387861305282503,0.036,true,0.0072,0.005205395997454866,0.009951251039593437,0.0054,0.0037139414817381113,0.007845469282312398,0.75,5.7483724912765766e-5,0.03483689866709083,5000,152,100,2.166581332220124,2.146823791990665,2.1900366500536688,0.005,20,40,0.2,pglib_opf_case57_ieee,0.3
0.3,gaussian,1.5026188777065552,0.064,0.06646867626432973,0.05,1.1724460301415085,1.8975563156004889,1.85715729594274,2.8698510544231826,NaN,1.9285021050831148,NaN,NaN,false,0.0096,0.007248675096817013,0.012704286970895016,NaN,NaN,NaN,1.0,7.128053200511353e-5,0.05802958635279243,5000,420,100,NaN,NaN,NaN,0.005,20,40,0.3,pglib_opf_case57_ieee,0.3
0.4,gaussian,1.1269641582799164,0.122,0.1298788175863574,0.05,1.5632613735220118,2.57935999961469,2.4762097279236537,3.826468072564244,NaN,2.5713361401108203,NaN,NaN,false,0.0108,0.008287189765234891,0.014063929817809002,NaN,NaN,NaN,1.0,8.002206398610712e-5,0.10396876831799329,5000,710,100,NaN,NaN,NaN,0.005,20,40,0.4,pglib_opf_case57_ieee,0.3
0.5,gaussian,0.9015713266239331,0.1732,0.1836423141839974,0.05,1.9540767169025144,3.2771895141781013,3.0952621599045673,4.783085090705304,NaN,3.214170175138525,NaN,NaN,false,0.011,0.008461172335733187,0.014289640166532683,NaN,NaN,NaN,1.0,0.0001128456808654893,0.13729292103068824,5000,966,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.3
0.7,gaussian,0.643979519017095,0.2502,0.2597943575603764,0.05,2.73570740366352,4.704337929025875,4.333367023866393,6.696319126987426,NaN,4.499838245193935,NaN,NaN,false,0.012,0.009334535211612843,0.015414741886762912,NaN,NaN,NaN,1.0,0.0001562232068163527,0.20946464438360923,5000,1351,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.3
1.0,gaussian,0.45078566331196657,0.317,0.32607201760253646,0.05,3.9081534338050288,6.84506158889614,6.190524319809135,9.566170181410609,NaN,6.42834035027705,NaN,NaN,false,0.0128,0.010037035568302636,0.01631101320696103,NaN,NaN,NaN,1.0,4.6130473894123725e-5,0.33003105591341786,5000,1685,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.3


==> results/aggregate/correlated_tail_0p5.csv <==
uncertainty_scale,exit_bound_method,closest_kappa,empirical_exit,exit_bound,failure_probability,risk_standard_deviation,empirical_quantile,linear_quantile,fixed_region_threshold,switching_aware_threshold,gaussian_fixed_region_threshold,gaussian_switching_aware_threshold,gaussian_violation_rate,certificate_available,fixed_violation_rate,fixed_violation_lower,fixed_violation_upper,switching_violation_rate,switching_violation_lower,switching_violation_upper,fixed_violation_switch_fraction,maximum_inside_linearization_error,median_outside_linearization_error,samples,dispatch_solves,inside_validation_solves,selected_query_threshold_median,selected_query_threshold_q10,selected_query_threshold_q90,learning_failure_probability,certificate_observations,certificate_dispatch_runs,load_forecast_std_percent,case_name,demand_correlation
0.2,gaussian,1.9139901763381566,0.0248,0.027810705487551334,0.05,0.944348855212762,1.5085455541574186,1.5085455541574186,2.3115269174040955,2.606178833807157,1.5533156396041818,1.8986107581865093,0.0214,true,0.0086,0.0063911756315949385,0.011563321840007208,0.0038,0.002434138850885676,0.005927728559389015,1.0,0.0001595578962351185,0.041675611052175654,5000,224,100,2.855608002875266,2.8285662369429327,2.886268188672409,0.005,20,40,0.2,pglib_opf_case57_ieee,0.5
0.3,gaussian,1.2759934508921045,0.1,0.1009789170984016,0.05,1.416523282819143,2.345347708714639,2.2628183312361285,3.467290376106143,NaN,2.329973459406273,NaN,NaN,false,0.0102,0.007766735898799775,0.01338530492657819,NaN,NaN,NaN,1.0,6.836356682554667e-5,0.08215228074362702,5000,600,100,NaN,NaN,NaN,0.005,20,40,0.3,pglib_opf_case57_ieee,0.5
0.4,gaussian,0.9569950881690783,0.1666,0.16928486709991153,0.05,1.888697710425524,3.224025303607142,3.0170911083148373,4.623053834808191,NaN,3.1066312792083637,NaN,NaN,false,0.0112,0.008635392875722448,0.014515112545765398,NaN,NaN,NaN,1.0,0.00019495308995720606,0.12943189478986472,5000,933,100,NaN,NaN,NaN,0.005,20,40,0.4,pglib_opf_case57_ieee,0.5
0.5,gaussian,0.7655960705352628,0.2198,0.22195834164480377,0.05,2.360872138031905,4.10270196304361,3.7713638853935465,5.778817293510238,NaN,3.883289099010455,NaN,NaN,false,0.0122,0.009509858115682888,0.015639111901914846,NaN,NaN,NaN,1.0,6.584988662905467e-5,0.1709975832462467,5000,1199,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.5
0.7,gaussian,0.5468543360966164,0.286,0.2922394048630389,0.05,3.305220993244667,5.8600562173718185,5.279909439550966,8.090344210914333,NaN,5.436604738614636,NaN,NaN,false,0.0124,0.009685385642423546,0.015863277294396162,NaN,NaN,NaN,1.0,4.2767467251847435e-5,0.26323066831359343,5000,1530,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.5
1.0,gaussian,0.3827980352676314,0.346,0.3509347718975704,0.05,4.72174427606381,8.4960875988646,7.542727770787093,11.557634587020477,NaN,7.76657819802091,NaN,NaN,false,0.0128,0.010037035568302636,0.01631101320696103,NaN,NaN,NaN,1.0,0.00010358448690939159,0.4152401134528627,5000,1830,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.5


==> results/aggregate/correlated_tail_0p8.csv <==
uncertainty_scale,exit_bound_method,closest_kappa,empirical_exit,exit_bound,failure_probability,risk_standard_deviation,empirical_quantile,linear_quantile,fixed_region_threshold,switching_aware_threshold,gaussian_fixed_region_threshold,gaussian_switching_aware_threshold,gaussian_violation_rate,certificate_available,fixed_violation_rate,fixed_violation_lower,fixed_violation_upper,switching_violation_rate,switching_violation_lower,switching_violation_upper,fixed_violation_switch_fraction,maximum_inside_linearization_error,median_outside_linearization_error,samples,dispatch_solves,inside_validation_solves,selected_query_threshold_median,selected_query_threshold_q10,selected_query_threshold_q90,learning_failure_probability,certificate_observations,certificate_dispatch_runs,load_forecast_std_percent,case_name,demand_correlation
0.2,gaussian,1.6071241011090573,0.0532,0.054013573658326645,0.05,1.1458914019768243,1.8642024649260642,1.8617931953550815,2.8048520474931693,NaN,1.8848236286340863,NaN,NaN,false,0.008,0.005880681725099649,0.010874736988836564,NaN,NaN,NaN,1.0,0.00010032080409999589,0.05760059367315318,5000,366,100,NaN,NaN,NaN,0.005,20,40,0.2,pglib_opf_case57_ieee,0.8
0.3,gaussian,1.0714160674060385,0.144,0.1419911957475626,0.05,1.7188371029652365,2.9351137132977216,2.792689793032622,4.207278071239753,NaN,2.8272354429511295,NaN,NaN,false,0.0106,0.008113451615220025,0.013837975048601892,NaN,NaN,NaN,1.0,5.846718596913547e-5,0.10723277401503073,5000,820,100,NaN,NaN,NaN,0.005,20,40,0.3,pglib_opf_case57_ieee,0.8
0.4,gaussian,0.8035620505545287,0.2086,0.2108249736753717,0.05,2.2917828039536485,4.010379508655905,3.723586390710163,5.609704094986339,NaN,3.7696472572681725,NaN,NaN,false,0.0116,0.008984523450010988,0.014965367809920811,NaN,NaN,NaN,1.0,5.736956893231948e-5,0.1642379599246011,5000,1143,100,NaN,NaN,NaN,0.005,20,40,0.4,pglib_opf_case57_ieee,0.8
0.5,gaussian,0.6428496404436229,0.2606,0.260160834545786,0.05,2.8647285049420605,5.0856453040144185,4.654482988387702,7.012130118732923,NaN,4.712059071585215,NaN,NaN,false,0.0122,0.009509858115682888,0.015639111901914846,NaN,NaN,NaN,1.0,7.217216522903414e-5,0.21682681811271554,5000,1403,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.8
0.7,gaussian,0.45917831460258784,0.3226,0.32305306087888747,0.05,4.010619906918885,7.23617689473178,6.516276183742785,9.816982166226092,NaN,6.596882700219302,NaN,NaN,false,0.0132,0.010389448801641138,0.016757985812066483,NaN,NaN,NaN,1.0,7.72131508029461e-5,0.34748459349893857,5000,1713,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.8
1.0,gaussian,0.32142482022181146,0.374,0.37394569188903,0.05,5.729457009884121,10.46197428080736,9.308965976775404,14.024260237465846,NaN,9.42411814317043,NaN,NaN,false,0.014,0.011096433554600585,0.017649772735994947,NaN,NaN,NaN,1.0,0.0001111106900973935,0.5151176165583977,5000,1970,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.8


==> results/aggregate/correlated_tail_curve.csv <==
uncertainty_scale,exit_bound_method,closest_kappa,empirical_exit,exit_bound,failure_probability,risk_standard_deviation,empirical_quantile,linear_quantile,fixed_region_threshold,switching_aware_threshold,gaussian_fixed_region_threshold,gaussian_switching_aware_threshold,gaussian_violation_rate,certificate_available,fixed_violation_rate,fixed_violation_lower,fixed_violation_upper,switching_violation_rate,switching_violation_lower,switching_violation_upper,fixed_violation_switch_fraction,maximum_inside_linearization_error,median_outside_linearization_error,samples,dispatch_solves,inside_validation_solves,selected_query_threshold_median,selected_query_threshold_q10,selected_query_threshold_q90,learning_failure_probability,certificate_observations,certificate_dispatch_runs,load_forecast_std_percent,case_name,demand_correlation
0.2,gaussian,3.4784564601075822,0.0,0.0002521551786297178,0.05,0.435515999365951,0.6944506003046518,0.6944506003046518,1.0660329071587948,1.0669320936760769,0.7163600711524793,0.717427007209662,0.0446,true,0.0062,0.0043713883985244135,0.008786794042414002,0.0062,0.0043713883985244135,0.008786794042414002,0.0,0.000130872796546418,NaN,5000,100,100,1.1513021827186458,1.140525293140741,1.1635250484241937,0.005,20,40,0.2,pglib_opf_case57_ieee,0.0
0.3,gaussian,2.3189709734050554,0.0072,0.010198305127725758,0.05,0.6532739990489264,1.0416759004569776,1.0416759004569776,1.5990493607381921,1.6588132675649057,1.0745401067287188,1.145184058171083,0.0358,true,0.0064,0.004537188108410646,0.009020687251749749,0.0056,0.003877382638215079,0.008081721045057406,0.4375,9.780799366066427e-5,0.02070513240659616,5000,136,100,1.7954619393328541,1.7786553221371588,1.8145235640681312,0.005,20,40,0.3,pglib_opf_case57_ieee,0.0
0.4,gaussian,1.7392282300537911,0.0366,0.0409973128568079,0.05,0.871031998731902,1.4019037922195352,1.3889012006093036,2.1320658143175897,2.673438912292542,1.4327201423049587,2.0604328029885934,0.0106,true,0.0086,0.0063911756315949385,0.011563321840007208,0.0012,0.0005500831677591556,0.002615776292629832,0.8372093023255814,7.096005995266275e-5,0.05211974685573395,5000,283,100,3.069512562356001,3.040780055426857,3.102100218658863,0.005,20,40,0.4,pglib_opf_case57_ieee,0.0
0.5,gaussian,1.3913825840430332,0.0732,0.08205472148353585,0.05,1.0887899984148772,1.7789152600390878,1.7361265007616287,2.665082267896987,NaN,1.790900177881198,NaN,NaN,false,0.0098,0.007421083157823486,0.012931571829110523,NaN,NaN,NaN,0.9387755102040817,8.917100058258853e-5,0.0731821101988458,5000,466,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.0
0.7,gaussian,0.9938447028878807,0.152,0.16014923945932347,0.05,1.524305997780828,2.5730229131632907,2.430577101066281,3.7311151750557814,NaN,2.507260249033677,NaN,NaN,false,0.0116,0.008984523450010988,0.014965367809920811,NaN,NaN,NaN,0.9827586206896551,5.87043272625154e-5,0.11394447992709145,5000,860,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.0
1.0,gaussian,0.6956912920215166,0.231,0.24331109005022716,0.05,2.1775799968297544,3.7693610390900956,3.4722530015232573,5.330164535793974,NaN,3.581800355762396,NaN,NaN,false,0.0134,0.010565931089532108,0.01698119644339749,NaN,NaN,NaN,1.0,0.00025195558621007863,0.1961896340178404,5000,1255,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.0
0.2,gaussian,2.2539283165598327,0.0104,0.01210033897418702,0.05,0.7816306867610059,1.2381048639618268,1.2381048639618268,1.913234036282122,1.999756892725027,1.2856680700554102,1.387861305282503,0.036,true,0.0072,0.005205395997454866,0.009951251039593437,0.0054,0.0037139414817381113,0.007845469282312398,0.75,5.7483724912765766e-5,0.03483689866709083,5000,152,100,2.166581332220124,2.146823791990665,2.1900366500536688,0.005,20,40,0.2,pglib_opf_case57_ieee,0.3
0.3,gaussian,1.5026188777065552,0.064,0.06646867626432973,0.05,1.1724460301415085,1.8975563156004889,1.85715729594274,2.8698510544231826,NaN,1.9285021050831148,NaN,NaN,false,0.0096,0.007248675096817013,0.012704286970895016,NaN,NaN,NaN,1.0,7.128053200511353e-5,0.05802958635279243,5000,420,100,NaN,NaN,NaN,0.005,20,40,0.3,pglib_opf_case57_ieee,0.3
0.4,gaussian,1.1269641582799164,0.122,0.1298788175863574,0.05,1.5632613735220118,2.57935999961469,2.4762097279236537,3.826468072564244,NaN,2.5713361401108203,NaN,NaN,false,0.0108,0.008287189765234891,0.014063929817809002,NaN,NaN,NaN,1.0,8.002206398610712e-5,0.10396876831799329,5000,710,100,NaN,NaN,NaN,0.005,20,40,0.4,pglib_opf_case57_ieee,0.3
0.5,gaussian,0.9015713266239331,0.1732,0.1836423141839974,0.05,1.9540767169025144,3.2771895141781013,3.0952621599045673,4.783085090705304,NaN,3.214170175138525,NaN,NaN,false,0.011,0.008461172335733187,0.014289640166532683,NaN,NaN,NaN,1.0,0.0001128456808654893,0.13729292103068824,5000,966,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.3
0.7,gaussian,0.643979519017095,0.2502,0.2597943575603764,0.05,2.73570740366352,4.704337929025875,4.333367023866393,6.696319126987426,NaN,4.499838245193935,NaN,NaN,false,0.012,0.009334535211612843,0.015414741886762912,NaN,NaN,NaN,1.0,0.0001562232068163527,0.20946464438360923,5000,1351,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.3
1.0,gaussian,0.45078566331196657,0.317,0.32607201760253646,0.05,3.9081534338050288,6.84506158889614,6.190524319809135,9.566170181410609,NaN,6.42834035027705,NaN,NaN,false,0.0128,0.010037035568302636,0.01631101320696103,NaN,NaN,NaN,1.0,4.6130473894123725e-5,0.33003105591341786,5000,1685,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.3
0.2,gaussian,1.9139901763381566,0.0248,0.027810705487551334,0.05,0.944348855212762,1.5085455541574186,1.5085455541574186,2.3115269174040955,2.606178833807157,1.5533156396041818,1.8986107581865093,0.0214,true,0.0086,0.0063911756315949385,0.011563321840007208,0.0038,0.002434138850885676,0.005927728559389015,1.0,0.0001595578962351185,0.041675611052175654,5000,224,100,2.855608002875266,2.8285662369429327,2.886268188672409,0.005,20,40,0.2,pglib_opf_case57_ieee,0.5
0.3,gaussian,1.2759934508921045,0.1,0.1009789170984016,0.05,1.416523282819143,2.345347708714639,2.2628183312361285,3.467290376106143,NaN,2.329973459406273,NaN,NaN,false,0.0102,0.007766735898799775,0.01338530492657819,NaN,NaN,NaN,1.0,6.836356682554667e-5,0.08215228074362702,5000,600,100,NaN,NaN,NaN,0.005,20,40,0.3,pglib_opf_case57_ieee,0.5
0.4,gaussian,0.9569950881690783,0.1666,0.16928486709991153,0.05,1.888697710425524,3.224025303607142,3.0170911083148373,4.623053834808191,NaN,3.1066312792083637,NaN,NaN,false,0.0112,0.008635392875722448,0.014515112545765398,NaN,NaN,NaN,1.0,0.00019495308995720606,0.12943189478986472,5000,933,100,NaN,NaN,NaN,0.005,20,40,0.4,pglib_opf_case57_ieee,0.5
0.5,gaussian,0.7655960705352628,0.2198,0.22195834164480377,0.05,2.360872138031905,4.10270196304361,3.7713638853935465,5.778817293510238,NaN,3.883289099010455,NaN,NaN,false,0.0122,0.009509858115682888,0.015639111901914846,NaN,NaN,NaN,1.0,6.584988662905467e-5,0.1709975832462467,5000,1199,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.5
0.7,gaussian,0.5468543360966164,0.286,0.2922394048630389,0.05,3.305220993244667,5.8600562173718185,5.279909439550966,8.090344210914333,NaN,5.436604738614636,NaN,NaN,false,0.0124,0.009685385642423546,0.015863277294396162,NaN,NaN,NaN,1.0,4.2767467251847435e-5,0.26323066831359343,5000,1530,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.5
1.0,gaussian,0.3827980352676314,0.346,0.3509347718975704,0.05,4.72174427606381,8.4960875988646,7.542727770787093,11.557634587020477,NaN,7.76657819802091,NaN,NaN,false,0.0128,0.010037035568302636,0.01631101320696103,NaN,NaN,NaN,1.0,0.00010358448690939159,0.4152401134528627,5000,1830,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.5
0.2,gaussian,1.6071241011090573,0.0532,0.054013573658326645,0.05,1.1458914019768243,1.8642024649260642,1.8617931953550815,2.8048520474931693,NaN,1.8848236286340863,NaN,NaN,false,0.008,0.005880681725099649,0.010874736988836564,NaN,NaN,NaN,1.0,0.00010032080409999589,0.05760059367315318,5000,366,100,NaN,NaN,NaN,0.005,20,40,0.2,pglib_opf_case57_ieee,0.8
0.3,gaussian,1.0714160674060385,0.144,0.1419911957475626,0.05,1.7188371029652365,2.9351137132977216,2.792689793032622,4.207278071239753,NaN,2.8272354429511295,NaN,NaN,false,0.0106,0.008113451615220025,0.013837975048601892,NaN,NaN,NaN,1.0,5.846718596913547e-5,0.10723277401503073,5000,820,100,NaN,NaN,NaN,0.005,20,40,0.3,pglib_opf_case57_ieee,0.8
0.4,gaussian,0.8035620505545287,0.2086,0.2108249736753717,0.05,2.2917828039536485,4.010379508655905,3.723586390710163,5.609704094986339,NaN,3.7696472572681725,NaN,NaN,false,0.0116,0.008984523450010988,0.014965367809920811,NaN,NaN,NaN,1.0,5.736956893231948e-5,0.1642379599246011,5000,1143,100,NaN,NaN,NaN,0.005,20,40,0.4,pglib_opf_case57_ieee,0.8
0.5,gaussian,0.6428496404436229,0.2606,0.260160834545786,0.05,2.8647285049420605,5.0856453040144185,4.654482988387702,7.012130118732923,NaN,4.712059071585215,NaN,NaN,false,0.0122,0.009509858115682888,0.015639111901914846,NaN,NaN,NaN,1.0,7.217216522903414e-5,0.21682681811271554,5000,1403,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.8
0.7,gaussian,0.45917831460258784,0.3226,0.32305306087888747,0.05,4.010619906918885,7.23617689473178,6.516276183742785,9.816982166226092,NaN,6.596882700219302,NaN,NaN,false,0.0132,0.010389448801641138,0.016757985812066483,NaN,NaN,NaN,1.0,7.72131508029461e-5,0.34748459349893857,5000,1713,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.8
1.0,gaussian,0.32142482022181146,0.374,0.37394569188903,0.05,5.729457009884121,10.46197428080736,9.308965976775404,14.024260237465846,NaN,9.42411814317043,NaN,NaN,false,0.014,0.011096433554600585,0.017649772735994947,NaN,NaN,NaN,1.0,0.0001111106900973935,0.5151176165583977,5000,1970,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.8


==> results/aggregate/counterfactual_buses.csv <==
bus,observed_marginal_emissions,exact_marginal_emissions
52,0.5397522322682562,0.5397519623902177
53,0.8203673567977603,0.8204000000000342
69,0.8204000000259839,0.8204000000000008
72,0.43262909545501316,0.4325964575840985
100,2.587032777177228,2.5870654149411823
122,0.8203999999523148,0.8204000000010095
123,0.5150497880331386,0.5150495306382402
170,0.820432529093523,0.8204000000000001
171,0.8200606575410347,0.8200602748313622
245,-0.41868731056638353,-0.41868731108208634
258,0.5173002586425355,0.5172999999999993
263,0.8204004102472027,0.820400000000012


==> results/aggregate/counterfactual_recovery.csv <==
case_name,buses,feature_rank,perturbation_experiments,selected_dispatch_runs,full_dispatch_runs,relative_field_error
pglib_opf_case300_ieee,300,12,12,24,600,1.2020163470713017e-5


==> results/aggregate/derivative_validation.csv <==
case_name,powerdiff_vs_active_kkt,finite_difference_error,congestion_span_residual,poisson_residual,poisson_leakage,active_feasibility_residual
pglib_opf_case14_ieee,2.412131374786546e-14,2.837466283269462e-7,1.4003186192851247e-15,3.484661095568106e-14,3.044311347677186e-14,1.3999848036405638e-7
pglib_opf_case30_ieee,9.602659306545124e-15,1.3071959193217383e-6,3.071124210637589e-15,8.095119355139587e-14,7.526738525365453e-14,2.0999620575778977e-7
pglib_opf_case57_ieee,3.538945828565537e-13,4.61478794395887e-6,4.33169845363651e-14,2.681470453302626e-13,2.6812732716293196e-13,4.1883924417618346e-7
pglib_opf_case73_ieee_rts,1.8245616300916864e-7,0.0,0.0,0.0,0.0,7.299931468196519e-7
pglib_opf_case118_ieee,2.1167302391032558e-13,5.214823691917631e-6,4.932096642110212e-15,2.88431235036619e-14,2.8649598824335746e-14,1.1799890842212335e-6
pglib_opf_case162_ieee_dtc,6.005526874390933e-13,1.2253431746921952e-5,8.644523303396032e-15,1.333457513577576e-14,1.3198079184982744e-14,1.0499864799839997e-6
pglib_opf_case179_goc,8.696069531717024e-13,2.7838995030639676e-6,9.629439754171134e-15,3.595683643487542e-14,3.5057400664595716e-14,1.7899856743497367e-6
pglib_opf_case197_snem,0.41805992948546666,0.0,0.0,0.0,0.0,1.4787086310252828e-5
pglib_opf_case240_pserc,4.943657521084046e-12,2.8726785810191632e-5,2.7350407412623987e-14,1.5653560774899495e-13,1.4793983222498634e-13,2.3999748464120785e-6
pglib_opf_case300_ieee,6.951663039657836e-12,2.698821427688599e-5,1.086225622290856e-13,3.5549717195357225e-13,3.551227340123038e-13,1.9099843768799474e-6
pglib_opf_case500_goc,0.00023659849094970258,NaN,0.0,0.0,0.0,2.8099732674036204e-6
pglib_opf_case588_sdet,5.551967843763869e-12,NaN,1.0628152133026603e-13,1.992059543304391e-11,1.9891976838260246e-11,5.879948048459482e-6
pglib_opf_case793_goc,8.045123786992541e-8,NaN,0.0,0.0,0.0,7.92992628362299e-6
pglib_opf_case1354_pegase,7.227028333123397e-12,NaN,2.0803983844508608e-14,2.628497115815772e-14,2.6241109803117865e-14,6.20993921529589e-6


==> results/aggregate/emissions_tail_curve.csv <==
uncertainty_scale,exit_bound_method,closest_kappa,empirical_exit,exit_bound,failure_probability,risk_standard_deviation,empirical_quantile,linear_quantile,fixed_region_threshold,switching_aware_threshold,gaussian_fixed_region_threshold,gaussian_switching_aware_threshold,gaussian_violation_rate,certificate_available,fixed_violation_rate,fixed_violation_lower,fixed_violation_upper,switching_violation_rate,switching_violation_lower,switching_violation_upper,fixed_violation_switch_fraction,maximum_inside_linearization_error,median_outside_linearization_error,samples,dispatch_solves,inside_validation_solves,selected_query_threshold_median,selected_query_threshold_q10,selected_query_threshold_q90,learning_failure_probability,certificate_observations,certificate_dispatch_runs,load_forecast_std_percent,case_name,demand_correlation
0.2,gaussian,3.4784564601075822,0.0,0.0002521551786297178,0.05,0.435515999365951,0.6944506003046518,0.6944506003046518,1.0660329071587948,1.0669320936760769,0.7163600711524793,0.717427007209662,0.0446,true,0.0062,0.0043713883985244135,0.008786794042414002,0.0062,0.0043713883985244135,0.008786794042414002,0.0,0.000130872796546418,NaN,5000,100,100,1.1513021827186458,1.140525293140741,1.1635250484241937,0.005,20,40,0.2,pglib_opf_case57_ieee,0.0
0.3,gaussian,2.3189709734050554,0.0072,0.010198305127725758,0.05,0.6532739990489264,1.0416759004569776,1.0416759004569776,1.5990493607381921,1.6588132675649057,1.0745401067287188,1.145184058171083,0.0358,true,0.0064,0.004537188108410646,0.009020687251749749,0.0056,0.003877382638215079,0.008081721045057406,0.4375,9.780799366066427e-5,0.02070513240659616,5000,136,100,1.7954619393328541,1.7786553221371588,1.8145235640681312,0.005,20,40,0.3,pglib_opf_case57_ieee,0.0
0.4,gaussian,1.7392282300537911,0.0366,0.0409973128568079,0.05,0.871031998731902,1.4019037922195352,1.3889012006093036,2.1320658143175897,2.673438912292542,1.4327201423049587,2.0604328029885934,0.0106,true,0.0086,0.0063911756315949385,0.011563321840007208,0.0012,0.0005500831677591556,0.002615776292629832,0.8372093023255814,7.096005995266275e-5,0.05211974685573395,5000,283,100,3.069512562356001,3.040780055426857,3.102100218658863,0.005,20,40,0.4,pglib_opf_case57_ieee,0.0
0.5,gaussian,1.3913825840430332,0.0732,0.08205472148353585,0.05,1.0887899984148772,1.7789152600390878,1.7361265007616287,2.665082267896987,NaN,1.790900177881198,NaN,NaN,false,0.0098,0.007421083157823486,0.012931571829110523,NaN,NaN,NaN,0.9387755102040817,8.917100058258853e-5,0.0731821101988458,5000,466,100,NaN,NaN,NaN,0.005,20,40,0.5,pglib_opf_case57_ieee,0.0
0.7,gaussian,0.9938447028878807,0.152,0.16014923945932347,0.05,1.524305997780828,2.5730229131632907,2.430577101066281,3.7311151750557814,NaN,2.507260249033677,NaN,NaN,false,0.0116,0.008984523450010988,0.014965367809920811,NaN,NaN,NaN,0.9827586206896551,5.87043272625154e-5,0.11394447992709145,5000,860,100,NaN,NaN,NaN,0.005,20,40,0.7,pglib_opf_case57_ieee,0.0
1.0,gaussian,0.6956912920215166,0.231,0.24331109005022716,0.05,2.1775799968297544,3.7693610390900956,3.4722530015232573,5.330164535793974,NaN,3.581800355762396,NaN,NaN,false,0.0134,0.010565931089532108,0.01698119644339749,NaN,NaN,NaN,1.0,0.00025195558621007863,0.1961896340178404,5000,1255,100,NaN,NaN,NaN,0.005,20,40,1.0,pglib_opf_case57_ieee,0.0


==> results/aggregate/experiment_efficiency.csv <==
policy,t,median_risk_ratio,q10_risk_ratio,q90_risk_ratio,median_tail_margin_ratio,q10_tail_margin_ratio,q90_tail_margin_ratio,median_lme_error,empirical_ucb_coverage
leverage,1,49782.87461304973,49782.87461303903,49782.87461306264,223.1207623979663,223.1207623979423,223.12076239799524,0.997849180859655,1.0
leverage,2,78768.39904298334,78768.39904296759,78768.39904300934,280.65708443398205,280.657084433954,280.6570844340284,0.9969936460701656,1.0
leverage,3,107406.49490518076,107406.49489472073,107406.49491499235,327.72930126124027,327.72930124528193,327.7293012762093,0.9948365916798492,1.0
leverage,4,71629.5986603311,71629.40344698253,71629.78469851798,267.6370651840492,267.6367004859059,267.6374127406665,0.9926240695183166,1.0
leverage,5,42598.34839286278,42598.07321996467,42598.62162516541,206.3936733353582,206.39300671283556,206.3943352545447,0.9325751115511475,1.0
leverage,6,49382.12021804837,49381.815126968664,49382.41267078762,222.22088159767597,222.2201951375448,222.2215396193349,0.9221557141674476,1.0
leverage,7,56089.30153935972,56088.97014270876,56089.6000003799,236.8318001015903,236.83110045496295,236.83243021254418,0.9162029034350229,1.0
leverage,8,62545.2454557485,62544.935270681715,62545.63381508242,250.09047454021214,250.08985439373924,250.09125097668337,0.9092111652461858,1.0
leverage,9,43860.649903471174,43860.2373261932,43860.98653343649,209.42934346330537,209.42835845747632,209.4301471456179,0.8785126456906637,1.0
leverage,10,47605.515243206886,47604.48549967493,47606.29850393489,218.18688146450359,218.18452167758124,218.18867638796337,0.8252829867751765,1.0
leverage,11,20964.169903335813,20963.06898170324,20965.203206067832,144.7900891060398,144.78628727094022,144.7936573405992,0.6299173789328245,1.0
leverage,12,1.3070235315723582,1.2776027359610065,1.3313152996987172,1.1432512978103382,1.1303108883950483,1.1538263686828816,0.020668032190857926,1.0
leverage,13,1.2769532779287442,1.2543632345677027,1.2971517462119069,1.1300235671348353,1.1199835804127314,1.1389256970303023,0.017042617774107108,1.0
leverage,14,1.2773709913084894,1.2548861544582528,1.2976154122034953,1.1302083727568948,1.1202170046529978,1.1391292325973186,0.016639108328841426,1.0
leverage,15,1.2778588288568375,1.2553675660585621,1.2981079570018248,1.13042416971194,1.1204318583605162,1.1393454056578336,0.01656917710343403,1.0
leverage,16,1.2783478464617666,1.2558435376533064,1.2985977529857138,1.130640447442683,1.1206442436409023,1.1395603314784009,0.01652762474928994,1.0
leverage,17,1.278834396669294,1.2563236822571895,1.2990889951266689,1.1308555927574506,1.1208584502620038,1.1397758513229195,0.01642865687486056,1.0
leverage,18,1.2778622560051434,1.254902243139416,1.2983315512680105,1.130425696105291,1.1202241930662586,1.1394435265902936,0.016510401536672055,1.0
leverage,19,1.2781287359978117,1.2550171420928777,1.2989414419917873,1.1305435573990885,1.1202754742000218,1.1397111207532156,0.01632507091171656,1.0
leverage,20,1.237912470172426,1.2150564392228715,1.2579251623103334,1.1126151483459874,1.1022959557412688,1.1215726290748598,0.01567996212133836,1.0
leverage,21,1.2382122742613735,1.2156262586375428,1.258541087333176,1.11274986937175,1.102554385200419,1.1218471757761748,0.015343443493247183,1.0
leverage,22,1.2219552995295215,1.1999873230940796,1.2374097740100065,1.1054208695580674,1.0954393261390893,1.1123892168119518,0.01489903269101438,1.0
leverage,23,1.2145956062476948,1.1936930176786238,1.2316884738217082,1.1020869305578809,1.0925625882854082,1.1098146094528794,0.014948646872530245,1.0
leverage,24,1.2050142331920908,1.1872139912270085,1.219973590279399,1.0977314027122818,1.0895934622006567,1.104524146254703,0.01416609112252484,1.0
leverage,25,1.1991168179727176,1.1855577176139764,1.2149313317521802,1.0950419216722822,1.088833146859666,1.1022392351959895,0.012567465136235505,1.0
leverage,26,1.1993026743452337,1.1857832560309478,1.2151867774018976,1.0951267816217274,1.088936708705045,1.1023551046899625,0.012469854842946937,1.0
leverage,27,1.199493627341689,1.1859767810482662,1.2153774215858193,1.0952139611780387,1.0890255645382678,1.102441572591288,0.012469428283706646,1.0
leverage,28,1.1996856375085527,1.1861678131071387,1.2155710367846964,1.0953016164162892,1.0891132687842981,1.1025293810945187,0.012420767201752787,1.0
leverage,29,1.199877496251048,1.1863586946952656,1.2157644991527938,1.0953891955212092,1.0892008968943305,1.1026171133013452,0.012333569775201707,1.0
leverage,30,1.1999240619182092,1.1858197110614552,1.2147741313806237,1.0954104481430704,1.0889534877364477,1.1021679225286618,0.012485401397870854,1.0
leverage,31,1.200028480508217,1.1862022564019679,1.2148561310659962,1.0954581137766453,1.089129125887341,1.1022051218280497,0.012456781286807415,1.0
leverage,32,1.1818570373270882,1.168682663143886,1.1961288096316913,1.0871324832009952,1.0810562719577876,1.0936767386879362,0.011582328389259955,1.0
leverage,33,1.1819958440850264,1.1684444010142534,1.1961654451685013,1.0871963183631905,1.0809460675396683,1.0936934874366766,0.011494194572071735,1.0
leverage,34,1.1775141221443004,1.163574004526119,1.1912088276942385,1.085133227624587,1.0786908752922095,1.091425135984524,0.010978605598355319,1.0
leverage,35,1.169491579942692,1.1569243296268021,1.1835611393063732,1.0814303395377651,1.0756041693319545,1.0879159578734272,0.010967315602916188,1.0
leverage,36,1.1674977931340784,1.1531615586898127,1.1813636066682438,1.0805081178021756,1.073853600368766,1.0869055185239587,0.010585601083702581,1.0
leverage,37,1.1627873698827598,1.1500858040347832,1.175139882092699,1.0783261881403077,1.0724205294773976,1.084038689017363,0.009860867459024685,1.0
leverage,38,1.1608281249580537,1.1488034623391585,1.1721042742215946,1.077417325734954,1.071822490704508,1.0826376395212145,0.00938361089253386,1.0
leverage,39,1.1609760105840758,1.1489257889910713,1.1722560320170061,1.0774859542519413,1.0718795532762009,1.082707725183043,0.00924835091866487,1.0
leverage,40,1.161082426486551,1.1490319358582182,1.1723632787580303,1.0775353346920622,1.0719290664924574,1.0827572511482333,0.009250074588500558,1.0
leverage,41,1.1611887826319647,1.1491380231613122,1.1724704652202942,1.0775846851420017,1.0719785496394731,1.0828067470136848,0.00924227233957449,1.0
leverage,42,1.1612937499236782,1.1492421938479827,1.172578407978286,1.0776333890343295,1.0720271366280012,1.0828565897880291,0.009246257441169128,1.0
leverage,43,1.1607405737749166,1.1496544658526837,1.1733390833486328,1.0773767023125156,1.0722193747058353,1.0832077673345661,0.009308371213594518,1.0
leverage,44,1.160899814076466,1.149709535241145,1.1730718313614152,1.0774506006731661,1.072245051787243,1.0830843948090856,0.009426744175684502,1.0
leverage,45,1.151097002685712,1.137431999141895,1.1633418010503425,1.0728918868078305,1.0665045655648695,1.0785832359349294,0.009233392913408113,1.0
leverage,46,1.1510346989246107,1.1374962844728491,1.1634771191909443,1.0728628518641101,1.0665347048418683,1.0786459654366765,0.009267208712034031,1.0
leverage,47,1.1464355690638697,1.1356439697590668,1.1588682359827764,1.0707173144746258,1.0656659724816966,1.0765074174697051,0.009188373129274594,1.0
leverage,48,1.145272920316498,1.133452121110095,1.157865528314646,1.0701742475298084,1.0646370840437758,1.0760415955317075,0.009099235887186755,1.0
leverage,49,1.1423233176512055,1.1312577116489089,1.1548678806403432,1.0687952642645717,1.0636059938547922,1.0746477748786263,0.008651828546034142,1.0
leverage,50,1.1424005736920453,1.1313696630610495,1.1549652811984537,1.068831405554708,1.0636586207061711,1.0746930921516213,0.008598345941144218,1.0
leverage,51,1.1424735287507501,1.1314423598563401,1.1550380489631302,1.0688655334274373,1.0636927931523479,1.0747269467340668,0.008604422256299364,1.0
leverage,52,1.142545307432444,1.1315136911205652,1.155110412674825,1.0688991099403609,1.0637263226361975,1.0747606122956959,0.008607336083621613,1.0
leverage,53,1.1426170546903962,1.1315849912559477,1.1551827446804332,1.06893267069995,1.0637598364316863,1.0747942620529827,0.00863043442412268,1.0
leverage,54,1.1419878516537678,1.1311714965299478,1.1555632562987852,1.0686383165451052,1.0635654641080325,1.0749712815025705,0.008796880169753387,1.0
leverage,55,1.1418561232618119,1.1310820456217607,1.1554593551705965,1.0685766805680812,1.063523410930649,1.0749229531199305,0.008700839621451632,1.0
leverage,56,1.1350747758897703,1.1261384737472302,1.1467626247240714,1.0653988809744657,1.0611967036062646,1.0708700316581077,0.008399698867858876,1.0
leverage,57,1.13511188684202,1.1260934968738254,1.1468047329131192,1.065416296879238,1.0611755133877898,1.0708896921705873,0.008354148130584303,1.0
leverage,58,1.1321997530568617,1.123382563641093,1.1451280256227558,1.0640487501158296,1.0598974306054467,1.0701065485038501,0.008227190660177987,1.0
leverage,59,1.1315826925819454,1.1225395542555698,1.1440591009047612,1.0637587526355574,1.0594996714036629,1.0696069840034188,0.008234969715800004,1.0
leverage,60,1.1285567268253822,1.1194097936627496,1.1391871847838562,1.0623355053945063,1.0580216413857781,1.06732712120571,0.008019979144167484,1.0
leverage,61,1.1283053454763263,1.1178319308528057,1.137936851055337,1.0622171831585354,1.0572757118157456,1.0667412140200458,0.007977423736822276,1.0
leverage,62,1.128377755613242,1.1179276304187111,1.1380081226970205,1.062251267134457,1.0573209683377482,1.0667746209824123,0.007989676072730725,1.0
leverage,63,1.1284295657378554,1.1179792054711444,1.1380602031163194,1.0622756537972813,1.0573453575529892,1.0667990309273596,0.007973422774017502,1.0
leverage,64,1.1284813572459864,1.1180307621463015,1.1381122649113462,1.062300031137925,1.0573697375155804,1.0668234315849412,0.007957861116048345,1.0
leverage,65,1.1285335119518958,1.1180825458480093,1.1381628252282465,1.0623245788680646,1.0573942242650325,1.066847127990652,0.007930651753638258,1.0
leverage,66,1.1282744377842113,1.1181170015934578,1.1384339343378098,1.0622026344669155,1.0574105170612949,1.0669741877627603,0.007969817980420148,1.0
leverage,67,1.1281739647564049,1.1184270135614822,1.1383231936540312,1.0621553375007715,1.0575570950776405,1.0669222910396918,0.008045083397855436,1.0
leverage,68,1.1231248610094233,1.1143240919786064,1.1327677831770633,1.0597758533089414,1.0556155031776107,1.0643156406619347,0.007791698389279284,1.0
leverage,69,1.1230607966529322,1.1142246875535595,1.1327907882899222,1.0597456273216606,1.0555684190215882,1.0643264478846821,0.007692062516930191,1.0
leverage,70,1.1214137512417854,1.1110344557359337,1.131849344777337,1.0589682481575506,1.054056190830813,1.0638840841303219,0.0076723100828105,1.0
leverage,71,1.1209848390699078,1.111103810451517,1.1316297329213705,1.0587657149086849,1.0540890857081278,1.0637808669444428,0.007704153037056922,1.0
leverage,72,1.1191250435613174,1.1091611178972394,1.1295509937518429,1.057887061809193,1.053167184122157,1.062803365304498,0.007600205605152469,1.0
leverage,73,1.116917922847029,1.108166468313301,1.1265306094859864,1.0568433766661856,1.0526948579654503,1.061381462727098,0.007484593266265181,1.0
leverage,74,1.1163531647233875,1.107127057249592,1.1252622061551814,1.0565761479263818,1.0522010526184014,1.0607837697364146,0.007287306922061087,1.0
leverage,75,1.1163807734685425,1.1071820471501745,1.1253115298785334,1.056589212774627,1.0522271832088719,1.0608070182062608,0.007266822442815759,1.0
leverage,76,1.1164199096956025,1.107221031618209,1.125350892277025,1.0566077326894348,1.0522457077848124,1.0608255710879826,0.007295843851111291,1.0
leverage,77,1.1164600081105247,1.107260172217347,1.1253901482553523,1.0566267075634435,1.052264306216082,1.0608440734867397,0.007288937848252839,1.0
leverage,78,1.116499120769047,1.107299133295008,1.1254294869087298,1.0566452156685493,1.0522828190243925,1.060862614529002,0.007289843492339085,1.0
leverage,79,1.1166488102003536,1.1070791507101352,1.1253069717635944,1.0567160427356295,1.05217828834002,1.0608048697637102,0.007233595143390325,1.0
leverage,80,1.1167389892896824,1.1070192430478079,1.1252038653286873,1.0567587106729308,1.052149819030942,1.0607562685478216,0.007182884543696829,1.0
risk_trace,1,26240.35749543424,26240.250194131466,26240.492620089914,161.98875731184012,161.98842611165603,161.9891743916544,0.9977986015055473,1.0
risk_trace,2,20229.673192331888,20229.470513043554,20229.872695967606,142.23105565358017,142.2303431516761,142.2317569882605,0.9380795078393447,1.0
risk_trace,3,17100.873412336765,17100.62306793695,17101.102999804927,130.77030783911448,130.76935064431936,130.77118566337512,0.9093906228930912,1.0
risk_trace,4,18293.462212403072,18293.158291727286,18293.748919584505,135.25332606780165,135.25220253928148,135.25438595322586,0.7311135077434241,1.0
risk_trace,5,12901.695945802545,12901.58130982317,12901.835210142735,113.5856326557296,113.58512803101983,113.586245690852,0.509549409061129,1.0
risk_trace,6,8709.243798073374,8709.119136010022,8709.394127410138,93.32332933448811,93.32266142802258,93.32413475307514,0.4899804346687676,1.0
risk_trace,7,2658.290865587147,2658.176323482929,2658.3903418460964,51.55861582303207,51.5575050160782,51.55958050491249,0.39041013723855633,1.0
risk_trace,8,2090.485974789493,2090.364859899764,2090.591551089477,45.721832583433795,45.72050808881746,45.72298711900254,0.3740727769185396,1.0
risk_trace,9,1315.0203495548064,1314.986889668352,1315.061697620578,36.263209311294,36.262747960795416,36.26377941721666,0.10742469056186403,1.0
risk_trace,10,1.4025970998144657,1.3686280969478988,1.4446709785759098,1.1843128919609232,1.1698837259802608,1.2019446574666501,0.08510182825394437,1.0
risk_trace,11,1.3108381207669508,1.2840166234207593,1.335868735865538,1.1449183904355285,1.1331445373542526,1.1557978753219431,0.0805311474141712,1.0
risk_trace,12,1.3301480961379033,1.3031308083345083,1.3553306241520529,1.153320465365968,1.1415475170149003,1.164186675150484,0.06914553458038099,1.0
risk_trace,13,1.3022506523873314,1.27504677404874,1.3275779550792832,1.1411619740350722,1.1291796590246874,1.152205685922424,0.02200574507593383,1.0
risk_trace,14,1.2483731272836012,1.2282736882178469,1.2692315444794662,1.1173061886078046,1.108275081073567,1.1266017578715495,0.020030597792695608,1.0
risk_trace,15,1.2289967012864693,1.2089390557704918,1.2500314688232503,1.108601228625272,1.09951764682919,1.118048059784306,0.018510468282051936,1.0
risk_trace,16,1.2143024693383015,1.1935203505712804,1.2319570754788431,1.1019539280505173,1.092483379035877,1.1099356159245903,0.018138129288110164,1.0
risk_trace,17,1.206147710478086,1.187181367466008,1.2225439769801898,1.0982475632899922,1.089578517174877,1.1056871062395792,0.015658452693385696,1.0
risk_trace,18,1.202157804622848,1.1825897591658179,1.2168531987143922,1.096429554856059,1.087469388446758,1.103110690575727,0.015217491431019681,1.0
risk_trace,19,1.185297564904731,1.1693372594600253,1.199478157099021,1.088713720050586,1.0813589869641056,1.0952069012721843,0.015094978776430977,1.0
risk_trace,20,1.1752059550099978,1.163422485999784,1.1892233615076364,1.0840691648796659,1.0786206404434862,1.0905151773707689,0.014661046426476719,1.0
risk_trace,21,1.1693949503511778,1.1557447081337295,1.1832183116465416,1.0813856620625848,1.0750556767006672,1.0877583866948421,0.014553199303318581,1.0
risk_trace,22,1.1673225187143612,1.1554237499095237,1.1819552396344941,1.08042700732816,1.0749063891110895,1.087177646508576,0.01431463199632828,1.0
risk_trace,23,1.1625049335474653,1.1504140157130294,1.175144548683595,1.078195219641651,1.0725735477009344,1.0840408407699982,0.014364873430522635,1.0
risk_trace,24,1.1561917031096758,1.1442246263362756,1.1692534025346715,1.0752635442034288,1.0696843555624378,1.081320210621489,0.0140457070992718,1.0
risk_trace,25,1.154171169351896,1.141560364725858,1.1663408985899506,1.0743235731306786,1.0684382829451162,1.0799726351852543,0.01388729408681436,1.0
risk_trace,26,1.1503451851141584,1.138259737159416,1.1617735234897897,1.072541453238871,1.066892555352189,1.0778559797324792,0.01318730979721757,1.0
risk_trace,27,1.1456005836741885,1.1355860259340043,1.1590170161487134,1.070327325423308,1.065638767533433,1.076576525907998,0.012478997268789423,1.0
risk_trace,28,1.1372620274341347,1.1263860801866976,1.149315012866245,1.0664248810674795,1.0613133750924229,1.072061104266049,0.012447796199261663,1.0
risk_trace,29,1.137683857398668,1.1268822764687478,1.1496520687448666,1.0666226405138848,1.0615471141266883,1.0722182929580717,0.010585623432397542,1.0
risk_trace,30,1.1373091592960225,1.127533773669645,1.149157807824148,1.0664469791007336,1.0618539312711337,1.071987774644874,0.010509882005346572,1.0
risk_trace,31,1.13578694900768,1.125274103207963,1.1454400319084241,1.0657330570407564,1.060789377386779,1.0702522950100526,0.01022889215930163,1.0
risk_trace,32,1.1317753486063917,1.1237479308821121,1.1438304374084973,1.0638493059214063,1.0600697759007391,1.0695000872005602,0.009952757472725561,1.0
risk_trace,33,1.1289382677466953,1.1200011439643796,1.141227803672842,1.0625150634027887,1.05830106489368,1.0682826420936193,0.009904954988686987,1.0
risk_trace,34,1.1277148271870219,1.1191703689339758,1.139522849403032,1.0619391823047448,1.0579084878600766,1.0674843436181498,0.009722514160816053,1.0
risk_trace,35,1.1272101995724435,1.1177526160309375,1.1391376442762382,1.061701558335359,1.0572382004406775,1.0673039122350703,0.009857682420380568,1.0
risk_trace,36,1.1254566326817546,1.1166307323369975,1.1363492445158891,1.0608754083173624,1.0567074713269975,1.0659968309319416,0.009569179288332869,1.0
risk_trace,37,1.1197878773881085,1.112451167685685,1.128886404906164,1.0582003007731742,1.054728002932801,1.0624906512946886,0.009728795787817865,1.0
risk_trace,38,1.1184086346027278,1.1109044726704127,1.1274210810830565,1.0575484076869561,1.0539945310787238,1.0618008665856917,0.00954713784480259,1.0
risk_trace,39,1.1164076230505011,1.1085120667886326,1.1253709605942162,1.0566019224624505,1.0528589966315423,1.0608350278619925,0.009411932805233347,1.0
risk_trace,40,1.1151562380350235,1.1071871770031367,1.1243439953541938,1.0560095822984832,1.0522296212934334,1.0603508808106679,0.009519601436498364,1.0
risk_trace,41,1.1143333861925453,1.1070619595537854,1.1235974827322595,1.0556198994543422,1.0521701075615302,1.0599988113803678,0.009132189705604508,1.0
risk_trace,42,1.1129197986697463,1.10514318860012,1.1221297784300004,1.0549501402692307,1.0512579031803848,1.0593062722294677,0.009138826631396445,1.0
risk_trace,43,1.1109463984309045,1.104135477399932,1.1199804851987283,1.0540144201812454,1.050778506591875,1.05829130392383,0.009070233110522699,1.0
risk_trace,44,1.107706841738755,1.1003030724987282,1.1168840106373328,1.0524765278660784,1.0489533223640901,1.0568273319366874,0.00912046972987727,1.0
risk_trace,45,1.1073128984056066,1.1002286244650448,1.1170967037263673,1.0522893588876285,1.0489178332766576,1.0569279557865072,0.009017320242567649,1.0
risk_trace,46,1.1061750164995987,1.0987747426374892,1.1150490046696442,1.0517485513229259,1.0482245620327508,1.0559588079720017,0.008869675683349777,1.0
risk_trace,47,1.105032247460532,1.0980095027528296,1.1137906586874786,1.051205139865219,1.0478594861219015,1.0553628069080006,0.008728451085862756,1.0
risk_trace,48,1.1041735153394692,1.0967787752693507,1.1132954541792173,1.050796608889557,1.047272055345556,1.0551281679022484,0.008888396380769222,1.0
risk_trace,49,1.1041416317182824,1.096624729626599,1.1136454170755286,1.0507814385813714,1.0471985144705223,1.0552939942837622,0.008673946814159377,1.0
risk_trace,50,1.1032720697327552,1.0957171396807164,1.112167889622573,1.0503675879084713,1.0467650785825573,1.0545937065469495,0.0085508664878143,1.0
risk_trace,51,1.1022660542287532,1.0945285449247972,1.1111604726957631,1.049888591267768,1.046197182441768,1.0541159629489791,0.008597576431684826,1.0
risk_trace,52,1.0995192376768528,1.0915913965812323,1.1079920101056553,1.0485796286664057,1.0447925127707025,1.0526119937156848,0.008566490114627293,1.0
risk_trace,53,1.0997627610382092,1.0917721876940807,1.108195686063396,1.0486957427979582,1.0448790293368733,1.0527087374343942,0.008032384271781878,1.0
risk_trace,54,1.098467230478065,1.0904072848573232,1.1056725343778209,1.0480778731962475,1.0442256840092645,1.0515096450535375,0.007940906292933274,1.0
risk_trace,55,1.0978903780168863,1.088926652636022,1.1045505853590196,1.0478026285473818,1.043516482102633,1.0509760153961112,0.008035811883126156,1.0
risk_trace,56,1.0964871758330637,1.0886056365443761,1.10344197304745,1.047132835808944,1.0433626579576876,1.0504484627238004,0.00796786311092837,1.0
risk_trace,57,1.0961557594618216,1.087973407884419,1.1036254436484672,1.0469745537913835,1.0430596374634866,1.0505357887380267,0.008021137192296864,1.0
risk_trace,58,1.095731095260244,1.0871565250065514,1.1026070632094815,1.0467717478724674,1.0426679839855972,1.0500509781540421,0.007876277980321877,1.0
risk_trace,59,1.0947547211293702,1.0868171532764312,1.1021156315645442,1.0463052714433525,1.0425052287346612,1.049816951410851,0.007860751150689793,1.0
risk_trace,60,1.0929682481152994,1.085395496141532,1.0993575409788587,1.0454512165286576,1.0418231597067402,1.0485025222838726,0.00788270314110856,1.0
risk_trace,61,1.0919638705083154,1.084991212357291,1.0984225559133738,1.04497075073528,1.0416291144626308,1.0480565600564404,0.007891452650351518,1.0
risk_trace,62,1.0911569253725495,1.0838043054416884,1.098391863776692,1.0445845624137016,1.041059222827419,1.0480419182126717,0.007729432935257416,1.0
risk_trace,63,1.0908249347321486,1.083202999653415,1.0980222619870925,1.0444256473086049,1.0407703865896376,1.0478655737243883,0.007899407419832794,1.0
risk_trace,64,1.089543576415331,1.0825427195091843,1.0972319169072187,1.0438120398318969,1.0404531318176042,1.0474883830829065,0.007874925950438927,1.0
risk_trace,65,1.088823363637231,1.0815425035826323,1.0957297544347697,1.04346699178285,1.0399723551953977,1.0467711088853273,0.0078113050648806245,1.0
risk_trace,66,1.0884942335355836,1.0816004263638377,1.0948906151865956,1.0433092702746123,1.0400001961395688,1.0463702092678087,0.007587358890709646,1.0
risk_trace,67,1.0881677777023393,1.0813495687916521,1.0948806386672505,1.0431528064967948,1.03987958364624,1.0463654391062083,0.0076413999469288185,1.0
risk_trace,68,1.0865050508460434,1.079783733332953,1.0932383360886648,1.0423555293605204,1.0391264211329536,1.0455803822088534,0.007648964157905988,1.0
risk_trace,69,1.0865505079689668,1.0795837659742782,1.0931984220391768,1.0423773347326009,1.0390302020154787,1.0455612946684563,0.007585337125694311,1.0
risk_trace,70,1.0855622325099898,1.0791060919301878,1.092077867320778,1.041903177917316,1.0388003103977022,1.0450252901505936,0.007646315922138394,1.0
risk_trace,71,1.08493808361622,1.078979545275089,1.0919705166380003,1.0416036114487905,1.0387393994529637,1.0449739248178984,0.0075935956539246886,1.0
risk_trace,72,1.084574822864199,1.0775697627174758,1.0912441286411387,1.0414292207827318,1.0380605773794414,1.0446263098831043,0.007642850780384706,1.0
risk_trace,73,1.0846962068864092,1.077609660117911,1.0913378203947863,1.0414874969221612,1.0380797946418083,1.044671153875541,0.00733045547554023,1.0
risk_trace,74,1.0841460084688914,1.077501788458152,1.0908368883058916,1.0412233230380923,1.0380278323941043,1.0444313707731827,0.007454431061370319,1.0
risk_trace,75,1.0836686022038817,1.077926969007581,1.0900476782251056,1.040994044031451,1.0382326165447013,1.0440534837266044,0.00715518136134014,1.0
risk_trace,76,1.0820144515366605,1.0758438042186156,1.0881184410884088,1.0401992363615165,1.037228906373864,1.0431291578917914,0.0071572104887919,1.0
risk_trace,77,1.0812138435929868,1.075304167599475,1.0877047398659991,1.0398143311161192,1.0369687381572024,1.0429308411883156,0.007121885618307458,1.0
risk_trace,78,1.0809667541688128,1.074926234269535,1.0875772723167199,1.0396955094300593,1.0367864910729356,1.0428697285057165,0.007031377147768341,1.0
risk_trace,79,1.080591846765804,1.0746164989947458,1.0874116936876148,1.0395151978707702,1.0366371102345435,1.042790339143599,0.0069960362130567525,1.0
risk_trace,80,1.0801722090280652,1.0744687026675457,1.0861094975407368,1.0393133334976106,1.036565820765641,1.042165770637606,0.006771145162384246,1.0
uniform,1,42864.93376481184,42338.95442481564,46032.678469053106,207.03848322753288,205.76431766660252,214.5520574187743,0.8898795954067575,1.0
uniform,2,65145.655186796255,58466.00373015839,68649.17121034951,255.23646875047746,241.79741958016376,262.00980955117967,0.7625268393986763,1.0
uniform,3,85868.39521609672,66784.51715387712,91711.00438315247,293.03289853706366,258.4265220738059,302.83815090464526,0.6776752310151611,1.0
uniform,4,102762.4824273953,81595.63423980883,113779.55783727246,320.5658226566238,285.6494644361084,337.31224037941996,0.6281668808220414,1.0
uniform,5,119090.46419410108,99295.56870869498,131908.482842713,345.09484101379246,315.10903495032477,363.192038414623,0.6002218567399109,1.0
uniform,6,133633.954119678,110181.81438699858,151264.751619654,365.55977679286184,331.9359731217643,388.927669622386,0.598133884387268,1.0
uniform,7,141604.9253111463,114564.0161707767,164739.72419934542,376.3042838890207,338.4664675841352,405.88126254765206,0.5956418769935565,1.0
uniform,8,149453.0877618702,124696.09638573635,173173.381813928,386.5915331785506,353.1233337102025,416.1410482999138,0.5779951129828335,1.0
uniform,9,155704.69981667947,132252.22605226166,178406.7007313568,394.5940560389337,363.6646700982718,422.3814495499149,0.4563427035195036,1.0
uniform,10,162784.36207360832,132018.9766715754,184943.05940488598,403.4654176582591,363.34271714230954,430.0497843819655,0.3804085663785282,1.0
uniform,11,167629.5005688589,140703.70462291274,191237.19466408156,409.4256106478507,375.10489523359365,437.3060099924595,0.26720556503669896,1.0
uniform,12,170492.93163413036,141254.37319979945,198050.866052199,412.90783402274934,375.83813391013064,445.02902083280884,0.25207716821671944,1.0
uniform,13,171783.44280397095,141880.11255314475,199359.37101314098,414.4676531618556,376.6696472401843,446.49607201951096,0.2519186121890806,1.0
uniform,14,176582.49945152557,145521.2372063749,203439.71341687682,420.21645702163335,381.46930501160887,451.0429146409003,0.2149438923937655,1.0
uniform,15,178374.07847065636,148804.81081886892,204467.92745016262,422.3434969555268,385.75152102817657,452.180421351853,0.1973451982276327,1.0
uniform,16,179037.74442195625,149306.82630879883,207439.21034933047,423.1285188357258,386.40182266439683,455.4549447622033,0.19938645757630344,1.0
uniform,17,181997.58062233197,144948.2009761414,207715.34838491335,426.61173753311016,380.3828240310905,455.75796603528977,0.19878658884233616,1.0
uniform,18,183640.23892328044,145420.34384828477,210758.99076003436,428.5323806123358,381.0005672752711,459.08494071454726,0.19961686802754983,1.0
uniform,19,185782.87309704834,114123.28504053343,211281.85494452264,431.025223269834,337.819025346601,459.65406002246334,0.1918349791414291,1.0
uniform,20,187137.69378544932,109628.50692065895,212640.70566522822,432.59383661630795,330.96218268831825,461.1298142834977,0.17982115187560987,1.0
uniform,21,189495.38747683013,90991.36777790725,214840.5854970745,435.31035603272255,301.64028044304473,463.50894249560423,0.18067601511925582,1.0
uniform,22,192419.82850070653,87385.73392176497,216058.82294683758,438.6560737072356,295.6106888107591,464.8211284650323,0.16211471079062956,1.0
uniform,23,192915.25067603897,87531.77835864079,217696.13364450113,439.21976211290007,295.8575801904834,466.57895527042126,0.15933919852291228,1.0
uniform,24,195028.30742479625,87703.41069768215,219685.59193365613,441.619916450526,296.1474408327376,468.704132018259,0.15565708437725648,1.0
uniform,25,198150.9423103914,86632.36609062801,221610.45185025135,445.14014047125295,294.3189679346167,470.7544125331875,0.15106831479050548,1.0
uniform,26,201624.15557551902,79137.08886189602,224711.82272946305,449.0257271263464,272.7329678967741,474.0358648616417,0.15164197472414448,1.0
uniform,27,202418.21632879408,79186.39801112887,234470.8272210414,449.90853735002656,272.8177531014723,484.22186950071125,0.15206345380260905,1.0
uniform,28,204765.04639244877,79402.20785157528,235157.14123715847,452.50895390950916,273.1921937148286,484.9299587899362,0.15419779246515958,1.0
uniform,29,206612.0301869532,79468.82337980389,236731.63875448442,454.5457822565247,273.30771390128984,486.55070080811475,0.14474422610580662,1.0
uniform,30,206872.55069926011,79596.65752437295,238886.07699219807,454.8321744537778,273.5244973793984,488.7596325050016,0.1418325508144721,1.0
uniform,31,209085.17824364937,79632.12391084299,240114.7147955997,457.2581829722756,273.5915871323757,490.01472493518037,0.1422675830889245,1.0
uniform,32,209697.76220582583,79673.18616059853,242048.58691815316,457.9276487939241,273.67014089680646,491.98428607294295,0.14191176472454667,1.0
uniform,33,210302.22744315397,4355.026019835261,242266.82345178723,458.58710037053635,65.98445647925263,492.2060003251995,0.1415318841376687,1.0
uniform,34,210123.49105597794,3937.1597913439487,242465.78613461708,458.39213738204626,62.74475086039189,492.4080600651535,0.14144472973492106,1.0
uniform,35,211710.81669065493,3854.6276960297537,244054.1567565349,460.12040531566436,62.085021488632826,494.0183768308319,0.13683935412798792,1.0
uniform,36,211919.19898296235,3859.233512421943,244308.40150525255,460.3467751245387,62.122399771652795,494.2756005047379,0.13222931593165332,1.0
uniform,37,212330.24600847604,3862.430375329793,244719.95197616378,460.79306200076496,62.14811061648501,494.69176622407133,0.13087472933476602,1.0
uniform,38,212611.89847343415,3761.554345913482,244871.7084166202,461.0985593127997,61.328217640294454,494.8451266657669,0.1298844749285381,1.0
uniform,39,213232.88258293807,3526.4310300816924,245601.767000135,461.7714152574653,59.38352729612743,495.58224907507247,0.12800176836372046,1.0
uniform,40,213699.7130864711,3271.91441782126,245598.6110512697,462.2766382876467,56.878898747887206,495.57906576373176,0.12678650024388213,1.0
uniform,41,213895.63321130158,1497.0149614306042,246366.17636951918,462.48851739533654,38.69122720577496,496.3528743969352,0.12777564991427381,1.0
uniform,42,214253.26606744295,1484.232440057662,246568.8321574897,462.87495824486837,38.52567920430115,496.55695145649247,0.12726899883888834,1.0
uniform,43,214655.5372050074,1485.46854905399,247385.42482264526,463.30931886637495,38.54171946045342,497.37852959154327,0.1225822135254762,1.0
uniform,44,215348.75021830157,1486.1756593529808,247693.4418443134,464.0567063144572,38.550903478104736,497.6880831427561,0.12284733820937122,1.0
uniform,45,216370.6528317623,1499.8237287759312,248174.3718093732,465.15658791266077,38.72752704208362,498.1710260817089,0.12017325219067562,1.0
uniform,46,217033.403607541,1500.3289462794628,248939.55872026485,465.8684366637324,38.73404992893188,498.9383186341071,0.11849041271852898,1.0
uniform,47,217156.5623454,1504.623143236468,250139.59382288618,466.0006033084241,38.789420413512936,500.1395437230494,0.11855273916341585,1.0
uniform,48,217283.39513965987,1489.7086125276019,250408.87896594687,466.1366681886526,38.59669756606211,500.40869383892067,0.11689274649238657,1.0
uniform,49,217554.69344668876,1469.324400603544,250628.43503891907,466.4275862095773,38.330373651065656,500.6280300732433,0.11701713801752467,1.0
uniform,50,217920.76955863222,1470.8010962082835,251281.01695685775,466.8198343604964,38.3496941142222,501.27929146581283,0.11687844324202035,1.0
uniform,51,218355.13706324837,1398.1652152946363,254250.89965876946,467.2848551262083,37.39204614890527,504.23287235058393,0.11686448110303402,1.0
uniform,52,218934.95444149728,1400.4843843074357,254398.61221521514,467.904823955334,37.42304197046669,504.37931645632887,0.11654223626910293,1.0
uniform,53,219320.79030139343,1400.9332139161174,255537.9630004173,468.3165381843771,37.42903803908124,505.5076198027439,0.11661136550035373,1.0
uniform,54,220075.61386380743,1401.9498640458344,255670.5135174631,469.1220657410365,37.442617139009656,505.63871111399254,0.11628384809489412,1.0
uniform,55,220157.68413597194,1402.541079579986,255877.6025092525,469.2095276801955,37.45051331564143,505.84345441796364,0.11615420624781789,1.0
uniform,56,220891.03523308947,1402.056819944882,256062.11453077508,469.9903561735441,37.444048515326145,506.02580415771007,0.11591121470828525,1.0
uniform,57,221007.32501080746,1402.6056374822888,256171.8809038274,470.1140874863138,37.45137604648222,506.13425157580633,0.11587242237347084,1.0
uniform,58,222142.84409360244,1402.852479148728,256235.63228701326,471.320319020041,37.45466976973407,506.19722650261195,0.11580052119237552,1.0
uniform,59,222728.6343465963,1398.5660205812535,256348.55218474087,471.9413462391014,37.397249891543545,506.3087517558287,0.11574344706390453,1.0
uniform,60,223179.7105921472,1399.3854980721733,257252.9601356514,472.41883319136457,37.40820586191167,507.2010887491925,0.11568002766861485,1.0
uniform,61,223888.54814782378,1375.9478873465544,257479.149429473,473.16856021860553,37.0937714190501,507.42402785485257,0.11567860902807948,1.0
uniform,62,223981.25537914023,1379.611005822875,257550.29311609696,473.26652980594156,37.14311287867963,507.49412481400225,0.11558097489305552,1.0
uniform,63,224091.16634804558,1407.607783056879,257966.21646259038,473.3826404773879,37.51808097084106,507.9037205920401,0.11556526717874589,1.0
uniform,64,225243.86608826567,1408.3475864351897,258494.44424365234,474.59863679638556,37.527937201329955,508.4234886322952,0.11554043709504554,1.0
uniform,65,225319.80121595354,1410.078546800911,258574.71304051156,474.67862931615934,37.550998845775,508.5024216691834,0.1154704342409161,1.0
uniform,66,225579.85244748538,1410.5391814644236,258637.3401632238,474.95245762986195,37.55713111520561,508.5639979550411,0.11546043438614151,1.0
uniform,67,225669.49434445798,1385.2635171416337,258730.08328174934,475.04681160564303,37.219120433342695,508.65516765717734,0.11497151213955212,1.0
uniform,68,225055.34867907525,1394.1534022953576,258813.20994273882,474.39975132037284,37.33836328392193,508.73686864588444,0.11239955439777369,1.0
uniform,69,225619.88707519622,1394.5976425309136,258966.4703185895,474.99461339167857,37.34431198436504,508.88747908539375,0.11022206969367884,1.0
uniform,70,225684.00206865364,1392.8939084220037,259046.99747840682,475.06210081348866,37.321446047722986,508.96659374639813,0.10844346097646275,1.0
uniform,71,226093.4392259441,1378.79866676503,259310.77561527054,475.49267014282555,37.13215428528315,509.2256627538814,0.10846244945004889,1.0
uniform,72,226886.35447313864,1382.8028257626288,259383.04995486568,476.3258747254422,37.18605498037242,509.2966206421424,0.10793937744688417,1.0
uniform,73,226967.91465336725,1379.4554851407433,259687.29139234827,476.41149018220403,37.140999805958614,509.59515441042157,0.10785323205233659,1.0
uniform,74,227221.17488493066,1365.5680573271807,259777.94329221683,476.6772140191936,36.953589423377636,509.6840907469519,0.10797564109833571,1.0
uniform,75,227136.91306246695,1366.2549043856366,259836.07551677534,476.5888258548887,36.96288173431838,509.74111538997465,0.10713475738410107,1.0
uniform,76,227366.60506094678,1368.2752697254332,259904.29696134815,476.8297381122761,36.99020457103351,509.808030863923,0.10614234484906897,1.0
uniform,77,227640.47518563538,1368.5791127514524,260008.63754005576,477.1168144415459,36.99431152608848,509.9103367884534,0.10550104821441159,1.0
uniform,78,228034.45827052434,1370.153301026965,263299.78331941715,477.5295094102741,37.01558031678806,513.113598932349,0.10286199529997886,1.0
uniform,79,228126.02138761344,1367.8321131075531,263360.5855105603,477.6253675410236,36.98421118549366,513.1727920157655,0.10238412938393605,1.0
uniform,80,228412.21961571078,1368.3595296317217,263434.67104503413,477.924909731599,36.99134013557871,513.2450254120895,0.10217758557225992,1.0


==> results/aggregate/experiment_leverage.csv <==
policy,t,median_risk_ratio,q10_risk_ratio,q90_risk_ratio,median_tail_margin_ratio,q10_tail_margin_ratio,q90_tail_margin_ratio,median_lme_error,empirical_ucb_coverage
leverage,1,49782.87461304973,49782.87461303903,49782.87461306264,223.1207623979663,223.1207623979423,223.12076239799524,0.997849180859655,1.0
leverage,2,78768.39904298334,78768.39904296759,78768.39904300934,280.65708443398205,280.657084433954,280.6570844340284,0.9969936460701656,1.0
leverage,3,107406.49490518076,107406.49489472073,107406.49491499235,327.72930126124027,327.72930124528193,327.7293012762093,0.9948365916798492,1.0
leverage,4,71629.5986603311,71629.40344698253,71629.78469851798,267.6370651840492,267.6367004859059,267.6374127406665,0.9926240695183166,1.0
leverage,5,42598.34839286278,42598.07321996467,42598.62162516541,206.3936733353582,206.39300671283556,206.3943352545447,0.9325751115511475,1.0
leverage,6,49382.12021804837,49381.815126968664,49382.41267078762,222.22088159767597,222.2201951375448,222.2215396193349,0.9221557141674476,1.0
leverage,7,56089.30153935972,56088.97014270876,56089.6000003799,236.8318001015903,236.83110045496295,236.83243021254418,0.9162029034350229,1.0
leverage,8,62545.2454557485,62544.935270681715,62545.63381508242,250.09047454021214,250.08985439373924,250.09125097668337,0.9092111652461858,1.0
leverage,9,43860.649903471174,43860.2373261932,43860.98653343649,209.42934346330537,209.42835845747632,209.4301471456179,0.8785126456906637,1.0
leverage,10,47605.515243206886,47604.48549967493,47606.29850393489,218.18688146450359,218.18452167758124,218.18867638796337,0.8252829867751765,1.0
leverage,11,20964.169903335813,20963.06898170324,20965.203206067832,144.7900891060398,144.78628727094022,144.7936573405992,0.6299173789328245,1.0
leverage,12,1.3070235315723582,1.2776027359610065,1.3313152996987172,1.1432512978103382,1.1303108883950483,1.1538263686828816,0.020668032190857926,1.0
leverage,13,1.2769532779287442,1.2543632345677027,1.2971517462119069,1.1300235671348353,1.1199835804127314,1.1389256970303023,0.017042617774107108,1.0
leverage,14,1.2773709913084894,1.2548861544582528,1.2976154122034953,1.1302083727568948,1.1202170046529978,1.1391292325973186,0.016639108328841426,1.0
leverage,15,1.2778588288568375,1.2553675660585621,1.2981079570018248,1.13042416971194,1.1204318583605162,1.1393454056578336,0.01656917710343403,1.0
leverage,16,1.2783478464617666,1.2558435376533064,1.2985977529857138,1.130640447442683,1.1206442436409023,1.1395603314784009,0.01652762474928994,1.0
leverage,17,1.278834396669294,1.2563236822571895,1.2990889951266689,1.1308555927574506,1.1208584502620038,1.1397758513229195,0.01642865687486056,1.0
leverage,18,1.2778622560051434,1.254902243139416,1.2983315512680105,1.130425696105291,1.1202241930662586,1.1394435265902936,0.016510401536672055,1.0
leverage,19,1.2781287359978117,1.2550171420928777,1.2989414419917873,1.1305435573990885,1.1202754742000218,1.1397111207532156,0.01632507091171656,1.0
leverage,20,1.237912470172426,1.2150564392228715,1.2579251623103334,1.1126151483459874,1.1022959557412688,1.1215726290748598,0.01567996212133836,1.0
leverage,21,1.2382122742613735,1.2156262586375428,1.258541087333176,1.11274986937175,1.102554385200419,1.1218471757761748,0.015343443493247183,1.0
leverage,22,1.2219552995295215,1.1999873230940796,1.2374097740100065,1.1054208695580674,1.0954393261390893,1.1123892168119518,0.01489903269101438,1.0
leverage,23,1.2145956062476948,1.1936930176786238,1.2316884738217082,1.1020869305578809,1.0925625882854082,1.1098146094528794,0.014948646872530245,1.0
leverage,24,1.2050142331920908,1.1872139912270085,1.219973590279399,1.0977314027122818,1.0895934622006567,1.104524146254703,0.01416609112252484,1.0
leverage,25,1.1991168179727176,1.1855577176139764,1.2149313317521802,1.0950419216722822,1.088833146859666,1.1022392351959895,0.012567465136235505,1.0
leverage,26,1.1993026743452337,1.1857832560309478,1.2151867774018976,1.0951267816217274,1.088936708705045,1.1023551046899625,0.012469854842946937,1.0
leverage,27,1.199493627341689,1.1859767810482662,1.2153774215858193,1.0952139611780387,1.0890255645382678,1.102441572591288,0.012469428283706646,1.0
leverage,28,1.1996856375085527,1.1861678131071387,1.2155710367846964,1.0953016164162892,1.0891132687842981,1.1025293810945187,0.012420767201752787,1.0
leverage,29,1.199877496251048,1.1863586946952656,1.2157644991527938,1.0953891955212092,1.0892008968943305,1.1026171133013452,0.012333569775201707,1.0
leverage,30,1.1999240619182092,1.1858197110614552,1.2147741313806237,1.0954104481430704,1.0889534877364477,1.1021679225286618,0.012485401397870854,1.0
leverage,31,1.200028480508217,1.1862022564019679,1.2148561310659962,1.0954581137766453,1.089129125887341,1.1022051218280497,0.012456781286807415,1.0
leverage,32,1.1818570373270882,1.168682663143886,1.1961288096316913,1.0871324832009952,1.0810562719577876,1.0936767386879362,0.011582328389259955,1.0
leverage,33,1.1819958440850264,1.1684444010142534,1.1961654451685013,1.0871963183631905,1.0809460675396683,1.0936934874366766,0.011494194572071735,1.0
leverage,34,1.1775141221443004,1.163574004526119,1.1912088276942385,1.085133227624587,1.0786908752922095,1.091425135984524,0.010978605598355319,1.0
leverage,35,1.169491579942692,1.1569243296268021,1.1835611393063732,1.0814303395377651,1.0756041693319545,1.0879159578734272,0.010967315602916188,1.0
leverage,36,1.1674977931340784,1.1531615586898127,1.1813636066682438,1.0805081178021756,1.073853600368766,1.0869055185239587,0.010585601083702581,1.0
leverage,37,1.1627873698827598,1.1500858040347832,1.175139882092699,1.0783261881403077,1.0724205294773976,1.084038689017363,0.009860867459024685,1.0
leverage,38,1.1608281249580537,1.1488034623391585,1.1721042742215946,1.077417325734954,1.071822490704508,1.0826376395212145,0.00938361089253386,1.0
leverage,39,1.1609760105840758,1.1489257889910713,1.1722560320170061,1.0774859542519413,1.0718795532762009,1.082707725183043,0.00924835091866487,1.0
leverage,40,1.161082426486551,1.1490319358582182,1.1723632787580303,1.0775353346920622,1.0719290664924574,1.0827572511482333,0.009250074588500558,1.0
leverage,41,1.1611887826319647,1.1491380231613122,1.1724704652202942,1.0775846851420017,1.0719785496394731,1.0828067470136848,0.00924227233957449,1.0
leverage,42,1.1612937499236782,1.1492421938479827,1.172578407978286,1.0776333890343295,1.0720271366280012,1.0828565897880291,0.009246257441169128,1.0
leverage,43,1.1607405737749166,1.1496544658526837,1.1733390833486328,1.0773767023125156,1.0722193747058353,1.0832077673345661,0.009308371213594518,1.0
leverage,44,1.160899814076466,1.149709535241145,1.1730718313614152,1.0774506006731661,1.072245051787243,1.0830843948090856,0.009426744175684502,1.0
leverage,45,1.151097002685712,1.137431999141895,1.1633418010503425,1.0728918868078305,1.0665045655648695,1.0785832359349294,0.009233392913408113,1.0
leverage,46,1.1510346989246107,1.1374962844728491,1.1634771191909443,1.0728628518641101,1.0665347048418683,1.0786459654366765,0.009267208712034031,1.0
leverage,47,1.1464355690638697,1.1356439697590668,1.1588682359827764,1.0707173144746258,1.0656659724816966,1.0765074174697051,0.009188373129274594,1.0
leverage,48,1.145272920316498,1.133452121110095,1.157865528314646,1.0701742475298084,1.0646370840437758,1.0760415955317075,0.009099235887186755,1.0
leverage,49,1.1423233176512055,1.1312577116489089,1.1548678806403432,1.0687952642645717,1.0636059938547922,1.0746477748786263,0.008651828546034142,1.0
leverage,50,1.1424005736920453,1.1313696630610495,1.1549652811984537,1.068831405554708,1.0636586207061711,1.0746930921516213,0.008598345941144218,1.0
leverage,51,1.1424735287507501,1.1314423598563401,1.1550380489631302,1.0688655334274373,1.0636927931523479,1.0747269467340668,0.008604422256299364,1.0
leverage,52,1.142545307432444,1.1315136911205652,1.155110412674825,1.0688991099403609,1.0637263226361975,1.0747606122956959,0.008607336083621613,1.0
leverage,53,1.1426170546903962,1.1315849912559477,1.1551827446804332,1.06893267069995,1.0637598364316863,1.0747942620529827,0.00863043442412268,1.0
leverage,54,1.1419878516537678,1.1311714965299478,1.1555632562987852,1.0686383165451052,1.0635654641080325,1.0749712815025705,0.008796880169753387,1.0
leverage,55,1.1418561232618119,1.1310820456217607,1.1554593551705965,1.0685766805680812,1.063523410930649,1.0749229531199305,0.008700839621451632,1.0
leverage,56,1.1350747758897703,1.1261384737472302,1.1467626247240714,1.0653988809744657,1.0611967036062646,1.0708700316581077,0.008399698867858876,1.0
leverage,57,1.13511188684202,1.1260934968738254,1.1468047329131192,1.065416296879238,1.0611755133877898,1.0708896921705873,0.008354148130584303,1.0
leverage,58,1.1321997530568617,1.123382563641093,1.1451280256227558,1.0640487501158296,1.0598974306054467,1.0701065485038501,0.008227190660177987,1.0
leverage,59,1.1315826925819454,1.1225395542555698,1.1440591009047612,1.0637587526355574,1.0594996714036629,1.0696069840034188,0.008234969715800004,1.0
leverage,60,1.1285567268253822,1.1194097936627496,1.1391871847838562,1.0623355053945063,1.0580216413857781,1.06732712120571,0.008019979144167484,1.0
leverage,61,1.1283053454763263,1.1178319308528057,1.137936851055337,1.0622171831585354,1.0572757118157456,1.0667412140200458,0.007977423736822276,1.0
leverage,62,1.128377755613242,1.1179276304187111,1.1380081226970205,1.062251267134457,1.0573209683377482,1.0667746209824123,0.007989676072730725,1.0
leverage,63,1.1284295657378554,1.1179792054711444,1.1380602031163194,1.0622756537972813,1.0573453575529892,1.0667990309273596,0.007973422774017502,1.0
leverage,64,1.1284813572459864,1.1180307621463015,1.1381122649113462,1.062300031137925,1.0573697375155804,1.0668234315849412,0.007957861116048345,1.0
leverage,65,1.1285335119518958,1.1180825458480093,1.1381628252282465,1.0623245788680646,1.0573942242650325,1.066847127990652,0.007930651753638258,1.0
leverage,66,1.1282744377842113,1.1181170015934578,1.1384339343378098,1.0622026344669155,1.0574105170612949,1.0669741877627603,0.007969817980420148,1.0
leverage,67,1.1281739647564049,1.1184270135614822,1.1383231936540312,1.0621553375007715,1.0575570950776405,1.0669222910396918,0.008045083397855436,1.0
leverage,68,1.1231248610094233,1.1143240919786064,1.1327677831770633,1.0597758533089414,1.0556155031776107,1.0643156406619347,0.007791698389279284,1.0
leverage,69,1.1230607966529322,1.1142246875535595,1.1327907882899222,1.0597456273216606,1.0555684190215882,1.0643264478846821,0.007692062516930191,1.0
leverage,70,1.1214137512417854,1.1110344557359337,1.131849344777337,1.0589682481575506,1.054056190830813,1.0638840841303219,0.0076723100828105,1.0
leverage,71,1.1209848390699078,1.111103810451517,1.1316297329213705,1.0587657149086849,1.0540890857081278,1.0637808669444428,0.007704153037056922,1.0
leverage,72,1.1191250435613174,1.1091611178972394,1.1295509937518429,1.057887061809193,1.053167184122157,1.062803365304498,0.007600205605152469,1.0
leverage,73,1.116917922847029,1.108166468313301,1.1265306094859864,1.0568433766661856,1.0526948579654503,1.061381462727098,0.007484593266265181,1.0
leverage,74,1.1163531647233875,1.107127057249592,1.1252622061551814,1.0565761479263818,1.0522010526184014,1.0607837697364146,0.007287306922061087,1.0
leverage,75,1.1163807734685425,1.1071820471501745,1.1253115298785334,1.056589212774627,1.0522271832088719,1.0608070182062608,0.007266822442815759,1.0
leverage,76,1.1164199096956025,1.107221031618209,1.125350892277025,1.0566077326894348,1.0522457077848124,1.0608255710879826,0.007295843851111291,1.0
leverage,77,1.1164600081105247,1.107260172217347,1.1253901482553523,1.0566267075634435,1.052264306216082,1.0608440734867397,0.007288937848252839,1.0
leverage,78,1.116499120769047,1.107299133295008,1.1254294869087298,1.0566452156685493,1.0522828190243925,1.060862614529002,0.007289843492339085,1.0
leverage,79,1.1166488102003536,1.1070791507101352,1.1253069717635944,1.0567160427356295,1.05217828834002,1.0608048697637102,0.007233595143390325,1.0
leverage,80,1.1167389892896824,1.1070192430478079,1.1252038653286873,1.0567587106729308,1.052149819030942,1.0607562685478216,0.007182884543696829,1.0


==> results/aggregate/experiment_risk_trace.csv <==
policy,t,median_risk_ratio,q10_risk_ratio,q90_risk_ratio,median_tail_margin_ratio,q10_tail_margin_ratio,q90_tail_margin_ratio,median_lme_error,empirical_ucb_coverage
risk_trace,1,26240.35749543424,26240.250194131466,26240.492620089914,161.98875731184012,161.98842611165603,161.9891743916544,0.9977986015055473,1.0
risk_trace,2,20229.673192331888,20229.470513043554,20229.872695967606,142.23105565358017,142.2303431516761,142.2317569882605,0.9380795078393447,1.0
risk_trace,3,17100.873412336765,17100.62306793695,17101.102999804927,130.77030783911448,130.76935064431936,130.77118566337512,0.9093906228930912,1.0
risk_trace,4,18293.462212403072,18293.158291727286,18293.748919584505,135.25332606780165,135.25220253928148,135.25438595322586,0.7311135077434241,1.0
risk_trace,5,12901.695945802545,12901.58130982317,12901.835210142735,113.5856326557296,113.58512803101983,113.586245690852,0.509549409061129,1.0
risk_trace,6,8709.243798073374,8709.119136010022,8709.394127410138,93.32332933448811,93.32266142802258,93.32413475307514,0.4899804346687676,1.0
risk_trace,7,2658.290865587147,2658.176323482929,2658.3903418460964,51.55861582303207,51.5575050160782,51.55958050491249,0.39041013723855633,1.0
risk_trace,8,2090.485974789493,2090.364859899764,2090.591551089477,45.721832583433795,45.72050808881746,45.72298711900254,0.3740727769185396,1.0
risk_trace,9,1315.0203495548064,1314.986889668352,1315.061697620578,36.263209311294,36.262747960795416,36.26377941721666,0.10742469056186403,1.0
risk_trace,10,1.4025970998144657,1.3686280969478988,1.4446709785759098,1.1843128919609232,1.1698837259802608,1.2019446574666501,0.08510182825394437,1.0
risk_trace,11,1.3108381207669508,1.2840166234207593,1.335868735865538,1.1449183904355285,1.1331445373542526,1.1557978753219431,0.0805311474141712,1.0
risk_trace,12,1.3301480961379033,1.3031308083345083,1.3553306241520529,1.153320465365968,1.1415475170149003,1.164186675150484,0.06914553458038099,1.0
risk_trace,13,1.3022506523873314,1.27504677404874,1.3275779550792832,1.1411619740350722,1.1291796590246874,1.152205685922424,0.02200574507593383,1.0
risk_trace,14,1.2483731272836012,1.2282736882178469,1.2692315444794662,1.1173061886078046,1.108275081073567,1.1266017578715495,0.020030597792695608,1.0
risk_trace,15,1.2289967012864693,1.2089390557704918,1.2500314688232503,1.108601228625272,1.09951764682919,1.118048059784306,0.018510468282051936,1.0
risk_trace,16,1.2143024693383015,1.1935203505712804,1.2319570754788431,1.1019539280505173,1.092483379035877,1.1099356159245903,0.018138129288110164,1.0
risk_trace,17,1.206147710478086,1.187181367466008,1.2225439769801898,1.0982475632899922,1.089578517174877,1.1056871062395792,0.015658452693385696,1.0
risk_trace,18,1.202157804622848,1.1825897591658179,1.2168531987143922,1.096429554856059,1.087469388446758,1.103110690575727,0.015217491431019681,1.0
risk_trace,19,1.185297564904731,1.1693372594600253,1.199478157099021,1.088713720050586,1.0813589869641056,1.0952069012721843,0.015094978776430977,1.0
risk_trace,20,1.1752059550099978,1.163422485999784,1.1892233615076364,1.0840691648796659,1.0786206404434862,1.0905151773707689,0.014661046426476719,1.0
risk_trace,21,1.1693949503511778,1.1557447081337295,1.1832183116465416,1.0813856620625848,1.0750556767006672,1.0877583866948421,0.014553199303318581,1.0
risk_trace,22,1.1673225187143612,1.1554237499095237,1.1819552396344941,1.08042700732816,1.0749063891110895,1.087177646508576,0.01431463199632828,1.0
risk_trace,23,1.1625049335474653,1.1504140157130294,1.175144548683595,1.078195219641651,1.0725735477009344,1.0840408407699982,0.014364873430522635,1.0
risk_trace,24,1.1561917031096758,1.1442246263362756,1.1692534025346715,1.0752635442034288,1.0696843555624378,1.081320210621489,0.0140457070992718,1.0
risk_trace,25,1.154171169351896,1.141560364725858,1.1663408985899506,1.0743235731306786,1.0684382829451162,1.0799726351852543,0.01388729408681436,1.0
risk_trace,26,1.1503451851141584,1.138259737159416,1.1617735234897897,1.072541453238871,1.066892555352189,1.0778559797324792,0.01318730979721757,1.0
risk_trace,27,1.1456005836741885,1.1355860259340043,1.1590170161487134,1.070327325423308,1.065638767533433,1.076576525907998,0.012478997268789423,1.0
risk_trace,28,1.1372620274341347,1.1263860801866976,1.149315012866245,1.0664248810674795,1.0613133750924229,1.072061104266049,0.012447796199261663,1.0
risk_trace,29,1.137683857398668,1.1268822764687478,1.1496520687448666,1.0666226405138848,1.0615471141266883,1.0722182929580717,0.010585623432397542,1.0
risk_trace,30,1.1373091592960225,1.127533773669645,1.149157807824148,1.0664469791007336,1.0618539312711337,1.071987774644874,0.010509882005346572,1.0
risk_trace,31,1.13578694900768,1.125274103207963,1.1454400319084241,1.0657330570407564,1.060789377386779,1.0702522950100526,0.01022889215930163,1.0
risk_trace,32,1.1317753486063917,1.1237479308821121,1.1438304374084973,1.0638493059214063,1.0600697759007391,1.0695000872005602,0.009952757472725561,1.0
risk_trace,33,1.1289382677466953,1.1200011439643796,1.141227803672842,1.0625150634027887,1.05830106489368,1.0682826420936193,0.009904954988686987,1.0
risk_trace,34,1.1277148271870219,1.1191703689339758,1.139522849403032,1.0619391823047448,1.0579084878600766,1.0674843436181498,0.009722514160816053,1.0
risk_trace,35,1.1272101995724435,1.1177526160309375,1.1391376442762382,1.061701558335359,1.0572382004406775,1.0673039122350703,0.009857682420380568,1.0
risk_trace,36,1.1254566326817546,1.1166307323369975,1.1363492445158891,1.0608754083173624,1.0567074713269975,1.0659968309319416,0.009569179288332869,1.0
risk_trace,37,1.1197878773881085,1.112451167685685,1.128886404906164,1.0582003007731742,1.054728002932801,1.0624906512946886,0.009728795787817865,1.0
risk_trace,38,1.1184086346027278,1.1109044726704127,1.1274210810830565,1.0575484076869561,1.0539945310787238,1.0618008665856917,0.00954713784480259,1.0
risk_trace,39,1.1164076230505011,1.1085120667886326,1.1253709605942162,1.0566019224624505,1.0528589966315423,1.0608350278619925,0.009411932805233347,1.0
risk_trace,40,1.1151562380350235,1.1071871770031367,1.1243439953541938,1.0560095822984832,1.0522296212934334,1.0603508808106679,0.009519601436498364,1.0
risk_trace,41,1.1143333861925453,1.1070619595537854,1.1235974827322595,1.0556198994543422,1.0521701075615302,1.0599988113803678,0.009132189705604508,1.0
risk_trace,42,1.1129197986697463,1.10514318860012,1.1221297784300004,1.0549501402692307,1.0512579031803848,1.0593062722294677,0.009138826631396445,1.0
risk_trace,43,1.1109463984309045,1.104135477399932,1.1199804851987283,1.0540144201812454,1.050778506591875,1.05829130392383,0.009070233110522699,1.0
risk_trace,44,1.107706841738755,1.1003030724987282,1.1168840106373328,1.0524765278660784,1.0489533223640901,1.0568273319366874,0.00912046972987727,1.0
risk_trace,45,1.1073128984056066,1.1002286244650448,1.1170967037263673,1.0522893588876285,1.0489178332766576,1.0569279557865072,0.009017320242567649,1.0
risk_trace,46,1.1061750164995987,1.0987747426374892,1.1150490046696442,1.0517485513229259,1.0482245620327508,1.0559588079720017,0.008869675683349777,1.0
risk_trace,47,1.105032247460532,1.0980095027528296,1.1137906586874786,1.051205139865219,1.0478594861219015,1.0553628069080006,0.008728451085862756,1.0
risk_trace,48,1.1041735153394692,1.0967787752693507,1.1132954541792173,1.050796608889557,1.047272055345556,1.0551281679022484,0.008888396380769222,1.0
risk_trace,49,1.1041416317182824,1.096624729626599,1.1136454170755286,1.0507814385813714,1.0471985144705223,1.0552939942837622,0.008673946814159377,1.0
risk_trace,50,1.1032720697327552,1.0957171396807164,1.112167889622573,1.0503675879084713,1.0467650785825573,1.0545937065469495,0.0085508664878143,1.0
risk_trace,51,1.1022660542287532,1.0945285449247972,1.1111604726957631,1.049888591267768,1.046197182441768,1.0541159629489791,0.008597576431684826,1.0
risk_trace,52,1.0995192376768528,1.0915913965812323,1.1079920101056553,1.0485796286664057,1.0447925127707025,1.0526119937156848,0.008566490114627293,1.0
risk_trace,53,1.0997627610382092,1.0917721876940807,1.108195686063396,1.0486957427979582,1.0448790293368733,1.0527087374343942,0.008032384271781878,1.0
risk_trace,54,1.098467230478065,1.0904072848573232,1.1056725343778209,1.0480778731962475,1.0442256840092645,1.0515096450535375,0.007940906292933274,1.0
risk_trace,55,1.0978903780168863,1.088926652636022,1.1045505853590196,1.0478026285473818,1.043516482102633,1.0509760153961112,0.008035811883126156,1.0
risk_trace,56,1.0964871758330637,1.0886056365443761,1.10344197304745,1.047132835808944,1.0433626579576876,1.0504484627238004,0.00796786311092837,1.0
risk_trace,57,1.0961557594618216,1.087973407884419,1.1036254436484672,1.0469745537913835,1.0430596374634866,1.0505357887380267,0.008021137192296864,1.0
risk_trace,58,1.095731095260244,1.0871565250065514,1.1026070632094815,1.0467717478724674,1.0426679839855972,1.0500509781540421,0.007876277980321877,1.0
risk_trace,59,1.0947547211293702,1.0868171532764312,1.1021156315645442,1.0463052714433525,1.0425052287346612,1.049816951410851,0.007860751150689793,1.0
risk_trace,60,1.0929682481152994,1.085395496141532,1.0993575409788587,1.0454512165286576,1.0418231597067402,1.0485025222838726,0.00788270314110856,1.0
risk_trace,61,1.0919638705083154,1.084991212357291,1.0984225559133738,1.04497075073528,1.0416291144626308,1.0480565600564404,0.007891452650351518,1.0
risk_trace,62,1.0911569253725495,1.0838043054416884,1.098391863776692,1.0445845624137016,1.041059222827419,1.0480419182126717,0.007729432935257416,1.0
risk_trace,63,1.0908249347321486,1.083202999653415,1.0980222619870925,1.0444256473086049,1.0407703865896376,1.0478655737243883,0.007899407419832794,1.0
risk_trace,64,1.089543576415331,1.0825427195091843,1.0972319169072187,1.0438120398318969,1.0404531318176042,1.0474883830829065,0.007874925950438927,1.0
risk_trace,65,1.088823363637231,1.0815425035826323,1.0957297544347697,1.04346699178285,1.0399723551953977,1.0467711088853273,0.0078113050648806245,1.0
risk_trace,66,1.0884942335355836,1.0816004263638377,1.0948906151865956,1.0433092702746123,1.0400001961395688,1.0463702092678087,0.007587358890709646,1.0
risk_trace,67,1.0881677777023393,1.0813495687916521,1.0948806386672505,1.0431528064967948,1.03987958364624,1.0463654391062083,0.0076413999469288185,1.0
risk_trace,68,1.0865050508460434,1.079783733332953,1.0932383360886648,1.0423555293605204,1.0391264211329536,1.0455803822088534,0.007648964157905988,1.0
risk_trace,69,1.0865505079689668,1.0795837659742782,1.0931984220391768,1.0423773347326009,1.0390302020154787,1.0455612946684563,0.007585337125694311,1.0
risk_trace,70,1.0855622325099898,1.0791060919301878,1.092077867320778,1.041903177917316,1.0388003103977022,1.0450252901505936,0.007646315922138394,1.0
risk_trace,71,1.08493808361622,1.078979545275089,1.0919705166380003,1.0416036114487905,1.0387393994529637,1.0449739248178984,0.0075935956539246886,1.0
risk_trace,72,1.084574822864199,1.0775697627174758,1.0912441286411387,1.0414292207827318,1.0380605773794414,1.0446263098831043,0.007642850780384706,1.0
risk_trace,73,1.0846962068864092,1.077609660117911,1.0913378203947863,1.0414874969221612,1.0380797946418083,1.044671153875541,0.00733045547554023,1.0
risk_trace,74,1.0841460084688914,1.077501788458152,1.0908368883058916,1.0412233230380923,1.0380278323941043,1.0444313707731827,0.007454431061370319,1.0
risk_trace,75,1.0836686022038817,1.077926969007581,1.0900476782251056,1.040994044031451,1.0382326165447013,1.0440534837266044,0.00715518136134014,1.0
risk_trace,76,1.0820144515366605,1.0758438042186156,1.0881184410884088,1.0401992363615165,1.037228906373864,1.0431291578917914,0.0071572104887919,1.0
risk_trace,77,1.0812138435929868,1.075304167599475,1.0877047398659991,1.0398143311161192,1.0369687381572024,1.0429308411883156,0.007121885618307458,1.0
risk_trace,78,1.0809667541688128,1.074926234269535,1.0875772723167199,1.0396955094300593,1.0367864910729356,1.0428697285057165,0.007031377147768341,1.0
risk_trace,79,1.080591846765804,1.0746164989947458,1.0874116936876148,1.0395151978707702,1.0366371102345435,1.042790339143599,0.0069960362130567525,1.0
risk_trace,80,1.0801722090280652,1.0744687026675457,1.0861094975407368,1.0393133334976106,1.036565820765641,1.042165770637606,0.006771145162384246,1.0


==> results/aggregate/experiment_uniform.csv <==
policy,t,median_risk_ratio,q10_risk_ratio,q90_risk_ratio,median_tail_margin_ratio,q10_tail_margin_ratio,q90_tail_margin_ratio,median_lme_error,empirical_ucb_coverage
uniform,1,42864.93376481184,42338.95442481564,46032.678469053106,207.03848322753288,205.76431766660252,214.5520574187743,0.8898795954067575,1.0
uniform,2,65145.655186796255,58466.00373015839,68649.17121034951,255.23646875047746,241.79741958016376,262.00980955117967,0.7625268393986763,1.0
uniform,3,85868.39521609672,66784.51715387712,91711.00438315247,293.03289853706366,258.4265220738059,302.83815090464526,0.6776752310151611,1.0
uniform,4,102762.4824273953,81595.63423980883,113779.55783727246,320.5658226566238,285.6494644361084,337.31224037941996,0.6281668808220414,1.0
uniform,5,119090.46419410108,99295.56870869498,131908.482842713,345.09484101379246,315.10903495032477,363.192038414623,0.6002218567399109,1.0
uniform,6,133633.954119678,110181.81438699858,151264.751619654,365.55977679286184,331.9359731217643,388.927669622386,0.598133884387268,1.0
uniform,7,141604.9253111463,114564.0161707767,164739.72419934542,376.3042838890207,338.4664675841352,405.88126254765206,0.5956418769935565,1.0
uniform,8,149453.0877618702,124696.09638573635,173173.381813928,386.5915331785506,353.1233337102025,416.1410482999138,0.5779951129828335,1.0
uniform,9,155704.69981667947,132252.22605226166,178406.7007313568,394.5940560389337,363.6646700982718,422.3814495499149,0.4563427035195036,1.0
uniform,10,162784.36207360832,132018.9766715754,184943.05940488598,403.4654176582591,363.34271714230954,430.0497843819655,0.3804085663785282,1.0
uniform,11,167629.5005688589,140703.70462291274,191237.19466408156,409.4256106478507,375.10489523359365,437.3060099924595,0.26720556503669896,1.0
uniform,12,170492.93163413036,141254.37319979945,198050.866052199,412.90783402274934,375.83813391013064,445.02902083280884,0.25207716821671944,1.0
uniform,13,171783.44280397095,141880.11255314475,199359.37101314098,414.4676531618556,376.6696472401843,446.49607201951096,0.2519186121890806,1.0
uniform,14,176582.49945152557,145521.2372063749,203439.71341687682,420.21645702163335,381.46930501160887,451.0429146409003,0.2149438923937655,1.0
uniform,15,178374.07847065636,148804.81081886892,204467.92745016262,422.3434969555268,385.75152102817657,452.180421351853,0.1973451982276327,1.0
uniform,16,179037.74442195625,149306.82630879883,207439.21034933047,423.1285188357258,386.40182266439683,455.4549447622033,0.19938645757630344,1.0
uniform,17,181997.58062233197,144948.2009761414,207715.34838491335,426.61173753311016,380.3828240310905,455.75796603528977,0.19878658884233616,1.0
uniform,18,183640.23892328044,145420.34384828477,210758.99076003436,428.5323806123358,381.0005672752711,459.08494071454726,0.19961686802754983,1.0
uniform,19,185782.87309704834,114123.28504053343,211281.85494452264,431.025223269834,337.819025346601,459.65406002246334,0.1918349791414291,1.0
uniform,20,187137.69378544932,109628.50692065895,212640.70566522822,432.59383661630795,330.96218268831825,461.1298142834977,0.17982115187560987,1.0
uniform,21,189495.38747683013,90991.36777790725,214840.5854970745,435.31035603272255,301.64028044304473,463.50894249560423,0.18067601511925582,1.0
uniform,22,192419.82850070653,87385.73392176497,216058.82294683758,438.6560737072356,295.6106888107591,464.8211284650323,0.16211471079062956,1.0
uniform,23,192915.25067603897,87531.77835864079,217696.13364450113,439.21976211290007,295.8575801904834,466.57895527042126,0.15933919852291228,1.0
uniform,24,195028.30742479625,87703.41069768215,219685.59193365613,441.619916450526,296.1474408327376,468.704132018259,0.15565708437725648,1.0
uniform,25,198150.9423103914,86632.36609062801,221610.45185025135,445.14014047125295,294.3189679346167,470.7544125331875,0.15106831479050548,1.0
uniform,26,201624.15557551902,79137.08886189602,224711.82272946305,449.0257271263464,272.7329678967741,474.0358648616417,0.15164197472414448,1.0
uniform,27,202418.21632879408,79186.39801112887,234470.8272210414,449.90853735002656,272.8177531014723,484.22186950071125,0.15206345380260905,1.0
uniform,28,204765.04639244877,79402.20785157528,235157.14123715847,452.50895390950916,273.1921937148286,484.9299587899362,0.15419779246515958,1.0
uniform,29,206612.0301869532,79468.82337980389,236731.63875448442,454.5457822565247,273.30771390128984,486.55070080811475,0.14474422610580662,1.0
uniform,30,206872.55069926011,79596.65752437295,238886.07699219807,454.8321744537778,273.5244973793984,488.7596325050016,0.1418325508144721,1.0
uniform,31,209085.17824364937,79632.12391084299,240114.7147955997,457.2581829722756,273.5915871323757,490.01472493518037,0.1422675830889245,1.0
uniform,32,209697.76220582583,79673.18616059853,242048.58691815316,457.9276487939241,273.67014089680646,491.98428607294295,0.14191176472454667,1.0
uniform,33,210302.22744315397,4355.026019835261,242266.82345178723,458.58710037053635,65.98445647925263,492.2060003251995,0.1415318841376687,1.0
uniform,34,210123.49105597794,3937.1597913439487,242465.78613461708,458.39213738204626,62.74475086039189,492.4080600651535,0.14144472973492106,1.0
uniform,35,211710.81669065493,3854.6276960297537,244054.1567565349,460.12040531566436,62.085021488632826,494.0183768308319,0.13683935412798792,1.0
uniform,36,211919.19898296235,3859.233512421943,244308.40150525255,460.3467751245387,62.122399771652795,494.2756005047379,0.13222931593165332,1.0
uniform,37,212330.24600847604,3862.430375329793,244719.95197616378,460.79306200076496,62.14811061648501,494.69176622407133,0.13087472933476602,1.0
uniform,38,212611.89847343415,3761.554345913482,244871.7084166202,461.0985593127997,61.328217640294454,494.8451266657669,0.1298844749285381,1.0
uniform,39,213232.88258293807,3526.4310300816924,245601.767000135,461.7714152574653,59.38352729612743,495.58224907507247,0.12800176836372046,1.0
uniform,40,213699.7130864711,3271.91441782126,245598.6110512697,462.2766382876467,56.878898747887206,495.57906576373176,0.12678650024388213,1.0
uniform,41,213895.63321130158,1497.0149614306042,246366.17636951918,462.48851739533654,38.69122720577496,496.3528743969352,0.12777564991427381,1.0
uniform,42,214253.26606744295,1484.232440057662,246568.8321574897,462.87495824486837,38.52567920430115,496.55695145649247,0.12726899883888834,1.0
uniform,43,214655.5372050074,1485.46854905399,247385.42482264526,463.30931886637495,38.54171946045342,497.37852959154327,0.1225822135254762,1.0
uniform,44,215348.75021830157,1486.1756593529808,247693.4418443134,464.0567063144572,38.550903478104736,497.6880831427561,0.12284733820937122,1.0
uniform,45,216370.6528317623,1499.8237287759312,248174.3718093732,465.15658791266077,38.72752704208362,498.1710260817089,0.12017325219067562,1.0
uniform,46,217033.403607541,1500.3289462794628,248939.55872026485,465.8684366637324,38.73404992893188,498.9383186341071,0.11849041271852898,1.0
uniform,47,217156.5623454,1504.623143236468,250139.59382288618,466.0006033084241,38.789420413512936,500.1395437230494,0.11855273916341585,1.0
uniform,48,217283.39513965987,1489.7086125276019,250408.87896594687,466.1366681886526,38.59669756606211,500.40869383892067,0.11689274649238657,1.0
uniform,49,217554.69344668876,1469.324400603544,250628.43503891907,466.4275862095773,38.330373651065656,500.6280300732433,0.11701713801752467,1.0
uniform,50,217920.76955863222,1470.8010962082835,251281.01695685775,466.8198343604964,38.3496941142222,501.27929146581283,0.11687844324202035,1.0
uniform,51,218355.13706324837,1398.1652152946363,254250.89965876946,467.2848551262083,37.39204614890527,504.23287235058393,0.11686448110303402,1.0
uniform,52,218934.95444149728,1400.4843843074357,254398.61221521514,467.904823955334,37.42304197046669,504.37931645632887,0.11654223626910293,1.0
uniform,53,219320.79030139343,1400.9332139161174,255537.9630004173,468.3165381843771,37.42903803908124,505.5076198027439,0.11661136550035373,1.0
uniform,54,220075.61386380743,1401.9498640458344,255670.5135174631,469.1220657410365,37.442617139009656,505.63871111399254,0.11628384809489412,1.0
uniform,55,220157.68413597194,1402.541079579986,255877.6025092525,469.2095276801955,37.45051331564143,505.84345441796364,0.11615420624781789,1.0
uniform,56,220891.03523308947,1402.056819944882,256062.11453077508,469.9903561735441,37.444048515326145,506.02580415771007,0.11591121470828525,1.0
uniform,57,221007.32501080746,1402.6056374822888,256171.8809038274,470.1140874863138,37.45137604648222,506.13425157580633,0.11587242237347084,1.0
uniform,58,222142.84409360244,1402.852479148728,256235.63228701326,471.320319020041,37.45466976973407,506.19722650261195,0.11580052119237552,1.0
uniform,59,222728.6343465963,1398.5660205812535,256348.55218474087,471.9413462391014,37.397249891543545,506.3087517558287,0.11574344706390453,1.0
uniform,60,223179.7105921472,1399.3854980721733,257252.9601356514,472.41883319136457,37.40820586191167,507.2010887491925,0.11568002766861485,1.0
uniform,61,223888.54814782378,1375.9478873465544,257479.149429473,473.16856021860553,37.0937714190501,507.42402785485257,0.11567860902807948,1.0
uniform,62,223981.25537914023,1379.611005822875,257550.29311609696,473.26652980594156,37.14311287867963,507.49412481400225,0.11558097489305552,1.0
uniform,63,224091.16634804558,1407.607783056879,257966.21646259038,473.3826404773879,37.51808097084106,507.9037205920401,0.11556526717874589,1.0
uniform,64,225243.86608826567,1408.3475864351897,258494.44424365234,474.59863679638556,37.527937201329955,508.4234886322952,0.11554043709504554,1.0
uniform,65,225319.80121595354,1410.078546800911,258574.71304051156,474.67862931615934,37.550998845775,508.5024216691834,0.1154704342409161,1.0
uniform,66,225579.85244748538,1410.5391814644236,258637.3401632238,474.95245762986195,37.55713111520561,508.5639979550411,0.11546043438614151,1.0
uniform,67,225669.49434445798,1385.2635171416337,258730.08328174934,475.04681160564303,37.219120433342695,508.65516765717734,0.11497151213955212,1.0
uniform,68,225055.34867907525,1394.1534022953576,258813.20994273882,474.39975132037284,37.33836328392193,508.73686864588444,0.11239955439777369,1.0
uniform,69,225619.88707519622,1394.5976425309136,258966.4703185895,474.99461339167857,37.34431198436504,508.88747908539375,0.11022206969367884,1.0
uniform,70,225684.00206865364,1392.8939084220037,259046.99747840682,475.06210081348866,37.321446047722986,508.96659374639813,0.10844346097646275,1.0
uniform,71,226093.4392259441,1378.79866676503,259310.77561527054,475.49267014282555,37.13215428528315,509.2256627538814,0.10846244945004889,1.0
uniform,72,226886.35447313864,1382.8028257626288,259383.04995486568,476.3258747254422,37.18605498037242,509.2966206421424,0.10793937744688417,1.0
uniform,73,226967.91465336725,1379.4554851407433,259687.29139234827,476.41149018220403,37.140999805958614,509.59515441042157,0.10785323205233659,1.0
uniform,74,227221.17488493066,1365.5680573271807,259777.94329221683,476.6772140191936,36.953589423377636,509.6840907469519,0.10797564109833571,1.0
uniform,75,227136.91306246695,1366.2549043856366,259836.07551677534,476.5888258548887,36.96288173431838,509.74111538997465,0.10713475738410107,1.0
uniform,76,227366.60506094678,1368.2752697254332,259904.29696134815,476.8297381122761,36.99020457103351,509.808030863923,0.10614234484906897,1.0
uniform,77,227640.47518563538,1368.5791127514524,260008.63754005576,477.1168144415459,36.99431152608848,509.9103367884534,0.10550104821441159,1.0
uniform,78,228034.45827052434,1370.153301026965,263299.78331941715,477.5295094102741,37.01558031678806,513.113598932349,0.10286199529997886,1.0
uniform,79,228126.02138761344,1367.8321131075531,263360.5855105603,477.6253675410236,36.98421118549366,513.1727920157655,0.10238412938393605,1.0
uniform,80,228412.21961571078,1368.3595296317217,263434.67104503413,477.924909731599,36.99134013557871,513.2450254120895,0.10217758557225992,1.0


==> results/aggregate/lme_values.csv <==
bus,bus_id,marginal_emissions,projected_marginal_emissions,demand_std_mw
1,1,0.5870780662156139,0.5870780662155515,0.9
2,2,0.5843534802288674,0.5843534802288143,0.56
3,3,0.5860219350641269,0.5860219350640746,0.2
4,4,0.5814802604072372,0.581480260407172,0.0025
5,5,0.5872033125380702,0.5872033125380046,3.5300000000000002
6,6,0.584915747028748,0.5849157470286911,1.2
7,7,0.5873225232087151,0.5873225232086612,0.0025
8,8,0.581695873638743,0.5816958736386837,0.63
9,9,0.5877250831010338,0.5877250831009747,0.96
10,10,0.5898393703171715,0.5898393703171092,1.53
11,11,0.5882139331343645,0.5882139331343165,0.8300000000000001
12,12,0.5908073272911839,0.5908073272911353,0.0025
13,13,0.5919294160275484,0.5919294160274883,0.58
14,14,0.5725668700191244,0.5725668700190607,1.6
15,15,0.5633103531570074,0.5633103531569538,1.2670000000000001
16,16,0.5640306683043947,0.5640306683043395,0.0025
17,17,0.5633103531570001,0.5633103531569537,5.61
18,18,0.6061145687884988,0.6061145687884284,0.0025
19,19,0.5955596255428468,0.5955596255427834,6.05
20,20,0.5969253193206414,0.5969253193205695,0.77
21,21,0.5957390230645256,0.595739023064458,0.81
22,22,0.5963348218265945,0.5963348218265279,0.21
23,23,0.5967186099230755,0.5967186099230142,0.0025
24,24,0.5962578473448985,0.5962578473448386,0.45
25,25,0.5961154777925196,0.5961154777924567,0.28
26,26,0.5958971465464742,0.5958971465464041,0.6900000000000001
27,27,0.5507984463287063,0.5507984463286559,0.55
28,28,0.5450444153911846,0.545044415391111,0.0025
29,29,0.7504143868771521,0.7504143868771358,0.0025
30,30,0.7689680809794954,0.7689680809794951,0.0025
31,31,0.5509924749752124,0.550992474975173,0.85
32,32,0.5523163523557861,0.5523163523557194,1.55
33,33,0.5443023280678596,0.5443023280678169,0.0025
34,34,0.5499063098974657,0.549906309897435,0.46
35,35,0.5507809632543965,0.5507809632543417,0.86
36,36,0.5443023280678772,0.5443023280678168,0.0025
37,37,0.5709096895041067,0.5709096895040554,0.39
38,38,0.581683132875809,0.5816831328757306,1.95
39,39,0.5732530285916762,0.5732530285916078,0.0025
40,40,0.5271005077043707,0.5271005077043056,0.0025
41,41,0.6250360606700794,0.6250360606700103,0.58
42,42,0.5428297197821526,0.5428297197820936,0.41000000000000003
43,43,0.5564289035086903,0.5564289035088344,0.92
44,44,0.5658909236971634,0.5658909236971568,0.05
45,45,0.595331665515765,0.5953316655157942,0.61
46,46,0.5774357120098348,0.5774357120097767,0.6900000000000001
47,47,0.5897189379315546,0.5897189379315066,0.1
48,48,0.6169139789859296,0.6169139789859186,0.22
49,49,0.7098186765366045,0.7098186765365804,0.98
50,50,0.7888885938512318,0.7888885938512185,0.14
51,51,0.8105151890050332,0.8105151890050237,2.18
52,52,0.5397519623902177,0.5397519623901033,0.0025
53,53,0.8204000000000342,0.8204000000000236,2.27
54,54,0.5172999999999304,0.5172999999999304,0.0025
55,55,0.5556809783609307,0.5556809783609281,0.7000000000000001
56,56,0.5456528136264406,0.5456528136264369,0.0025
57,57,0.7639017255753443,0.7639017255753434,0.0025
58,58,0.7327341718672026,0.7327341718671923,0.56
59,59,0.7327341718672021,0.732734171867193,1.16
60,60,0.7463353608266386,0.746335360826631,0.57
61,61,0.7220499345801323,0.7220499345801196,2.24
62,62,0.7158985613740098,0.7158985613739928,0.0025
63,63,0.7455950474423073,0.7455950474422905,2.08
64,64,0.7491629141648602,0.749162914164842,0.74
65,65,0.7481878288960272,0.7481878288960099,0.0025
66,66,0.74445040132998,0.744450401329976,0.48
67,67,0.7654412113685373,0.7654412113685332,0.28
68,68,0.8341173930190505,0.8341173930190883,0.0025
69,69,0.8204000000000008,0.8203999999999987,0.37
70,70,0.502533211238047,0.5025332112379769,0.0025
71,71,0.4818872161633609,0.4818872161633038,0.0025
72,72,0.4325964575840985,0.43259645758408644,0.0025
73,73,0.7798605176274429,0.779860517627455,0.0025
74,74,0.5272828472048806,0.52728284720482,0.44200000000000006
75,75,0.5456324635044839,0.5456324635044383,0.66
76,76,0.498987972923048,0.4989879729230013,0.174
77,77,0.5307673348940011,0.5307673348939552,0.158
78,78,0.4450300166288591,0.4450300166288361,0.603
79,79,0.49721971889377964,0.4972197188937363,0.399
80,80,0.4929871768224001,0.49298717682236176,0.667
81,81,0.5177794845239669,0.5177794845238909,0.835
82,82,0.49372664555864143,0.4937266455586009,0.0025
83,83,0.49166470567712217,0.4916647056770747,0.778
84,84,0.5215095935127909,0.5215095935127444,0.32
85,85,0.5005726291095596,0.5005726291094935,0.086
86,86,0.5289171182752772,0.5289171182752253,0.49600000000000005
87,87,0.5327816611130306,0.5327816611129734,0.046
88,88,0.5172999999994287,0.517299999999353,1.121
89,89,0.5694966080598262,0.5694966080597674,0.307
90,90,0.5504557559674154,0.5504557559673541,0.63
91,91,0.6093415152344996,0.6093415152344551,0.196
92,92,0.6083217398244692,0.6083217398244122,0.262
93,93,0.6156828303497717,0.6156828303497306,0.182
94,94,1.9606770578437416,1.9606770578437178,0.0025
95,95,0.6685508873046025,0.6685508873045988,0.0025
96,96,0.6560843212088961,0.6560843212088893,0.0025
97,97,0.623640939615298,0.6236409396152865,0.141
98,98,-1.169821857731688e-14,-2.5091040356528538e-14,0.0025
99,99,0.20657433792460259,0.2065743379245969,7.7700000000000005
100,100,2.5870654149411823,2.587065414941164,5.3500000000000005
101,101,1.5009246414723352,1.5009246414723232,2.291
102,102,1.0150710294269032,1.0150710294268885,0.78
103,103,0.7519935216210399,0.7519935216210326,2.764
104,104,1.0695722912148922,1.0695722912148846,5.148
105,105,1.054716674165357,1.0547166741653522,0.579
106,106,0.8821041739833578,0.8821041739833477,3.8080000000000003
107,107,0.7734244514762182,0.7734244514761988,0.0025
108,108,0.7815028187116797,0.7815028187116573,0.0025
109,109,0.5902345633482826,0.5902345633482318,0.0025
110,110,0.5881498073392755,0.5881498073392224,0.0025
111,111,0.46481790678158175,0.4648179067815289,0.0025
112,112,0.7828944781352205,0.7828944781352054,0.0025
113,113,0.8665855958948273,0.8665855958948155,0.0025
114,114,0.8530494425733374,0.8530494425733267,1.692
115,115,0.8242734872147084,0.824273487214699,0.552
116,116,0.7920615385635065,0.7920615385635038,2.736
117,117,0.7920615385635067,0.7920615385635038,10.192
118,118,0.7960531154852272,0.7960531154852339,5.95
119,119,0.7957154716865973,0.7957154716866068,3.877
120,120,0.799573446571546,0.799573446571562,1.45
121,121,0.811863558521146,0.8118635585211919,0.565
122,122,0.8204000000010095,0.8204000000010763,0.895
123,123,0.5150495306382402,0.5150495306382349,0.0025
124,124,0.8128822093929836,0.8128822093930325,0.24
125,125,0.8070589784369859,0.8070589784370186,0.0025
126,126,0.8056265870135826,0.8056265870136123,0.0025
127,127,0.8189085778213894,0.8189085778214507,0.63
128,128,0.8175784071595659,0.8175784071596244,0.0025
129,129,0.5874451202952621,0.5874451202952075,0.0025
130,130,0.5684782038144801,0.5684782038144299,0.0025
131,131,0.8203999999990325,0.8203999999990228,0.17
132,132,0.8108962173937007,0.8108962173936934,0.0025
133,133,0.8072184540600518,0.8072184540600404,0.7000000000000001
134,134,0.8030926117194703,0.8030926117194619,2.0
135,135,0.8033339006098013,0.8033339006097925,0.75
136,136,1.1220091838329973,1.122009183832988,1.235
137,137,0.940195493659115,0.940195493659113,0.0025
138,138,0.943582595022928,0.9435825950229152,0.33
139,139,0.8393340748108117,0.8393340748107988,0.0025
140,140,0.8082724430206797,0.8082724430206697,0.35000000000000003
141,141,0.8008412513699814,0.8008412513699735,0.85
142,142,0.7958026700870376,0.7958026700870297,0.0025
143,143,0.800841251369982,0.8008412513699733,0.0025
144,144,0.800841251369982,0.8008412513699716,0.0025
145,145,0.800841251369982,0.8008412513699716,0.0025
146,146,0.7514150789870769,0.7514150789870476,2.9989999999999997
147,147,0.7738244130938104,0.7738244130937975,0.0025
148,148,0.7876051128692153,0.7876051128691947,0.0025
149,149,0.5172999999989751,0.5172999999989237,4.8180000000000005
150,150,0.7828944781352205,0.7828944781352054,7.636
151,151,0.7996863587623141,0.7996863587623281,0.265
152,152,0.805816517491473,0.8058165174915038,1.635
153,153,0.8003424078059563,0.8003424078059729,0.0025
154,154,0.8114644131502251,0.8114644131502694,1.76
155,155,0.8117951726437327,0.8117951726437782,0.05
156,156,0.8128284893828147,0.8128284893828639,0.28
157,157,0.8138620232443619,0.8138620232444105,4.274
158,158,0.8142651871703527,0.8142651871704014,0.74
159,159,0.8132501935994294,0.8132501935994783,0.6950000000000001
160,160,0.7920615385635063,0.7920615385635038,0.7340000000000001
161,161,0.7958537416181828,0.7958537416181894,2.407
162,162,0.8102934510555057,0.8102934510554964,0.4
163,163,0.8665855958948315,0.866585595894816,1.368
164,164,0.8665855958948315,0.866585595894816,0.0025
165,165,0.7920615385635071,0.7920615385635038,0.598
166,166,0.7920615385635067,0.7920615385635038,0.598
167,167,0.7920615385635075,0.7920615385635038,1.826
168,168,0.7698939654870758,0.7698939654870753,0.07
169,169,0.8203862855885005,0.8203862855885071,0.0025
170,170,0.8204000000000001,0.8203999999999998,4.89
171,171,0.8200602748313622,0.8200602748313706,8.0
172,172,0.7630402398566833,0.7630402398566846,0.0025
173,173,0.8267949840363624,0.8267949840363759,0.0025
174,174,0.8184462777974947,0.8184462777975149,0.0025
175,175,0.7803284972964544,0.7803284972964591,0.1
176,176,0.7853943183824678,0.7853943183824675,0.43
177,177,0.7856156680510742,0.785615668051082,0.64
178,178,0.7848394560735406,0.7848394560735417,0.35000000000000003
179,179,0.787807994823331,0.7878079948233282,0.27
180,180,0.7642159374968212,0.7642159374968286,0.41000000000000003
181,181,0.7897537121087809,0.7897537121087835,0.38
182,182,0.7877129389213157,0.7877129389213136,0.42
183,183,0.765072074752512,0.7650720747525137,0.72
184,184,0.7586976586248461,0.7586976586248249,0.0025
185,185,0.6871730854878,0.6871730854877812,0.12
186,186,0.6512725722376014,0.6512725722375676,0.21
187,187,0.7590773642757354,0.7590773642757314,0.07
188,188,0.7748862470104291,0.7748862470104324,0.38
189,189,0.7828744089531326,0.7828744089531297,0.0025
190,190,0.7903781684050434,0.7903781684050463,0.96
191,191,0.7987204408879501,0.7987204408879567,0.0025
192,192,0.8064137976618724,0.8064137976618743,0.0025
193,193,0.8064137976618724,0.8064137976618743,0.22
194,194,0.8072387685806035,0.8072387685806109,0.47000000000000003
195,195,0.8111040574685741,0.8111040574685794,1.76
196,196,0.8186234956445712,0.8186234956445724,1.0
197,197,0.8196409190434202,0.8196409190434306,1.31
198,198,0.8204457592025373,0.8204457592025445,0.0025
199,199,0.8196211755706667,0.8196211755706723,2.85
200,200,0.819904734023862,0.8199047340238692,1.71
201,201,0.8204000000016253,0.8204000000016319,3.2800000000000002
202,202,0.8199178801705348,0.819917880170545,4.28
203,203,0.8201058109841749,0.8201058109841857,1.73
204,204,0.8201058109841776,0.8201058109841857,4.1
205,205,0.8201878590598266,0.8201878590598305,0.0025
206,206,0.8203915159897461,0.8203915159897522,5.38
207,207,0.8202212425016233,0.8202212425016295,2.23
208,208,0.8202422194165958,0.8202422194166008,0.96
209,209,0.8202422194165958,0.8202422194166008,0.0025
210,210,0.820391515989746,0.8203915159897522,1.59
211,211,0.820391515989746,0.8203915159897522,4.48
212,212,0.820391515989746,0.8203915159897518,4.04
213,213,0.8201012845060695,0.8201012845060762,5.72
214,214,0.8197093012864296,0.8197093012864383,2.69
215,215,0.8201012845060695,0.8201012845060762,0.0025
216,216,0.8204000000016254,0.8204000000016319,0.0025
217,217,0.8196992122298743,0.819699212229881,2.55
218,218,0.8196992122298743,0.819699212229881,0.0025
219,219,0.8203862855885001,0.8203862855885077,0.0025
220,220,0.8204000000016254,0.8204000000016319,0.0025
221,221,0.8059270132700942,0.805927013270094,0.0025
222,222,0.8045994674008788,0.8045994674008836,0.08
223,223,0.804544149215428,0.8045441492154317,0.0025
224,224,0.8048568204827141,0.8048568204827168,0.61
225,225,0.8044584974120276,0.8044584974120277,0.77
226,226,0.803575691050531,0.8035756910505416,0.61
227,227,0.7975363127211359,0.79753631272114,0.29
228,228,0.7975363127211345,0.7975363127211401,0.29
229,229,0.7975363127211345,0.7975363127211401,0.23
230,230,0.8203862855885001,0.8203862855885077,0.331
231,231,0.5967186099230755,0.5967186099230142,1.158
232,232,0.596115477792518,0.5961154777924567,0.024
233,233,0.5005726291095596,0.5005726291094935,0.024
234,234,0.4818872161633609,0.4818872161633038,0.149
235,235,0.5172999999994287,0.517299999999353,0.247
236,236,0.55568097836093,0.5556809783609269,1.453
237,237,0.7327341718672026,0.7327341718671923,0.281
238,238,0.7463353608266386,0.746335360826631,0.14
239,239,0.7491629141648602,0.749162914164842,0.111
240,240,0.7158985613740024,0.7158985613739928,0.505
241,241,0.7491629141648602,0.749162914164842,0.29600000000000004
242,242,0.8267949840363632,0.8267949840363759,1.137
243,243,-1.169821857731688e-14,-2.5091040356528538e-14,1.0031
244,244,0.20657433792460275,0.2065743379245969,1.0
245,245,-0.41868731108208634,-0.41868731108209445,0.0025
246,246,0.7789781063212107,0.7789781063212211,0.0025
247,247,0.5870780662156139,0.5870780662155525,0.0025
248,248,0.5843534802288674,0.5843534802288138,0.0025
249,249,0.5860219350641269,0.5860219350640745,0.0025
250,250,0.5882139331343769,0.5882139331343164,0.0025
251,251,0.5908073272911909,0.5908073272911353,0.0025
252,252,0.5633103531570074,0.5633103531569537,0.0025
253,253,0.5963348218265945,0.5963348218265279,0.0025
254,254,0.5967186099230755,0.5967186099230142,0.0025
255,255,0.5443023280678596,0.5443023280678168,0.0025
256,256,0.5816831328758021,0.5816831328757306,0.0025
257,257,0.5564289035087983,0.5564289035088349,0.0025
258,258,0.5172999999999993,0.5172999999999986,0.0025
259,259,0.7098186765366002,0.7098186765365804,0.0025
260,260,0.8204000000000342,0.8204000000000236,0.0025
261,261,0.5172999999999305,0.5172999999999304,0.0025
262,262,0.7327341718672103,0.732734171867193,0.0025
263,263,0.820400000000012,0.8204000000000111,0.0025
264,264,0.7960531154852272,0.7960531154852339,0.0025
265,265,0.800841251369982,0.8008412513699716,0.0025
266,266,0.5509924749752015,0.550992474975173,0.0025
267,267,0.5509924749751901,0.5509924749751731,0.042
268,268,0.5509924749748879,0.5509924749751745,0.0271
269,269,0.550992474974864,0.5509924749751737,0.0086
270,270,0.5509924749752015,0.5509924749751731,0.0025
271,271,0.550992474974946,0.5509924749751748,0.0025
272,272,0.5509924749751066,0.5509924749751743,0.0025
273,273,0.5509924749751901,0.5509924749751731,0.0025
274,274,0.5509924749751901,0.5509924749751731,0.0475
275,275,0.5509924749751742,0.5509924749751731,0.015300000000000001
276,276,0.5509924749751901,0.5509924749751731,0.0025
277,277,0.5509924749751901,0.5509924749751731,0.013500000000000002
278,278,0.5509924749752015,0.5509924749751731,0.0045000000000000005
279,279,0.5509924749751901,0.5509924749751731,0.0045000000000000005
280,280,0.5509924749748356,0.5509924749751745,0.0184
281,281,0.5509924749748356,0.5509924749751745,0.0139
282,282,0.5509924749748879,0.5509924749751745,0.0189
283,283,0.5509924749748879,0.5509924749751745,0.015500000000000002
284,284,0.5509924749748879,0.5509924749751745,0.0166
285,285,0.5509924749748356,0.5509924749751745,0.030299999999999997
286,286,0.5509924749748356,0.5509924749751745,0.018600000000000002
287,287,0.5509924749748879,0.5509924749751745,0.0258
288,288,0.550992474974864,0.5509924749751737,0.0101
289,289,0.5509924749748619,0.5509924749751737,0.008100000000000001
290,290,0.5509924749748619,0.5509924749751737,0.016
291,291,0.550992474974864,0.5509924749751737,0.0025
292,292,0.5509924749752213,0.550992474975173,0.35810000000000003
293,293,0.5509924749752015,0.550992474975173,0.3
294,294,0.5509924749751901,0.5509924749751731,0.2648
295,295,0.5509924749751901,0.550992474975173,0.0025
296,296,0.5509924749752213,0.550992474975173,0.0025
297,297,0.5509924749751066,0.5509924749751743,0.0102
298,298,0.550992474974954,0.5509924749751743,0.0102
299,299,0.5509924749752124,0.550992474975173,0.038
300,300,0.5509924749751742,0.5509924749751731,0.011899999999999999


==> results/aggregate/operating_points.csv <==
case_name,load_scale,line_limit_scale,attempts
pglib_opf_case14_ieee,1.0,0.6,5
pglib_opf_case30_ieee,1.0,1.0,1
pglib_opf_case57_ieee,1.0,0.9,2
pglib_opf_case73_ieee_rts,1.0,0.6,5
pglib_opf_case118_ieee,1.0,1.0,1
pglib_opf_case162_ieee_dtc,1.0,1.0,1
pglib_opf_case179_goc,1.0,1.0,1
pglib_opf_case197_snem,1.0,0.6,5
pglib_opf_case240_pserc,1.0,1.0,1
pglib_opf_case300_ieee,1.0,1.0,1
pglib_opf_case500_goc,1.0,1.0,1
pglib_opf_case588_sdet,1.0,1.0,1
pglib_opf_case793_goc,1.0,1.0,1
pglib_opf_case1354_pegase,1.0,1.0,1


==> results/aggregate/perturbation_step.csv <==
step_mw,inside_region,worst_facet_use,solved_perturbations,relative_field_error,dispatch_runs,case_name
0.1,true,0.07745998142905958,true,0.00022207285487397236,24,pglib_opf_case300_ieee
1.0,true,0.7745998142905957,true,1.2020163470713017e-5,24,pglib_opf_case300_ieee
10.0,false,7.7459981429059575,true,0.04195423693070237,24,pglib_opf_case300_ieee
50.0,false,38.72999071452979,true,0.29778073175653574,24,pglib_opf_case300_ieee
100.0,false,77.45998142905958,false,NaN,24,pglib_opf_case300_ieee
250.0,false,193.6499535726489,false,NaN,24,pglib_opf_case300_ieee
500.0,false,387.2999071452978,false,NaN,24,pglib_opf_case300_ieee


==> results/aggregate/poisson_binding_endpoints.csv <==
bus,source,absolute_source,binding_endpoint
18,2.9047985068825333,2.9047985068825333,true
40,-10.609641352218517,10.609641352218517,true
48,0.508053139113269,0.508053139113269,true
52,-0.455038682791705,0.455038682791705,true
53,5.880077401115293,5.880077401115293,true
54,-5.425038718323317,5.425038718323317,true
65,-2.0058936417768747,2.0058936417768747,true
68,10.609641352216189,10.609641352216189,true
69,2.0058936417770448,2.0058936417770448,true
72,-2.9047985068830124,2.9047985068830124,true
98,-73.55751487384225,73.55751487384225,true
100,73.55751487384218,73.55751487384218,true
105,12.32720274269081,12.32720274269081,true
109,-11.925670292835122,11.925670292835122,true
111,-12.327202742691194,12.327202742691194,true
122,3.980737611750254,3.980737611750254,true
123,-3.9807376117503033,3.9807376117503033,true
170,0.01187154335453977,0.01187154335453977,true
171,-0.011871543354436298,0.011871543354436298,true
258,-0.5080531391132262,0.5080531391132262,true
263,11.925670292835719,11.925670292835719,true


==> results/aggregate/poisson_other_buses.csv <==
bus,source,absolute_source,binding_endpoint
1,-7.114309141798003e-13,7.114309141798003e-13,false
2,-3.907985046680551e-13,3.907985046680551e-13,false
3,-2.8066438062523957e-12,2.8066438062523957e-12,false
4,2.901678897160309e-12,2.901678897160309e-12,false
5,1.3877787807814457e-12,1.3877787807814457e-12,false
6,2.55351295663786e-13,2.55351295663786e-13,false
7,8.171241461241152e-14,8.171241461241152e-14,false
8,3.4861002973229915e-13,3.4861002973229915e-13,false
9,1.5853984791647235e-13,1.5853984791647235e-13,false
10,3.523847880160247e-13,3.523847880160247e-13,false
11,-1.6679990721968352e-12,1.6679990721968352e-12,false
12,-2.2528645615693677e-12,2.2528645615693677e-12,false
13,2.62456723021387e-13,2.62456723021387e-13,false
14,2.2071233729548112e-13,2.2071233729548112e-13,false
15,2.8754776337791554e-14,2.8754776337791554e-14,false
16,-6.643574579356937e-13,6.643574579356937e-13,false
17,-6.128431095930864e-13,6.128431095930864e-13,false
19,-6.679101716144942e-13,6.679101716144942e-13,false
20,2.161826273550105e-12,2.161826273550105e-12,false
21,1.6497914145929826e-13,1.6497914145929826e-13,false
22,1.9539925233402755e-13,1.9539925233402755e-13,false
23,-3.708144902248023e-13,3.708144902248023e-13,false
24,-1.5210055437364645e-13,1.5210055437364645e-13,false
25,-1.3988810110276972e-14,1.3988810110276972e-14,false
26,9.103828801926284e-14,9.103828801926284e-14,false
27,-1.2163603457793215e-12,1.2163603457793215e-12,false
28,1.971756091734278e-12,1.971756091734278e-12,false
29,3.168576512280197e-13,3.168576512280197e-13,false
30,1.1546319456101628e-14,1.1546319456101628e-14,false
31,2.432898327242583e-11,2.432898327242583e-11,false
32,2.5277557824665564e-12,2.5277557824665564e-12,false
33,-2.716937785862683e-12,2.716937785862683e-12,false
34,-9.124923039394162e-13,9.124923039394162e-13,false
35,1.495914503379936e-12,1.495914503379936e-12,false
36,9.894307595459395e-13,9.894307595459395e-13,false
37,-6.67021993194794e-13,6.67021993194794e-13,false
38,1.3251622021925868e-12,1.3251622021925868e-12,false
39,-4.052869151394134e-13,4.052869151394134e-13,false
41,3.126388037344441e-13,3.126388037344441e-13,false
42,1.9984014443252818e-13,1.9984014443252818e-13,false
43,-1.319477860306506e-11,1.319477860306506e-11,false
44,1.2537748617091893e-12,1.2537748617091893e-12,false
45,-7.425171588693047e-13,7.425171588693047e-13,false
46,2.502442697505103e-13,2.502442697505103e-13,false
47,-1.1479706074624119e-13,1.1479706074624119e-13,false
49,3.0375701953744283e-13,3.0375701953744283e-13,false
50,-3.9968028886505635e-14,3.9968028886505635e-14,false
51,-4.973799150320701e-14,4.973799150320701e-14,false
55,5.773159728050814e-15,5.773159728050814e-15,false
56,-1.687538997430238e-14,1.687538997430238e-14,false
57,9.409140133698202e-14,9.409140133698202e-14,false
58,3.9968028886505635e-15,3.9968028886505635e-15,false
59,-1.3422596367718143e-13,1.3422596367718143e-13,false
60,-2.535194276731545e-13,2.535194276731545e-13,false
61,-4.979350265443827e-13,4.979350265443827e-13,false
62,3.61710661422876e-13,3.61710661422876e-13,false
63,1.9095836023552692e-13,1.9095836023552692e-13,false
64,6.27081719883904e-13,6.27081719883904e-13,false
66,-5.12423437015741e-13,5.12423437015741e-13,false
67,-1.0402789740737717e-13,1.0402789740737717e-13,false
70,4.3520742565306136e-14,4.3520742565306136e-14,false
71,5.009326287108706e-13,5.009326287108706e-13,false
73,-1.438849039914203e-13,1.438849039914203e-13,false
74,2.184918912462308e-13,2.184918912462308e-13,false
75,3.0753177782116836e-14,3.0753177782116836e-14,false
76,-5.329070518200751e-15,5.329070518200751e-15,false
77,-6.572520305780927e-14,6.572520305780927e-14,false
78,1.3888890038060708e-13,1.3888890038060708e-13,false
79,-6.661338147750939e-15,6.661338147750939e-15,false
80,-1.425526363618701e-13,1.425526363618701e-13,false
81,5.891953591685706e-13,5.891953591685706e-13,false
82,-1.6608936448392342e-13,1.6608936448392342e-13,false
83,-8.482103908136196e-14,8.482103908136196e-14,false
84,-1.1102230246251565e-14,1.1102230246251565e-14,false
85,1.3011813848606835e-13,1.3011813848606835e-13,false
86,1.637578961322106e-14,1.637578961322106e-14,false
87,-6.394884621840902e-14,6.394884621840902e-14,false
88,-1.2723155862204294e-13,1.2723155862204294e-13,false
89,-1.6708856520608606e-14,1.6708856520608606e-14,false
90,-2.1649348980190553e-15,2.1649348980190553e-15,false
91,2.731148640577885e-14,2.731148640577885e-14,false
92,-8.626432901337466e-14,8.626432901337466e-14,false
93,-5.96189764223709e-14,5.96189764223709e-14,false
94,6.465938895416912e-13,6.465938895416912e-13,false
95,3.597122599785507e-14,3.597122599785507e-14,false
96,4.565237077258644e-13,4.565237077258644e-13,false
97,-4.065636716177323e-13,4.065636716177323e-13,false
99,-8.748557434046234e-14,8.748557434046234e-14,false
101,-3.730349362740526e-13,3.730349362740526e-13,false
102,1.4832579608992091e-13,1.4832579608992091e-13,false
103,-1.8385293287792592e-13,1.8385293287792592e-13,false
104,-7.105427357601002e-15,7.105427357601002e-15,false
106,7.771561172376096e-15,7.771561172376096e-15,false
107,3.552713678800501e-14,3.552713678800501e-14,false
108,1.092459456231154e-13,1.092459456231154e-13,false
110,2.7355895326763857e-13,2.7355895326763857e-13,false
112,6.714628852932947e-13,6.714628852932947e-13,false
113,-1.8740564655672642e-13,1.8740564655672642e-13,false
114,6.572520305780927e-14,6.572520305780927e-14,false
115,3.3306690738754696e-14,3.3306690738754696e-14,false
116,-5.080380560684716e-13,5.080380560684716e-13,false
117,-1.5987211554602254e-14,1.5987211554602254e-14,false
118,1.1546319456101628e-13,1.1546319456101628e-13,false
119,-2.6290081223123707e-13,2.6290081223123707e-13,false
120,-5.684341886080802e-14,5.684341886080802e-14,false
121,-5.773159728050814e-15,5.773159728050814e-15,false
124,-1.7763568394002505e-15,1.7763568394002505e-15,false
125,1.7763568394002505e-14,1.7763568394002505e-14,false
126,5.329070518200751e-15,5.329070518200751e-15,false
127,6.106226635438361e-15,6.106226635438361e-15,false
128,1.2878587085651816e-14,1.2878587085651816e-14,false
129,3.126388037344441e-13,3.126388037344441e-13,false
130,1.865174681370263e-14,1.865174681370263e-14,false
131,3.1086244689504383e-15,3.1086244689504383e-15,false
132,-4.463096558993129e-14,4.463096558993129e-14,false
133,1.326716514427062e-14,1.326716514427062e-14,false
134,-5.950795411990839e-14,5.950795411990839e-14,false
135,-5.329070518200751e-15,5.329070518200751e-15,false
136,-1.0302869668521453e-13,1.0302869668521453e-13,false
137,-4.636291350834654e-13,4.636291350834654e-13,false
138,2.7000623958883807e-13,2.7000623958883807e-13,false
139,2.957634137601417e-13,2.957634137601417e-13,false
140,7.72715225139109e-14,7.72715225139109e-14,false
141,-3.907985046680551e-14,3.907985046680551e-14,false
142,9.636735853746359e-14,9.636735853746359e-14,false
143,4.440892098500626e-14,4.440892098500626e-14,false
144,2.3092638912203256e-14,2.3092638912203256e-14,false
145,1.7763568394002505e-15,1.7763568394002505e-15,false
146,1.794120407794253e-13,1.794120407794253e-13,false
147,-6.226130722097878e-13,6.226130722097878e-13,false
148,-2.220446049250313e-13,2.220446049250313e-13,false
149,-1.5987211554602254e-14,1.5987211554602254e-14,false
150,0.0,0.0,false
151,-2.0539125955565396e-15,2.0539125955565396e-15,false
152,-1.1102230246251565e-16,1.1102230246251565e-16,false
153,4.75175454539567e-14,4.75175454539567e-14,false
154,1.2156942119645464e-14,1.2156942119645464e-14,false
155,-7.105427357601002e-15,7.105427357601002e-15,false
156,9.103828801926284e-15,9.103828801926284e-15,false
157,2.6645352591003757e-15,2.6645352591003757e-15,false
158,3.3306690738754696e-15,3.3306690738754696e-15,false
159,-1.0658141036401503e-14,1.0658141036401503e-14,false
160,-1.3677947663381929e-13,1.3677947663381929e-13,false
161,-8.881784197001252e-14,8.881784197001252e-14,false
162,-3.9968028886505635e-15,3.9968028886505635e-15,false
163,1.092459456231154e-13,1.092459456231154e-13,false
164,0.0,0.0,false
165,5.329070518200751e-15,5.329070518200751e-15,false
166,-3.552713678800501e-14,3.552713678800501e-14,false
167,4.476419235288631e-13,4.476419235288631e-13,false
168,-8.215650382226158e-15,8.215650382226158e-15,false
169,-2.3092638912203256e-14,2.3092638912203256e-14,false
172,-2.6606494785141876e-13,2.6606494785141876e-13,false
173,4.645173135031655e-13,4.645173135031655e-13,false
174,-2.7000623958883807e-13,2.7000623958883807e-13,false
175,1.7141843500212417e-13,1.7141843500212417e-13,false
176,3.268496584496461e-13,3.268496584496461e-13,false
177,-4.911626660941693e-13,4.911626660941693e-13,false
178,-7.127631818093505e-14,7.127631818093505e-14,false
179,7.932543510946743e-14,7.932543510946743e-14,false
180,-1.2395640069939873e-13,1.2395640069939873e-13,false
181,7.549516567451064e-15,7.549516567451064e-15,false
182,2.7422508708241367e-13,2.7422508708241367e-13,false
183,-1.5476508963274682e-13,1.5476508963274682e-13,false
184,4.772363060290274e-13,4.772363060290274e-13,false
185,-6.455946888195285e-14,6.455946888195285e-14,false
186,3.9190872769268026e-14,3.9190872769268026e-14,false
187,4.04121180963557e-14,4.04121180963557e-14,false
188,-1.9539925233402755e-14,1.9539925233402755e-14,false
189,2.0516921495072893e-13,2.0516921495072893e-13,false
190,-7.105427357601002e-15,7.105427357601002e-15,false
191,1.127986593019159e-13,1.127986593019159e-13,false
192,0.0,0.0,false
193,-2.6645352591003757e-14,2.6645352591003757e-14,false
194,-2.7267077484793845e-13,2.7267077484793845e-13,false
195,-4.884981308350689e-15,4.884981308350689e-15,false
196,6.994405055138486e-13,6.994405055138486e-13,false
197,-3.1308289294429414e-13,3.1308289294429414e-13,false
198,1.2789769243681803e-13,1.2789769243681803e-13,false
199,8.171241461241152e-14,8.171241461241152e-14,false
200,1.2931877790833823e-12,1.2931877790833823e-12,false
201,-2.220446049250313e-15,2.220446049250313e-15,false
202,-1.2327916465437738e-12,1.2327916465437738e-12,false
203,-8.100187187665142e-13,8.100187187665142e-13,false
204,-6.039613253960852e-14,6.039613253960852e-14,false
205,8.109068971862143e-13,8.109068971862143e-13,false
206,2.6645352591003757e-15,2.6645352591003757e-15,false
207,-8.881784197001252e-15,8.881784197001252e-15,false
208,5.595524044110789e-14,5.595524044110789e-14,false
209,0.0,0.0,false
210,-3.979039320256561e-13,3.979039320256561e-13,false
211,-8.881784197001252e-16,8.881784197001252e-16,false
212,0.0,0.0,false
213,1.0658141036401503e-13,1.0658141036401503e-13,false
214,-5.201172825763933e-12,5.201172825763933e-12,false
215,0.0,0.0,false
216,4.565237077258644e-13,4.565237077258644e-13,false
217,4.9329429430144955e-12,4.9329429430144955e-12,false
218,0.0,0.0,false
219,-1.0658141036401503e-14,1.0658141036401503e-14,false
220,0.0,0.0,false
221,3.7481129311345285e-13,3.7481129311345285e-13,false
222,-4.551914400963142e-15,4.551914400963142e-15,false
223,-6.417089082333405e-14,6.417089082333405e-14,false
224,1.6986412276764895e-14,1.6986412276764895e-14,false
225,1.439959262938828e-13,1.439959262938828e-13,false
226,-2.886579864025407e-13,2.886579864025407e-13,false
227,2.8199664825478976e-14,2.8199664825478976e-14,false
228,-1.27675647831893e-14,1.27675647831893e-14,false
229,0.0,0.0,false
230,0.0,0.0,false
231,0.0,0.0,false
232,-1.1546319456101628e-14,1.1546319456101628e-14,false
233,0.0,0.0,false
234,0.0,0.0,false
235,0.0,0.0,false
236,-3.774758283725532e-15,3.774758283725532e-15,false
237,0.0,0.0,false
238,0.0,0.0,false
239,0.0,0.0,false
240,-3.567979245389097e-14,3.567979245389097e-14,false
241,0.0,0.0,false
242,2.1760371282653068e-14,2.1760371282653068e-14,false
243,0.0,0.0,false
244,1.0658141036401503e-14,1.0658141036401503e-14,false
245,-2.6645352591003757e-15,2.6645352591003757e-15,false
246,-3.9168668308775523e-13,3.9168668308775523e-13,false
247,0.0,0.0,false
248,0.0,0.0,false
249,0.0,0.0,false
250,6.403766406037903e-13,6.403766406037903e-13,false
251,2.2382096176443156e-13,2.2382096176443156e-13,false
252,4.4231285301066237e-13,4.4231285301066237e-13,false
253,0.0,0.0,false
254,0.0,0.0,false
255,0.0,0.0,false
256,-3.785860513971784e-14,3.785860513971784e-14,false
257,8.702372156221827e-12,8.702372156221827e-12,false
259,-7.893685705084863e-14,7.893685705084863e-14,false
260,0.0,0.0,false
261,3.552713678800501e-15,3.552713678800501e-15,false
262,1.191269305422793e-13,1.191269305422793e-13,false
264,0.0,0.0,false
265,0.0,0.0,false
266,-2.2606305716266206e-11,2.2606305716266206e-11,false
267,-1.1102230246251565e-16,1.1102230246251565e-16,false
268,-8.347766922156552e-13,8.347766922156552e-13,false
269,1.5543122344752192e-15,1.5543122344752192e-15,false
270,1.9290125052862095e-14,1.9290125052862095e-14,false
271,-9.791056854169256e-13,9.791056854169256e-13,false
272,1.5357437543883634e-12,1.5357437543883634e-12,false
273,-3.8968828164342995e-14,3.8968828164342995e-14,false
274,5.3915205633359164e-15,5.3915205633359164e-15,false
275,-5.502542865798432e-15,5.502542865798432e-15,false
276,-2.8449465006019636e-15,2.8449465006019636e-15,false
277,0.0,0.0,false
278,2.824129818890242e-15,2.824129818890242e-15,false
279,0.0,0.0,false
280,-1.0918349557798024e-14,1.0918349557798024e-14,false
281,-1.0446504772332332e-14,1.0446504772332332e-14,false
282,0.0,0.0,false
283,0.0,0.0,false
284,0.0,0.0,false
285,-3.1002977962657496e-14,3.1002977962657496e-14,false
286,-1.9886869928598117e-14,1.9886869928598117e-14,false
287,0.0,0.0,false
288,0.0,0.0,false
289,-3.712308238590367e-16,3.712308238590367e-16,false
290,-1.2212453270876722e-15,1.2212453270876722e-15,false
291,-1.5987211554602254e-13,1.5987211554602254e-13,false
292,5.262457136723242e-14,5.262457136723242e-14,false
293,0.0,0.0,false
294,-8.881784197001252e-15,8.881784197001252e-15,false
295,-7.527312106958561e-14,7.527312106958561e-14,false
296,2.4702462297909733e-14,2.4702462297909733e-14,false
297,0.0,0.0,false
298,-7.258083023486961e-14,7.258083023486961e-14,false
299,2.1344037648418634e-14,2.1344037648418634e-14,false
300,-2.1149748619109232e-14,2.1149748619109232e-14,false


==> results/aggregate/poisson_source.csv <==
bus,source,absolute_source,binding_endpoint
1,-7.114309141798003e-13,7.114309141798003e-13,false
2,-3.907985046680551e-13,3.907985046680551e-13,false
3,-2.8066438062523957e-12,2.8066438062523957e-12,false
4,2.901678897160309e-12,2.901678897160309e-12,false
5,1.3877787807814457e-12,1.3877787807814457e-12,false
6,2.55351295663786e-13,2.55351295663786e-13,false
7,8.171241461241152e-14,8.171241461241152e-14,false
8,3.4861002973229915e-13,3.4861002973229915e-13,false
9,1.5853984791647235e-13,1.5853984791647235e-13,false
10,3.523847880160247e-13,3.523847880160247e-13,false
11,-1.6679990721968352e-12,1.6679990721968352e-12,false
12,-2.2528645615693677e-12,2.2528645615693677e-12,false
13,2.62456723021387e-13,2.62456723021387e-13,false
14,2.2071233729548112e-13,2.2071233729548112e-13,false
15,2.8754776337791554e-14,2.8754776337791554e-14,false
16,-6.643574579356937e-13,6.643574579356937e-13,false
17,-6.128431095930864e-13,6.128431095930864e-13,false
18,2.9047985068825333,2.9047985068825333,true
19,-6.679101716144942e-13,6.679101716144942e-13,false
20,2.161826273550105e-12,2.161826273550105e-12,false
21,1.6497914145929826e-13,1.6497914145929826e-13,false
22,1.9539925233402755e-13,1.9539925233402755e-13,false
23,-3.708144902248023e-13,3.708144902248023e-13,false
24,-1.5210055437364645e-13,1.5210055437364645e-13,false
25,-1.3988810110276972e-14,1.3988810110276972e-14,false
26,9.103828801926284e-14,9.103828801926284e-14,false
27,-1.2163603457793215e-12,1.2163603457793215e-12,false
28,1.971756091734278e-12,1.971756091734278e-12,false
29,3.168576512280197e-13,3.168576512280197e-13,false
30,1.1546319456101628e-14,1.1546319456101628e-14,false
31,2.432898327242583e-11,2.432898327242583e-11,false
32,2.5277557824665564e-12,2.5277557824665564e-12,false
33,-2.716937785862683e-12,2.716937785862683e-12,false
34,-9.124923039394162e-13,9.124923039394162e-13,false
35,1.495914503379936e-12,1.495914503379936e-12,false
36,9.894307595459395e-13,9.894307595459395e-13,false
37,-6.67021993194794e-13,6.67021993194794e-13,false
38,1.3251622021925868e-12,1.3251622021925868e-12,false
39,-4.052869151394134e-13,4.052869151394134e-13,false
40,-10.609641352218517,10.609641352218517,true
41,3.126388037344441e-13,3.126388037344441e-13,false
42,1.9984014443252818e-13,1.9984014443252818e-13,false
43,-1.319477860306506e-11,1.319477860306506e-11,false
44,1.2537748617091893e-12,1.2537748617091893e-12,false
45,-7.425171588693047e-13,7.425171588693047e-13,false
46,2.502442697505103e-13,2.502442697505103e-13,false
47,-1.1479706074624119e-13,1.1479706074624119e-13,false
48,0.508053139113269,0.508053139113269,true
49,3.0375701953744283e-13,3.0375701953744283e-13,false
50,-3.9968028886505635e-14,3.9968028886505635e-14,false
51,-4.973799150320701e-14,4.973799150320701e-14,false
52,-0.455038682791705,0.455038682791705,true
53,5.880077401115293,5.880077401115293,true
54,-5.425038718323317,5.425038718323317,true
55,5.773159728050814e-15,5.773159728050814e-15,false
56,-1.687538997430238e-14,1.687538997430238e-14,false
57,9.409140133698202e-14,9.409140133698202e-14,false
58,3.9968028886505635e-15,3.9968028886505635e-15,false
59,-1.3422596367718143e-13,1.3422596367718143e-13,false
60,-2.535194276731545e-13,2.535194276731545e-13,false
61,-4.979350265443827e-13,4.979350265443827e-13,false
62,3.61710661422876e-13,3.61710661422876e-13,false
63,1.9095836023552692e-13,1.9095836023552692e-13,false
64,6.27081719883904e-13,6.27081719883904e-13,false
65,-2.0058936417768747,2.0058936417768747,true
66,-5.12423437015741e-13,5.12423437015741e-13,false
67,-1.0402789740737717e-13,1.0402789740737717e-13,false
68,10.609641352216189,10.609641352216189,true
69,2.0058936417770448,2.0058936417770448,true
70,4.3520742565306136e-14,4.3520742565306136e-14,false
71,5.009326287108706e-13,5.009326287108706e-13,false
72,-2.9047985068830124,2.9047985068830124,true
73,-1.438849039914203e-13,1.438849039914203e-13,false
74,2.184918912462308e-13,2.184918912462308e-13,false
75,3.0753177782116836e-14,3.0753177782116836e-14,false
76,-5.329070518200751e-15,5.329070518200751e-15,false
77,-6.572520305780927e-14,6.572520305780927e-14,false
78,1.3888890038060708e-13,1.3888890038060708e-13,false
79,-6.661338147750939e-15,6.661338147750939e-15,false
80,-1.425526363618701e-13,1.425526363618701e-13,false
81,5.891953591685706e-13,5.891953591685706e-13,false
82,-1.6608936448392342e-13,1.6608936448392342e-13,false
83,-8.482103908136196e-14,8.482103908136196e-14,false
84,-1.1102230246251565e-14,1.1102230246251565e-14,false
85,1.3011813848606835e-13,1.3011813848606835e-13,false
86,1.637578961322106e-14,1.637578961322106e-14,false
87,-6.394884621840902e-14,6.394884621840902e-14,false
88,-1.2723155862204294e-13,1.2723155862204294e-13,false
89,-1.6708856520608606e-14,1.6708856520608606e-14,false
90,-2.1649348980190553e-15,2.1649348980190553e-15,false
91,2.731148640577885e-14,2.731148640577885e-14,false
92,-8.626432901337466e-14,8.626432901337466e-14,false
93,-5.96189764223709e-14,5.96189764223709e-14,false
94,6.465938895416912e-13,6.465938895416912e-13,false
95,3.597122599785507e-14,3.597122599785507e-14,false
96,4.565237077258644e-13,4.565237077258644e-13,false
97,-4.065636716177323e-13,4.065636716177323e-13,false
98,-73.55751487384225,73.55751487384225,true
99,-8.748557434046234e-14,8.748557434046234e-14,false
100,73.55751487384218,73.55751487384218,true
101,-3.730349362740526e-13,3.730349362740526e-13,false
102,1.4832579608992091e-13,1.4832579608992091e-13,false
103,-1.8385293287792592e-13,1.8385293287792592e-13,false
104,-7.105427357601002e-15,7.105427357601002e-15,false
105,12.32720274269081,12.32720274269081,true
106,7.771561172376096e-15,7.771561172376096e-15,false
107,3.552713678800501e-14,3.552713678800501e-14,false
108,1.092459456231154e-13,1.092459456231154e-13,false
109,-11.925670292835122,11.925670292835122,true
110,2.7355895326763857e-13,2.7355895326763857e-13,false
111,-12.327202742691194,12.327202742691194,true
112,6.714628852932947e-13,6.714628852932947e-13,false
113,-1.8740564655672642e-13,1.8740564655672642e-13,false
114,6.572520305780927e-14,6.572520305780927e-14,false
115,3.3306690738754696e-14,3.3306690738754696e-14,false
116,-5.080380560684716e-13,5.080380560684716e-13,false
117,-1.5987211554602254e-14,1.5987211554602254e-14,false
118,1.1546319456101628e-13,1.1546319456101628e-13,false
119,-2.6290081223123707e-13,2.6290081223123707e-13,false
120,-5.684341886080802e-14,5.684341886080802e-14,false
121,-5.773159728050814e-15,5.773159728050814e-15,false
122,3.980737611750254,3.980737611750254,true
123,-3.9807376117503033,3.9807376117503033,true
124,-1.7763568394002505e-15,1.7763568394002505e-15,false
125,1.7763568394002505e-14,1.7763568394002505e-14,false
126,5.329070518200751e-15,5.329070518200751e-15,false
127,6.106226635438361e-15,6.106226635438361e-15,false
128,1.2878587085651816e-14,1.2878587085651816e-14,false
129,3.126388037344441e-13,3.126388037344441e-13,false
130,1.865174681370263e-14,1.865174681370263e-14,false
131,3.1086244689504383e-15,3.1086244689504383e-15,false
132,-4.463096558993129e-14,4.463096558993129e-14,false
133,1.326716514427062e-14,1.326716514427062e-14,false
134,-5.950795411990839e-14,5.950795411990839e-14,false
135,-5.329070518200751e-15,5.329070518200751e-15,false
136,-1.0302869668521453e-13,1.0302869668521453e-13,false
137,-4.636291350834654e-13,4.636291350834654e-13,false
138,2.7000623958883807e-13,2.7000623958883807e-13,false
139,2.957634137601417e-13,2.957634137601417e-13,false
140,7.72715225139109e-14,7.72715225139109e-14,false
141,-3.907985046680551e-14,3.907985046680551e-14,false
142,9.636735853746359e-14,9.636735853746359e-14,false
143,4.440892098500626e-14,4.440892098500626e-14,false
144,2.3092638912203256e-14,2.3092638912203256e-14,false
145,1.7763568394002505e-15,1.7763568394002505e-15,false
146,1.794120407794253e-13,1.794120407794253e-13,false
147,-6.226130722097878e-13,6.226130722097878e-13,false
148,-2.220446049250313e-13,2.220446049250313e-13,false
149,-1.5987211554602254e-14,1.5987211554602254e-14,false
150,0.0,0.0,false
151,-2.0539125955565396e-15,2.0539125955565396e-15,false
152,-1.1102230246251565e-16,1.1102230246251565e-16,false
153,4.75175454539567e-14,4.75175454539567e-14,false
154,1.2156942119645464e-14,1.2156942119645464e-14,false
155,-7.105427357601002e-15,7.105427357601002e-15,false
156,9.103828801926284e-15,9.103828801926284e-15,false
157,2.6645352591003757e-15,2.6645352591003757e-15,false
158,3.3306690738754696e-15,3.3306690738754696e-15,false
159,-1.0658141036401503e-14,1.0658141036401503e-14,false
160,-1.3677947663381929e-13,1.3677947663381929e-13,false
161,-8.881784197001252e-14,8.881784197001252e-14,false
162,-3.9968028886505635e-15,3.9968028886505635e-15,false
163,1.092459456231154e-13,1.092459456231154e-13,false
164,0.0,0.0,false
165,5.329070518200751e-15,5.329070518200751e-15,false
166,-3.552713678800501e-14,3.552713678800501e-14,false
167,4.476419235288631e-13,4.476419235288631e-13,false
168,-8.215650382226158e-15,8.215650382226158e-15,false
169,-2.3092638912203256e-14,2.3092638912203256e-14,false
170,0.01187154335453977,0.01187154335453977,true
171,-0.011871543354436298,0.011871543354436298,true
172,-2.6606494785141876e-13,2.6606494785141876e-13,false
173,4.645173135031655e-13,4.645173135031655e-13,false
174,-2.7000623958883807e-13,2.7000623958883807e-13,false
175,1.7141843500212417e-13,1.7141843500212417e-13,false
176,3.268496584496461e-13,3.268496584496461e-13,false
177,-4.911626660941693e-13,4.911626660941693e-13,false
178,-7.127631818093505e-14,7.127631818093505e-14,false
179,7.932543510946743e-14,7.932543510946743e-14,false
180,-1.2395640069939873e-13,1.2395640069939873e-13,false
181,7.549516567451064e-15,7.549516567451064e-15,false
182,2.7422508708241367e-13,2.7422508708241367e-13,false
183,-1.5476508963274682e-13,1.5476508963274682e-13,false
184,4.772363060290274e-13,4.772363060290274e-13,false
185,-6.455946888195285e-14,6.455946888195285e-14,false
186,3.9190872769268026e-14,3.9190872769268026e-14,false
187,4.04121180963557e-14,4.04121180963557e-14,false
188,-1.9539925233402755e-14,1.9539925233402755e-14,false
189,2.0516921495072893e-13,2.0516921495072893e-13,false
190,-7.105427357601002e-15,7.105427357601002e-15,false
191,1.127986593019159e-13,1.127986593019159e-13,false
192,0.0,0.0,false
193,-2.6645352591003757e-14,2.6645352591003757e-14,false
194,-2.7267077484793845e-13,2.7267077484793845e-13,false
195,-4.884981308350689e-15,4.884981308350689e-15,false
196,6.994405055138486e-13,6.994405055138486e-13,false
197,-3.1308289294429414e-13,3.1308289294429414e-13,false
198,1.2789769243681803e-13,1.2789769243681803e-13,false
199,8.171241461241152e-14,8.171241461241152e-14,false
200,1.2931877790833823e-12,1.2931877790833823e-12,false
201,-2.220446049250313e-15,2.220446049250313e-15,false
202,-1.2327916465437738e-12,1.2327916465437738e-12,false
203,-8.100187187665142e-13,8.100187187665142e-13,false
204,-6.039613253960852e-14,6.039613253960852e-14,false
205,8.109068971862143e-13,8.109068971862143e-13,false
206,2.6645352591003757e-15,2.6645352591003757e-15,false
207,-8.881784197001252e-15,8.881784197001252e-15,false
208,5.595524044110789e-14,5.595524044110789e-14,false
209,0.0,0.0,false
210,-3.979039320256561e-13,3.979039320256561e-13,false
211,-8.881784197001252e-16,8.881784197001252e-16,false
212,0.0,0.0,false
213,1.0658141036401503e-13,1.0658141036401503e-13,false
214,-5.201172825763933e-12,5.201172825763933e-12,false
215,0.0,0.0,false
216,4.565237077258644e-13,4.565237077258644e-13,false
217,4.9329429430144955e-12,4.9329429430144955e-12,false
218,0.0,0.0,false
219,-1.0658141036401503e-14,1.0658141036401503e-14,false
220,0.0,0.0,false
221,3.7481129311345285e-13,3.7481129311345285e-13,false
222,-4.551914400963142e-15,4.551914400963142e-15,false
223,-6.417089082333405e-14,6.417089082333405e-14,false
224,1.6986412276764895e-14,1.6986412276764895e-14,false
225,1.439959262938828e-13,1.439959262938828e-13,false
226,-2.886579864025407e-13,2.886579864025407e-13,false
227,2.8199664825478976e-14,2.8199664825478976e-14,false
228,-1.27675647831893e-14,1.27675647831893e-14,false
229,0.0,0.0,false
230,0.0,0.0,false
231,0.0,0.0,false
232,-1.1546319456101628e-14,1.1546319456101628e-14,false
233,0.0,0.0,false
234,0.0,0.0,false
235,0.0,0.0,false
236,-3.774758283725532e-15,3.774758283725532e-15,false
237,0.0,0.0,false
238,0.0,0.0,false
239,0.0,0.0,false
240,-3.567979245389097e-14,3.567979245389097e-14,false
241,0.0,0.0,false
242,2.1760371282653068e-14,2.1760371282653068e-14,false
243,0.0,0.0,false
244,1.0658141036401503e-14,1.0658141036401503e-14,false
245,-2.6645352591003757e-15,2.6645352591003757e-15,false
246,-3.9168668308775523e-13,3.9168668308775523e-13,false
247,0.0,0.0,false
248,0.0,0.0,false
249,0.0,0.0,false
250,6.403766406037903e-13,6.403766406037903e-13,false
251,2.2382096176443156e-13,2.2382096176443156e-13,false
252,4.4231285301066237e-13,4.4231285301066237e-13,false
253,0.0,0.0,false
254,0.0,0.0,false
255,0.0,0.0,false
256,-3.785860513971784e-14,3.785860513971784e-14,false
257,8.702372156221827e-12,8.702372156221827e-12,false
258,-0.5080531391132262,0.5080531391132262,true
259,-7.893685705084863e-14,7.893685705084863e-14,false
260,0.0,0.0,false
261,3.552713678800501e-15,3.552713678800501e-15,false
262,1.191269305422793e-13,1.191269305422793e-13,false
263,11.925670292835719,11.925670292835719,true
264,0.0,0.0,false
265,0.0,0.0,false
266,-2.2606305716266206e-11,2.2606305716266206e-11,false
267,-1.1102230246251565e-16,1.1102230246251565e-16,false
268,-8.347766922156552e-13,8.347766922156552e-13,false
269,1.5543122344752192e-15,1.5543122344752192e-15,false
270,1.9290125052862095e-14,1.9290125052862095e-14,false
271,-9.791056854169256e-13,9.791056854169256e-13,false
272,1.5357437543883634e-12,1.5357437543883634e-12,false
273,-3.8968828164342995e-14,3.8968828164342995e-14,false
274,5.3915205633359164e-15,5.3915205633359164e-15,false
275,-5.502542865798432e-15,5.502542865798432e-15,false
276,-2.8449465006019636e-15,2.8449465006019636e-15,false
277,0.0,0.0,false
278,2.824129818890242e-15,2.824129818890242e-15,false
279,0.0,0.0,false
280,-1.0918349557798024e-14,1.0918349557798024e-14,false
281,-1.0446504772332332e-14,1.0446504772332332e-14,false
282,0.0,0.0,false
283,0.0,0.0,false
284,0.0,0.0,false
285,-3.1002977962657496e-14,3.1002977962657496e-14,false
286,-1.9886869928598117e-14,1.9886869928598117e-14,false
287,0.0,0.0,false
288,0.0,0.0,false
289,-3.712308238590367e-16,3.712308238590367e-16,false
290,-1.2212453270876722e-15,1.2212453270876722e-15,false
291,-1.5987211554602254e-13,1.5987211554602254e-13,false
292,5.262457136723242e-14,5.262457136723242e-14,false
293,0.0,0.0,false
294,-8.881784197001252e-15,8.881784197001252e-15,false
295,-7.527312106958561e-14,7.527312106958561e-14,false
296,2.4702462297909733e-14,2.4702462297909733e-14,false
297,0.0,0.0,false
298,-7.258083023486961e-14,7.258083023486961e-14,false
299,2.1344037648418634e-14,2.1344037648418634e-14,false
300,-2.1149748619109232e-14,2.1149748619109232e-14,false


==> results/aggregate/region_geometry.csv <==
case_name,case_short,buses,facets,closest_facet,facet_kind,kappa_independent,exit_bound,facet_concentration,aggregate_ratio,kappa_correlated,kappa_correlated_predicted,availability_percent_independent,availability_percent_correlated
pglib_opf_case14_ieee,14,14,46,primal_gen_lower_2,generator,7.860832558288843,1.907942975199834e-15,1.0,5.881112826588832,4.237934147305372,4.237934147305373,4.0,2.4996427612304686
pglib_opf_case30_ieee,30,30,89,primal_gen_upper_2,generator,26.654881550592865,7.855319511615115e-157,1.0,6.107282512703735,14.139692516133739,14.139692516133737,4.0,4.0
pglib_opf_case57_ieee,57,57,168,primal_gen_upper_3,generator,0.6956912920215166,0.24331109005022716,1.0,5.6057742867777645,0.3827980352676314,0.38279803526763145,0.41032147216796877,0.2257362823486328
pglib_opf_case118_ieee,118,118,422,primal_gen_lower_22,generator,1.5516639469857159,0.08318270879548403,0.7257677423860229,35.64945802731861,0.36247569303829386,0.3624756930382939,0.857231201171875,0.21377638244628905
pglib_opf_case162_ieee_dtc,162,162,581,primal_line_lower_5,line,3.121263458763217,0.0009003842529686553,0.9999999999999996,26.286628405822643,0.8450268092155144,0.8450268092155145,1.8409939880371096,0.49837318420410154
pglib_opf_case179_goc,179,179,556,primal_line_upper_250,line,1.1173792363464972,0.14086083050524187,0.9364995516204827,17.088234738679425,0.37155020218786794,0.37155020218786805,0.6583673553466796,0.21914613342285155
pglib_opf_case240_pserc,240,240,1034,primal_gen_lower_42,generator,1.4371698531886694,0.17565620187809944,0.4288767921209689,1.142128495675783,1.3886741052723928,1.3886741052723932,0.7240857849121093,0.4092841339111328
pglib_opf_case300_ieee,300,300,891,primal_gen_lower_10,generator,0.7908416368202947,0.21451832291380632,0.9999994491409856,24.462456681636123,0.22164318001688407,0.22164318001688418,0.4664597778320312,0.13072830200195312
pglib_opf_case588_sdet,588,588,1468,primal_gen_upper_78,generator,0.21056883509810878,0.4203020014861654,0.9912202774141362,0.3492072764430396,0.2563715062668831,0.2563715062668831,0.12419917297363281,0.1511699676513672
pglib_opf_case1354_pegase,1354,1354,4239,primal_gen_lower_68,generator,2.3586302288404846,0.009171293784854633,0.9999964596002962,61.588347053744855,0.4216267114498108,0.42162671144981084,1.3907281646728518,0.2486797637939453


==> results/aggregate/ridge_optimum.csv <==
case_name,ridge,feature_rank,parameter_norm,declared_parameter_bound,median_risk_ratio,median_threshold_ratio
pglib_opf_case57_ieee,1.0e-14,2,3.8296613117757814,37.74917217635375,1.1548610713959615,1.0746446250281707
pglib_opf_case57_ieee,1.0e-12,2,3.8296613117757814,37.74917217635375,1.1444300854174076,1.0697803907696395
pglib_opf_case57_ieee,1.0e-10,2,3.8296613117757814,37.74917217635375,1.133580497986572,1.0646973736021483
pglib_opf_case57_ieee,1.0e-8,2,3.8296613117757814,37.74917217635375,1.124707103117525,1.0605220896789338
pglib_opf_case57_ieee,1.0e-6,2,3.8296613117757814,37.74917217635375,1.1433950489411049,1.0692965201622533
pglib_opf_case57_ieee,0.0001,2,3.8296613117757814,37.74917217635375,1.4720782605336553,1.213292322117959
pglib_opf_case57_ieee,0.01,2,3.8296613117757814,37.74917217635375,7.368920408948208,2.714575548561887
pglib_opf_case57_ieee,0.1,2,3.8296613117757814,37.74917217635375,32.603374601921885,5.709936472274615
pglib_opf_case57_ieee,1.0,2,3.8296613117757814,37.74917217635375,105.57734928215733,10.27508390632158


==> results/aggregate/ridge_sensitivity.csv <==
case_name,ridge,uncertainty_scale,load_forecast_std_percent,certificate_available,median_risk_ratio,median_threshold,empirical_quantile,known_risk_threshold
pglib_opf_case57_ieee,1.0e-8,0.2,0.2,true,1.124707103117525,1.1513021827186458,0.6944506003046518,1.0669320936760769
pglib_opf_case57_ieee,1.0e-8,0.3,0.3,true,1.124707103117525,1.7954619393328541,1.0416759004569776,1.6588132675649057
pglib_opf_case57_ieee,1.0e-8,0.4,0.4,true,1.124707103117525,3.069512562356001,1.4019037922195352,2.673438912292542
pglib_opf_case57_ieee,1.0e-8,0.5,0.5,false,1.124707103117525,NaN,1.7789152600390878,NaN
pglib_opf_case57_ieee,1.0e-8,0.7,0.7,false,1.124707103117525,NaN,2.5730229131632907,NaN
pglib_opf_case57_ieee,1.0e-8,1.0,1.0,false,1.124707103117525,NaN,3.7693610390900956,NaN
pglib_opf_case57_ieee,1.0e-6,0.2,0.2,true,1.1433950489411049,1.1608276995050213,0.6944506003046518,1.0669320936760769
pglib_opf_case57_ieee,1.0e-6,0.3,0.3,true,1.1433950489411049,1.8103170339371462,1.0416759004569776,1.6588132675649057
pglib_opf_case57_ieee,1.0e-6,0.4,0.4,true,1.1433950489411049,3.094908756228985,1.4019037922195352,2.673438912292542
pglib_opf_case57_ieee,1.0e-6,0.5,0.5,false,1.1433950489411049,NaN,1.7789152600390878,NaN
pglib_opf_case57_ieee,1.0e-6,0.7,0.7,false,1.1433950489411049,NaN,2.5730229131632907,NaN
pglib_opf_case57_ieee,1.0e-6,1.0,1.0,false,1.1433950489411049,NaN,3.7693610390900956,NaN
pglib_opf_case57_ieee,0.0001,0.2,0.2,true,1.4720782605336553,1.317149460934918,0.6944506003046518,1.0669320936760769
pglib_opf_case57_ieee,0.0001,0.3,0.3,true,1.4720782605336553,2.0541016607273828,1.0416759004569776,1.6588132675649057
pglib_opf_case57_ieee,0.0001,0.4,0.4,true,1.4720782605336553,3.511681709221767,1.4019037922195352,2.673438912292542
pglib_opf_case57_ieee,0.0001,0.5,0.5,false,1.4720782605336553,NaN,1.7789152600390878,NaN
pglib_opf_case57_ieee,0.0001,0.7,0.7,false,1.4720782605336553,NaN,2.5730229131632907,NaN
pglib_opf_case57_ieee,0.0001,1.0,1.0,false,1.4720782605336553,NaN,3.7693610390900956,NaN
pglib_opf_case57_ieee,0.01,0.2,0.2,true,7.368920408948208,2.946941685260067,0.6944506003046518,1.0669320936760769
pglib_opf_case57_ieee,0.01,0.3,0.3,true,7.368920408948208,4.595771390638378,1.0416759004569776,1.6588132675649057
pglib_opf_case57_ieee,0.01,0.4,0.4,true,7.368920408948208,7.856907299590272,1.4019037922195352,2.673438912292542
pglib_opf_case57_ieee,0.01,0.5,0.5,false,7.368920408948208,NaN,1.7789152600390878,NaN
pglib_opf_case57_ieee,0.01,0.7,0.7,false,7.368920408948208,NaN,2.5730229131632907,NaN
pglib_opf_case57_ieee,0.01,1.0,1.0,false,7.368920408948208,NaN,3.7693610390900956,NaN
pglib_opf_case57_ieee,0.1,0.2,0.2,true,32.603374601921885,6.198703815499743,0.6944506003046518,1.0669320936760769
pglib_opf_case57_ieee,0.1,0.3,0.3,true,32.603374601921885,9.666911902873512,1.0416759004569776,1.6588132675649057
pglib_opf_case57_ieee,0.1,0.4,0.4,true,32.603374601921885,16.526503221830804,1.4019037922195352,2.673438912292542
pglib_opf_case57_ieee,0.1,0.5,0.5,false,32.603374601921885,NaN,1.7789152600390878,NaN
pglib_opf_case57_ieee,0.1,0.7,0.7,false,32.603374601921885,NaN,2.5730229131632907,NaN
pglib_opf_case57_ieee,0.1,1.0,1.0,false,32.603374601921885,NaN,3.7693610390900956,NaN
pglib_opf_case57_ieee,1.0,0.2,0.2,true,105.57734928215733,11.154625296439264,0.6944506003046518,1.0669320936760769
pglib_opf_case57_ieee,1.0,0.3,0.3,true,105.57734928215733,17.395698078139148,1.0416759004569776,1.6588132675649057
pglib_opf_case57_ieee,1.0,0.4,0.4,true,105.57734928215733,29.739596597431024,1.4019037922195352,2.673438912292542
pglib_opf_case57_ieee,1.0,0.5,0.5,false,105.57734928215733,NaN,1.7789152600390878,NaN
pglib_opf_case57_ieee,1.0,0.7,0.7,false,105.57734928215733,NaN,2.5730229131632907,NaN
pglib_opf_case57_ieee,1.0,1.0,1.0,false,105.57734928215733,NaN,3.7693610390900956,NaN


==> results/aggregate/scaling_plot.csv <==
case_name,included,exclusion_reason,buses,branches,generators,line_limit_scale,active_lines,active_generator_constraints,feature_rank,experiments_for_exact_recovery,full_coordinate_experiments,experiment_reduction,noiseless_recovery_error,nominal_carbon_tph,carbon_risk_sd_tph,closest_kappa,switch_bound,empirical_switch,kkt_condition,runtime_seconds,case_short
pglib_opf_case14_ieee,true,,14,20,5,0.6,1,6,2,2,14,7.0,1.7992904827149165e-15,133.98070569030853,0.5947314094962128,7.860832558288843,3.818459416599607e-14,0.0,515.6763802342415,21.117999792099,14
pglib_opf_case30_ieee,true,,30,41,6,1.0,1,8,2,2,30,15.0,7.826281639580891e-15,146.60283086310372,0.5622730355278337,26.654881550592865,5.2558102346354586e-155,0.0,42.49933715325715,0.2590000629425049,30
pglib_opf_case57_ieee,true,,57,80,7,0.9,1,8,2,2,57,28.5,4.591854281820049e-14,1009.1397492288055,2.1775799968297544,0.6956912920215166,0.785061526238426,0.236,117.96657176041005,0.41500020027160645,57
pglib_opf_case118_ieee,true,,118,186,54,1.0,3,85,4,4,118,29.5,6.688472415369762e-15,3093.0803306058806,3.767526572128556,1.5516639469857159,0.4356849522557009,0.0795,6252.397719594937,1.5329999923706055,118
pglib_opf_case162_ieee_dtc,true,,162,284,12,1.0,7,4,8,8,162,20.25,9.100788620415353e-15,3319.2150622251925,13.580694042915283,3.121263458763217,0.0076646012552505265,0.0,7624.441410432515,1.0960001945495605,162
pglib_opf_case179_goc,true,,179,263,29,1.0,4,24,5,5,179,35.8,1.1471775007653408e-14,15795.609008642274,14.200797136745436,1.1173792363464972,0.5962526309015989,0.143,1033.4045084309437,1.0820000171661377,179
pglib_opf_case240_pserc,true,,240,448,143,1.0,13,131,12,12,240,20.0,5.075681491708923e-14,101623.454416307,187.531053293899,1.4371698531886694,0.9077080804620499,0.1655,456558.3408873963,6.052000045776367,240
pglib_opf_case300_ieee,true,,300,411,69,1.0,11,69,12,12,300,25.0,1.2018529364801177e-13,14047.084044775987,26.022877224956645,0.7908416368202947,0.7314597521498941,0.222,17713.64710338602,2.1630001068115234,300
pglib_opf_case588_sdet,true,,588,686,95,1.0,11,83,12,12,588,49.0,1.198181183872299e-13,5784.086136933754,13.607860325630147,0.21056883509810878,1.0,NaN,61731.15260002919,0.5130000114440918,588
pglib_opf_case1354_pegase,true,,1354,1991,260,1.0,14,245,15,15,1354,90.26666666666667,2.4223003896577204e-14,41483.19272595912,29.691526353046807,2.3586302288404846,0.06194174404962949,NaN,138447.58475201935,2.139000177383423,1354


==> results/aggregate/switching.csv <==
case_name,facets,closest_facet,closest_kappa,switch_bound,empirical_switch,monte_carlo_samples
pglib_opf_case14_ieee,46,primal_gen_lower_2,7.860832558288843,3.818459416599607e-14,0.0,2000
pglib_opf_case30_ieee,89,primal_gen_upper_2,26.654881550592865,5.2558102346354586e-155,0.0,2000
pglib_opf_case57_ieee,168,primal_gen_upper_3,0.6956912920215166,0.785061526238426,0.236,2000
pglib_opf_case73_ieee_rts,381,primal_line_lower_30,0.22269395883109422,1.0,0.581,2000
pglib_opf_case118_ieee,422,primal_gen_lower_22,1.5516639469857159,0.4356849522557009,0.0795,2000
pglib_opf_case162_ieee_dtc,581,primal_line_lower_5,3.121263458763217,0.0076646012552505265,0.0,2000
pglib_opf_case179_goc,556,primal_line_upper_250,1.1173792363464972,0.5962526309015989,0.143,2000
pglib_opf_case197_snem,632,primal_gen_upper_4,0.0025089247279625705,1.0,0.93,2000
pglib_opf_case240_pserc,1034,primal_gen_lower_42,1.4371698531886694,0.9077080804620499,0.1655,2000
pglib_opf_case300_ieee,891,primal_gen_lower_10,0.7908416368202947,0.7314597521498941,0.222,2000
pglib_opf_case500_goc,1746,dual_gen_lower_57,0.11559930272123169,1.0,NaN,0
pglib_opf_case588_sdet,1468,primal_gen_upper_78,0.21056883509810878,1.0,NaN,0
pglib_opf_case793_goc,1979,primal_gen_lower_27,1.4393148706135042,0.4113706909522791,NaN,0
pglib_opf_case1354_pegase,4239,primal_gen_lower_68,2.3586302288404846,0.06194174404962949,NaN,0


==> results/aggregate/switching_curve.csv <==
uncertainty_scale,closest_kappa,switch_bound,empirical_switch,empirical_lower,empirical_upper,samples,case_name
0.35,4.433325562816331,5.4047004592877056e-5,0.0,0.0,7.682327414500052e-5,50000,pglib_opf_case118_ieee
0.4764705882352941,3.2565786541675514,0.0051291578452684,0.00044,0.0002906007706192614,0.0006661548990444914,50000,pglib_opf_case118_ieee
0.6029411764705882,2.5734914242689926,0.040570237131560126,0.00558,0.004963976407402542,0.006271989519002999,50000,pglib_opf_case118_ieee
0.7294117647058823,2.127281217641707,0.12747704153389422,0.01964,0.018460129261476475,0.020893676394460114,50000,pglib_opf_case118_ieee
0.8558823529411764,1.8129406940726576,0.2587312806276144,0.04426,0.04249197756628612,0.046098045311631565,50000,pglib_opf_case118_ieee
0.9823529411764705,1.5795381496261778,0.4133968273402475,0.07762,0.0753069794413758,0.07999791778769091,50000,pglib_opf_case118_ieee
1.1088235294117648,1.3993786259287622,0.5725791785112088,0.11538,0.11260918543517794,0.11820991010022534,50000,pglib_opf_case118_ieee
1.2352941176470589,1.256108909464627,0.7243854572647284,0.15448,0.15133872959705416,0.15767435835831098,50000,pglib_opf_case118_ieee
1.361764705882353,1.1394508465985815,0.8629933775797232,0.19224,0.18880966461568544,0.19571762164601625,50000,pglib_opf_case118_ieee
1.488235294117647,1.042620043429137,0.9864632307978295,0.2301,0.2264315640359198,0.23380990516746364,50000,pglib_opf_case118_ieee
1.6147058823529412,0.9609576356559988,1.0,0.26326,0.25941806728238515,0.2671383070014569,50000,pglib_opf_case118_ieee
1.7411764705882353,0.8911583479309853,1.0,0.29338,0.2894050907495128,0.29738665570029477,50000,pglib_opf_case118_ieee
1.8676470588235294,0.8308121920868399,1.0,0.32136,0.31728050940100455,0.32546693801838184,50000,pglib_opf_case118_ieee
1.9941176470588236,0.7781205633851671,1.0,0.3471,0.342939222999975,0.3512842695572585,50000,pglib_opf_case118_ieee
2.1205882352941177,0.731713927843472,1.0,0.36944,0.365219616799182,0.3736804432941626,50000,pglib_opf_case118_ieee
2.2470588235294118,0.6905310758836954,1.0,0.39106,0.3867912023280385,0.39534553592693217,50000,pglib_opf_case118_ieee
2.373529411764706,0.6537369789035233,1.0,0.41,0.4056960443656762,0.4143177838236698,50000,pglib_opf_case118_ieee
2.5,0.6206655787942863,1.0,0.42864,0.42430789691628107,0.43298306730140484,50000,pglib_opf_case118_ieee


==> results/aggregate/switching_curve_plot.csv <==
uncertainty_scale,closest_kappa,switch_bound,empirical_switch,empirical_lower,empirical_upper,samples,case_name,plot_empirical,plot_bound
0.35,4.433325562816331,5.4047004592877056e-5,0.0,0.0,7.682327414500052e-5,50000,pglib_opf_case118_ieee,1.0e-5,5.4047004592877056e-5
0.4764705882352941,3.2565786541675514,0.0051291578452684,0.00044,0.0002906007706192614,0.0006661548990444914,50000,pglib_opf_case118_ieee,0.00044,0.0051291578452684
0.6029411764705882,2.5734914242689926,0.040570237131560126,0.00558,0.004963976407402542,0.006271989519002999,50000,pglib_opf_case118_ieee,0.00558,0.040570237131560126
0.7294117647058823,2.127281217641707,0.12747704153389422,0.01964,0.018460129261476475,0.020893676394460114,50000,pglib_opf_case118_ieee,0.01964,0.12747704153389422
0.8558823529411764,1.8129406940726576,0.2587312806276144,0.04426,0.04249197756628612,0.046098045311631565,50000,pglib_opf_case118_ieee,0.04426,0.2587312806276144
0.9823529411764705,1.5795381496261778,0.4133968273402475,0.07762,0.0753069794413758,0.07999791778769091,50000,pglib_opf_case118_ieee,0.07762,0.4133968273402475
1.1088235294117648,1.3993786259287622,0.5725791785112088,0.11538,0.11260918543517794,0.11820991010022534,50000,pglib_opf_case118_ieee,0.11538,0.5725791785112088
1.2352941176470589,1.256108909464627,0.7243854572647284,0.15448,0.15133872959705416,0.15767435835831098,50000,pglib_opf_case118_ieee,0.15448,0.7243854572647284
1.361764705882353,1.1394508465985815,0.8629933775797232,0.19224,0.18880966461568544,0.19571762164601625,50000,pglib_opf_case118_ieee,0.19224,0.8629933775797232
1.488235294117647,1.042620043429137,0.9864632307978295,0.2301,0.2264315640359198,0.23380990516746364,50000,pglib_opf_case118_ieee,0.2301,0.9864632307978295
1.6147058823529412,0.9609576356559988,1.0,0.26326,0.25941806728238515,0.2671383070014569,50000,pglib_opf_case118_ieee,0.26326,1.0
1.7411764705882353,0.8911583479309853,1.0,0.29338,0.2894050907495128,0.29738665570029477,50000,pglib_opf_case118_ieee,0.29338,1.0
1.8676470588235294,0.8308121920868399,1.0,0.32136,0.31728050940100455,0.32546693801838184,50000,pglib_opf_case118_ieee,0.32136,1.0
1.9941176470588236,0.7781205633851671,1.0,0.3471,0.342939222999975,0.3512842695572585,50000,pglib_opf_case118_ieee,0.3471,1.0
2.1205882352941177,0.731713927843472,1.0,0.36944,0.365219616799182,0.3736804432941626,50000,pglib_opf_case118_ieee,0.36944,1.0
2.2470588235294118,0.6905310758836954,1.0,0.39106,0.3867912023280385,0.39534553592693217,50000,pglib_opf_case118_ieee,0.39106,1.0
2.373529411764706,0.6537369789035233,1.0,0.41,0.4056960443656762,0.4143177838236698,50000,pglib_opf_case118_ieee,0.41,1.0
2.5,0.6206655787942863,1.0,0.42864,0.42430789691628107,0.43298306730140484,50000,pglib_opf_case118_ieee,0.42864,1.0


==> results/aggregate/switching_plot.csv <==
case_name,facets,closest_facet,closest_kappa,switch_bound,empirical_switch,monte_carlo_samples,case_short
pglib_opf_case14_ieee,46,primal_gen_lower_2,7.860832558288843,3.818459416599607e-14,0.0,50000,14
pglib_opf_case30_ieee,89,primal_gen_upper_2,26.654881550592865,5.2558102346354586e-155,0.0,50000,30
pglib_opf_case57_ieee,168,primal_gen_upper_3,0.6956912920215166,0.785061526238426,0.23964,50000,57
pglib_opf_case118_ieee,422,primal_gen_lower_22,1.5516639469857159,0.4356849522557009,0.08076,50000,118


==> results/manifest.json <==
{
    "experiment_budget": 80,
    "ridge_sweep": "1.0e-8,1.0e-6,0.0001,0.01,0.1,1.0",
    "cost_ridge_per_unit": 0.0001,
    "ridge_optimum_sweep": "1.0e-14,1.0e-12,1.0e-10,1.0e-8,1.0e-6,0.0001,0.01,0.1,1.0",
    "pglib_co2_factor_source_revision": "f5954d677ff8ec7744b3b80a6292a2d044429e6f",
    "region_geometry_correlation": 0.5,
    "powerdiff_version": "0.1.0",
    "julia_version": "1.12.4",
    "congestion_sweep_line_limit_scales": "1.3,1.2,1.1,1.0,0.9",
    "emissions_tail_samples_per_scale": 5000,
    "certificate_observations": 20,
    "ridge_parameter": 1.0e-8,
    "generated_at": "2026-07-24T22:18:28.542",
    "learning_failure_probability": 0.005,
    "emissions_tail_failure_probability": 0.05,
    "powerio_version": "0.6.4",
    "certificate_dispatch_runs": 40,
    "emissions_tail_case": "pglib_opf_case57_ieee",
    "scaling_cases": 14,
    "uncertainty_std_fraction": 0.01,
    "demand_correlations": "0.3,0.5,0.8",
    "powerdiff_revision": "bebfce7e66e9afe2fbd3083fb690c0e8308ce163",
    "emissions_tail_inside_validation_solves_per_scale": 100,
    "experiment_noise_std_t_per_mwh": 0.02,
    "congestion_sweep_case": "pglib_opf_case300_ieee",
    "region_geometry_budget": 0.045000000000000005,
    "experiment_seeds": "0:99",
    "switching_curve_monte_carlo_samples": 50000,
    "binding_set_extra_line_counts": "2,5",
    "experiment_case": "pglib_opf_case300_ieee",
    "perturbation_step_sizes_mw": "0.1,1,10,50,100,250,500",
    "certificate_case": "pglib_opf_case57_ieee",
    "ridge_optimum_case": "pglib_opf_case57_ieee",
    "emissions_tail_exit_bound": "Gaussian facet union bound"
}

==> results/raw/emissions_tail_query_steps.csv <==
policy,seed,t,selected_bus,observation,true_risk,risk_hat,risk_upper,risk_ratio,ell_relative_error,covered,case_name
risk_trace,0,1,9,0.3257103390052158,4.741854642593216,1.1923172371547068,406410.74832375173,85707.12916275616,0.9356366718939327,true,pglib_opf_case57_ieee
risk_trace,0,2,8,0.8210499434652664,4.741854642593216,4.565216839857033,6.594432526804636,1.390686350351365,0.02068828086323138,true,pglib_opf_case57_ieee
risk_trace,0,3,9,0.34185874895322593,4.741854642593216,4.6607576352199045,6.22679233283898,1.3131554638785141,0.009511986218489896,true,pglib_opf_case57_ieee
risk_trace,0,4,9,0.3494160268349285,4.741854642593216,4.723262869009809,6.112207759082314,1.2889909581327197,0.00231956229609165,true,pglib_opf_case57_ieee
risk_trace,0,5,8,0.807489317224595,4.741854642593216,4.679153840926711,5.901321447499546,1.244517576412305,0.00668068748346708,true,pglib_opf_case57_ieee
risk_trace,0,6,9,0.3440945374642031,4.741854642593216,4.694509709971215,5.800013216489875,1.223152891358554,0.0052552926281622565,true,pglib_opf_case57_ieee
risk_trace,0,7,9,0.3174000918603569,4.741854642593216,4.639602477738788,5.662308413655732,1.1941126079223594,0.01084385983148978,true,pglib_opf_case57_ieee
risk_trace,0,8,8,0.8032188457468064,4.741854642593216,4.615811178008007,5.566719217745353,1.1739539984509177,0.013343141890643206,true,pglib_opf_case57_ieee
risk_trace,0,9,9,0.3572179269646501,4.741854642593216,4.658767200103636,5.556846995934654,1.1718720658412543,0.009071015726463863,true,pglib_opf_case57_ieee
risk_trace,0,10,9,0.31366297092292705,4.741854642593216,4.614940373371874,5.465201699183896,1.1525451771746207,0.013435032944382764,true,pglib_opf_case57_ieee
risk_trace,0,11,8,0.8429443540155466,4.741854642593216,4.667294540031218,5.479782151409178,1.1556200188398027,0.008212396773101744,true,pglib_opf_case57_ieee
risk_trace,0,12,9,0.35089348744920806,4.741854642593216,4.6901808950879325,5.469312471415412,1.153412089499303,0.00559707315303998,true,pglib_opf_case57_ieee
risk_trace,0,13,9,0.3234185000495439,4.741854642593216,4.671372684113959,5.420079547968729,1.1430294592506967,0.007744238136109905,true,pglib_opf_case57_ieee
risk_trace,0,14,8,0.8141935001095156,4.741854642593216,4.665550282694352,5.385405702949052,1.1357171631907916,0.008268194320585821,true,pglib_opf_case57_ieee
risk_trace,0,15,9,0.3202005470772689,4.741854642593216,4.646711433351249,5.3402346027243,1.126191122510631,0.01042259079439584,true,pglib_opf_case57_ieee
risk_trace,0,16,9,0.35290113233979875,4.741854642593216,4.666828525273539,5.341331696744829,1.1264224864184729,0.008122813545596326,true,pglib_opf_case57_ieee
risk_trace,0,17,8,0.8301543822304381,4.741854642593216,4.680233380582836,5.33445368971996,1.124971997623838,0.006954706974738694,true,pglib_opf_case57_ieee
risk_trace,0,18,9,0.3499907060866906,4.741854642593216,4.694150092470514,5.331047583269691,1.1242536908204883,0.005350632493625476,true,pglib_opf_case57_ieee
risk_trace,0,19,9,0.3601261954320636,4.741854642593216,4.715342397489797,5.337855220537553,1.125689339481397,0.002919810575864481,true,pglib_opf_case57_ieee
risk_trace,0,20,8,0.8488410868599017,4.741854642593216,4.742400159525547,5.349907563185398,1.1282310333029633,0.0021941316154173796,true,pglib_opf_case57_ieee
risk_trace,1,1,9,0.33814664628281343,4.741854642593216,1.2851058551763814,406423.60905048624,85709.84133503976,0.9355087746367211,true,pglib_opf_case57_ieee
risk_trace,1,2,8,0.839601231228281,4.741854642593216,4.835079725881074,6.921097756866657,1.4595761107265113,0.012384939254640138,true,pglib_opf_case57_ieee
risk_trace,1,3,9,0.32570354355254916,4.741854642593216,4.760130199707566,6.337720934316285,1.3365489691287384,0.011246123713655529,true,pglib_opf_case57_ieee
risk_trace,1,4,9,0.3141093026003189,4.741854642593216,4.689476029474048,6.070047260494955,1.280099817057104,0.015467417918565573,true,pglib_opf_case57_ieee
risk_trace,1,5,8,0.7760770539492978,4.741854642593216,4.483555284130853,5.6774887433894055,1.1973139565249329,0.02787785583999704,true,pglib_opf_case57_ieee
risk_trace,1,6,9,0.36184501419082754,4.741854642593216,4.589252460278341,5.682297410043969,1.1983280463731054,0.01619286929603647,true,pglib_opf_case57_ieee
risk_trace,1,7,9,0.35760077223329106,4.741854642593216,4.643413630939956,5.6677294560708935,1.1952558404386975,0.010917599442087462,true,pglib_opf_case57_ieee
risk_trace,1,8,8,0.8190779358125875,4.741854642593216,4.6676125315969745,5.624534970382382,1.1861466439440345,0.008109160457972817,true,pglib_opf_case57_ieee
risk_trace,1,9,9,0.34601604996318097,4.741854642593216,4.6807287004598646,5.581014918403173,1.1769687894420648,0.006985116716150969,true,pglib_opf_case57_ieee
risk_trace,1,10,9,0.32821866701340124,4.741854642593216,4.659494602119783,5.514153109168129,1.1628684396265172,0.008863587959014107,true,pglib_opf_case57_ieee
risk_trace,1,11,8,0.828180788803552,4.741854642593216,4.686380642931368,5.501505537400735,1.1602012191567481,0.005860136376015317,true,pglib_opf_case57_ieee
risk_trace,1,12,9,0.3829844533683727,4.741854642593216,4.753195803574147,5.538903327528627,1.1680879624136944,0.003588699161993461,true,pglib_opf_case57_ieee
risk_trace,1,13,9,0.35127997681243084,4.741854642593216,4.762601323406787,5.519988771805542,1.164099110551137,0.004381688915677535,true,pglib_opf_case57_ieee
risk_trace,1,14,8,0.8744825597930275,4.741854642593216,4.839646474591931,5.57333603343807,1.1753494051412203,0.010226164203610435,true,pglib_opf_case57_ieee
risk_trace,1,15,9,0.3075880902298344,4.741854642593216,4.793907018164087,5.498447093870145,1.1595562302734708,0.005821426192159641,true,pglib_opf_case57_ieee
risk_trace,1,16,9,0.2918650947335997,4.741854642593216,4.73951140623453,5.418556084135555,1.1427081790875533,0.0045029376892400915,true,pglib_opf_case57_ieee
risk_trace,1,17,8,0.8473093203009302,4.741854642593216,4.761205274384704,5.420157863060461,1.1430459749597672,0.005911195091296142,true,pglib_opf_case57_ieee
risk_trace,1,18,9,0.3094530108157155,4.741854642593216,4.7337540464143295,5.37205115022248,1.1329008489565642,0.006870813525878163,true,pglib_opf_case57_ieee
risk_trace,1,19,9,0.3441556460708732,4.741854642593216,4.742607904066757,5.3656605458487805,1.1315531475073684,0.006407815674035058,true,pglib_opf_case57_ieee
risk_trace,1,20,8,0.8168785488699247,4.741854642593216,4.729567773056646,5.335313689365131,1.125153361185143,0.005917175429458511,true,pglib_opf_case57_ieee
risk_trace,2,1,9,0.3632119418161592,4.741854642593216,1.482685264439039,406449.5403260328,85715.30992855455,0.9357906392217558,true,pglib_opf_case57_ieee
risk_trace,2,2,8,0.8049974146049487,4.741854642593216,4.916780029323614,7.051060811971644,1.486983752862482,0.024762036584448147,true,pglib_opf_case57_ieee
risk_trace,2,3,9,0.31433003922990954,4.741854642593216,4.616599628850272,6.180256190284363,1.3033415522211194,0.01380354438315421,true,pglib_opf_case57_ieee
risk_trace,2,4,9,0.3316374143173202,4.741854642593216,4.5881789618507005,5.959135047368335,1.256709767912543,0.016482944375106796,true,pglib_opf_case57_ieee
risk_trace,2,5,8,0.8133782461092744,4.741854642593216,4.615121614115646,5.829269861693472,1.22932276525996,0.013462708034385405,true,pglib_opf_case57_ieee
risk_trace,2,6,9,0.3787246994989336,4.741854642593216,4.742880739515262,5.856124049706293,1.2349859898918596,0.006953693615093202,true,pglib_opf_case57_ieee
risk_trace,2,7,9,0.35213942383815794,4.741854642593216,4.75549498318348,5.792908972179971,1.2216546918468922,0.007640989825978354,true,pglib_opf_case57_ieee
risk_trace,2,8,8,0.7851001526340685,4.741854642593216,4.703541138437078,5.6676148055352975,1.1952316620223946,0.010930302157667878,true,pglib_opf_case57_ieee
risk_trace,2,9,9,0.36072149410665827,4.741854642593216,4.729427017289893,5.637232040802186,1.188824303083088,0.011364405421319125,true,pglib_opf_case57_ieee
risk_trace,2,10,9,0.3314127895467703,4.741854642593216,4.696782210653016,5.556940047393455,1.1718916892725517,0.010944456406624874,true,pglib_opf_case57_ieee
risk_trace,2,11,8,0.8249845451792298,4.741854642593216,4.735271838001866,5.5573184165998475,1.1719714827784498,0.007921561066954136,true,pglib_opf_case57_ieee
risk_trace,2,12,9,0.3460843615276264,4.741854642593216,4.7331827955091,5.5185732471121165,1.1638005934517912,0.007852646109014592,true,pglib_opf_case57_ieee
risk_trace,2,13,9,0.33413470755863317,4.741854642593216,4.715385558522144,5.469854324461725,1.1535263597768957,0.00754712124228906,true,pglib_opf_case57_ieee
risk_trace,2,14,8,0.8056722306611591,4.741854642593216,4.713518073005685,5.4398640881300215,1.1472017803470838,0.007709502683595475,true,pglib_opf_case57_ieee
risk_trace,2,15,9,0.351043348461002,4.741854642593216,4.719872415886653,5.421541732989065,1.1433378164506838,0.007743923363382751,true,pglib_opf_case57_ieee
risk_trace,2,16,9,0.32623683855892055,4.741854642593216,4.697656662094098,5.376276260363087,1.133791873768387,0.007917229611486198,true,pglib_opf_case57_ieee
risk_trace,2,17,8,0.7889421330860238,4.741854642593216,4.678413878154985,5.335271364991958,1.1251444354848918,0.009965274600760332,true,pglib_opf_case57_ieee
risk_trace,2,18,9,0.3266939257042899,4.741854642593216,4.660444254509923,5.2971408884485065,1.117103177492513,0.010821947401605836,true,pglib_opf_case57_ieee
risk_trace,2,19,9,0.3194445105089412,4.741854642593216,4.63856561131067,5.257424938887217,1.1087275623472184,0.012261600808695672,true,pglib_opf_case57_ieee
risk_trace,2,20,8,0.8243498294925202,4.741854642593216,4.657431083312427,5.261221728201101,1.1095282594583824,0.010040044248034846,true,pglib_opf_case57_ieee
risk_trace,3,1,9,0.32879530675219054,4.741854642593216,1.2150102813853514,406413.93824955466,85707.80187966618,0.9355883851832083,true,pglib_opf_case57_ieee
risk_trace,3,2,8,0.8277426661824446,4.741854642593216,4.645034576045215,6.690277859863371,1.4108989760606843,0.013696252436615312,true,pglib_opf_case57_ieee
risk_trace,3,3,9,0.3358454098347666,4.741854642593216,4.6869239035935175,6.255348300741686,1.3191775733810291,0.009168185096357365,true,pglib_opf_case57_ieee
risk_trace,3,4,9,0.3865649896167676,4.741854642593216,4.906588457701879,6.321936239325346,1.3332201671766173,0.017379905422507082,true,pglib_opf_case57_ieee
risk_trace,3,5,8,0.7866671884575958,4.741854642593216,4.771939686649286,6.0110066338721415,1.26764886040135,0.009945876844822794,true,pglib_opf_case57_ieee
risk_trace,3,6,9,0.3364779546270049,4.741854642593216,4.729351133004888,5.841308016862305,1.2318614671131762,0.007689089747898016,true,pglib_opf_case57_ieee
risk_trace,3,7,9,0.30306825039129226,4.741854642593216,4.623367014035002,5.645388743759217,1.1905444534402427,0.012839948032306715,true,pglib_opf_case57_ieee
risk_trace,3,8,8,0.7977102019789705,4.741854642593216,4.603021310526527,5.554178980199399,1.1713094134749649,0.015191461455934061,true,pglib_opf_case57_ieee
risk_trace,3,9,9,0.36815357683781014,4.741854642593216,4.663144919498337,5.5630998343174465,1.1731907141031868,0.01059690873637176,true,pglib_opf_case57_ieee
risk_trace,3,10,9,0.34506670810145323,4.741854642593216,4.66645333748955,5.523068784644584,1.1647486481416351,0.010420034124787017,true,pglib_opf_case57_ieee
risk_trace,3,11,8,0.8300395778048463,4.741854642593216,4.70845986232974,5.527016093628995,1.1655810880373996,0.005783695370638362,true,pglib_opf_case57_ieee
risk_trace,3,12,9,0.35702848405778376,4.741854642593216,4.729107223800675,5.513483022671856,1.1627271264596701,0.005673807242064623,true,pglib_opf_case57_ieee
risk_trace,3,13,9,0.3380186959035061,4.741854642593216,4.7195110951073005,5.473830005280925,1.154364782950708,0.005603366893545435,true,pglib_opf_case57_ieee
risk_trace,3,14,8,0.818685900433256,4.741854642593216,4.730087014305589,5.456903521169691,1.1507951914328252,0.004718119709257693,true,pglib_opf_case57_ieee
risk_trace,3,15,9,0.3306730577343827,4.741854642593216,4.713508888195218,5.413749408147415,1.14169450904694,0.0048406379795783655,true,pglib_opf_case57_ieee
risk_trace,3,16,9,0.3188990759114135,4.741854642593216,4.687052643736386,5.364039293843412,1.1312112449971552,0.0063419051113452205,true,pglib_opf_case57_ieee
risk_trace,3,17,8,0.8036683162003201,4.741854642593216,4.677877523823334,5.333501098248152,1.1247711075621198,0.0074168284158318155,true,pglib_opf_case57_ieee
risk_trace,3,18,9,0.33943314986301887,4.741854642593216,4.676523383097937,5.313437323462142,1.1205398992484383,0.007522517676802275,true,pglib_opf_case57_ieee
risk_trace,3,19,9,0.37232109782068523,4.741854642593216,4.705946167894456,5.328985372794559,1.1238187954829957,0.005762302849519425,true,pglib_opf_case57_ieee
risk_trace,3,20,8,0.8253568641903678,4.741854642593216,4.719483666709553,5.32703458407321,1.1234073976506314,0.0043567369093493544,true,pglib_opf_case57_ieee
risk_trace,4,1,9,0.3350143475722866,4.741854642593216,1.2614079015455522,406420.3695271594,85709.15815860964,0.9355242573429952,true,pglib_opf_case57_ieee
risk_trace,4,2,8,0.8368362140826009,4.741854642593216,4.7789431448143675,6.852420419264674,1.4450928878573208,0.00933647054816432,true,pglib_opf_case57_ieee
risk_trace,4,3,9,0.3171214615572985,4.741854642593216,4.672267611932038,6.234451092161562,1.3147706039238853,0.015399162081247739,true,pglib_opf_case57_ieee
risk_trace,4,4,9,0.34517346675017907,4.741854642593216,4.74800392008273,6.138017462603242,1.2944339135723688,0.009945078785256002,true,pglib_opf_case57_ieee
risk_trace,4,5,8,0.7956020529524932,4.741854642593216,4.613383423419437,5.824554049645944,1.2283282573294199,0.014004888492270644,true,pglib_opf_case57_ieee
risk_trace,4,6,9,0.32860678242464236,4.741854642593216,4.602023825901783,5.694570113628069,1.200916211660557,0.015313012121936496,true,pglib_opf_case57_ieee
risk_trace,4,7,9,0.31768617651915343,4.741854642593216,4.569419215275364,5.5832760520488405,1.177445635278999,0.019095664643554333,true,pglib_opf_case57_ieee
risk_trace,4,8,8,0.8197558415998267,4.741854642593216,4.577027580190477,5.521268458873704,1.1643689811322948,0.01843328398859468,true,pglib_opf_case57_ieee
risk_trace,4,9,9,0.357415762915066,4.741854642593216,4.633699282037755,5.527521041617066,1.165687575482952,0.011855283959208953,true,pglib_opf_case57_ieee
risk_trace,4,10,9,0.35654744780597075,4.741854642593216,4.673035823111223,5.528097507344837,1.1658091451579464,0.007373479038593808,true,pglib_opf_case57_ieee
risk_trace,4,11,8,0.8449378486721453,4.741854642593216,4.717890200800866,5.534297264841826,1.1671165993007413,0.00431552982249491,true,pglib_opf_case57_ieee
risk_trace,4,12,9,0.3093961416284047,4.741854642593216,4.676865421855416,5.453639651553991,1.1501068806637893,0.008734709908033713,true,pglib_opf_case57_ieee
risk_trace,4,13,9,0.3615351426587363,4.741854642593216,4.714340130172431,5.466050100873796,1.152724094866926,0.0046718161333758074,true,pglib_opf_case57_ieee
risk_trace,4,14,8,0.8230967760811165,4.741854642593216,4.712790096879868,5.435707523524774,1.1463252109626256,0.00471668746580409,true,pglib_opf_case57_ieee
risk_trace,4,15,9,0.32793710499958584,4.741854642593216,4.7025135879010564,5.399791932587951,1.1387510456530832,0.005805322107350232,true,pglib_opf_case57_ieee
risk_trace,4,16,9,0.35758867557651236,4.741854642593216,4.726485326243571,5.404971903032856,1.1398434389960541,0.0033717741247579927,true,pglib_opf_case57_ieee
risk_trace,4,17,8,0.7777155058131299,4.741854642593216,4.676180886907716,5.330688550365953,1.124177975107798,0.006943548673757545,true,pglib_opf_case57_ieee
risk_trace,4,18,9,0.3613095347229182,4.741854642593216,4.69991007310275,5.337811147594322,1.125680045028793,0.004462373679330851,true,pglib_opf_case57_ieee
risk_trace,4,19,9,0.36824422140585256,4.741854642593216,4.726518562870291,5.350358044078462,1.1283260342945622,0.002438221493072832,true,pglib_opf_case57_ieee
risk_trace,4,20,8,0.8298552044651109,4.741854642593216,4.7391142851398245,5.347292500324074,1.1276795480596506,0.0012347253070376597,true,pglib_opf_case57_ieee
risk_trace,5,1,9,0.33388792870501377,4.741854642593216,1.2529396973468925,406419.2046026708,85708.91249007352,0.9355325792824998,true,pglib_opf_case57_ieee
risk_trace,5,2,8,0.7944160041837193,4.741854642593216,4.4909465735643,6.521605257743469,1.3753279569482852,0.027128551406764376,true,pglib_opf_case57_ieee
risk_trace,5,3,9,0.3153037160217822,4.741854642593216,4.3822361648733015,5.905189978385605,1.2453334029564826,0.03856483433923219,true,pglib_opf_case57_ieee
risk_trace,5,4,9,0.3619417490434682,4.741854642593216,4.528360175066844,5.891803197188535,1.2425102921262128,0.02358124891647314,true,pglib_opf_case57_ieee
risk_trace,5,5,8,0.7783710446247925,4.741854642593216,4.47756923901193,5.678734836129191,1.1975767424670816,0.02959910835889885,true,pglib_opf_case57_ieee
risk_trace,5,6,9,0.33119705469950594,4.741854642593216,4.46026590920513,5.541350567751803,1.1686040558850537,0.031160897185144774,true,pglib_opf_case57_ieee
risk_trace,5,7,9,0.325406747039673,4.741854642593216,4.436263743095358,5.4392556914607475,1.1470734768213262,0.03341793285085664,true,pglib_opf_case57_ieee
risk_trace,5,8,8,0.8453224871130215,4.741854642593216,4.561007108511447,5.506479811899967,1.16125023370362,0.019205944732505198,true,pglib_opf_case57_ieee
risk_trace,5,9,9,0.3552990418901403,4.741854642593216,4.604156819224663,5.4971679991978,1.159286484621452,0.014815787338867804,true,pglib_opf_case57_ieee
risk_trace,5,10,9,0.34548758365332977,4.741854642593216,4.618365351467691,5.469741304537803,1.1535025252369444,0.01347331187976029,true,pglib_opf_case57_ieee
risk_trace,5,11,8,0.8306933897206654,4.741854642593216,4.658129252812478,5.471148392365762,1.1537992631030358,0.008931287321865761,true,pglib_opf_case57_ieee
risk_trace,5,12,9,0.34690536317744486,4.741854642593216,4.670965029739514,5.449471858743888,1.1492279433862385,0.00770797099571108,true,pglib_opf_case57_ieee
risk_trace,5,13,9,0.34042867619647127,4.741854642593216,4.672301966414413,5.4221085310795365,1.1434573473374765,0.0075859389896643795,true,pglib_opf_case57_ieee
risk_trace,5,14,8,0.8133498756342756,4.741854642593216,4.673790261947731,5.3954511024133796,1.1378356168806403,0.0074145824960084265,true,pglib_opf_case57_ieee
risk_trace,5,15,9,0.3430637104670747,4.741854642593216,4.678032612834799,5.375177250666086,1.133560105867463,0.007034423083938289,true,pglib_opf_case57_ieee
risk_trace,5,16,9,0.3315853986321818,4.741854642593216,4.668945330703283,5.344405772822566,1.1270707720175557,0.007863660094325835,true,pglib_opf_case57_ieee
risk_trace,5,17,8,0.8328918497423909,4.741854642593216,4.691059737977334,5.346882820172227,1.1275931514526845,0.005378759574748618,true,pglib_opf_case57_ieee
risk_trace,5,18,9,0.32645332507417774,4.741854642593216,4.67834772027277,5.314619349147594,1.1207891742209006,0.006698687775215952,true,pglib_opf_case57_ieee
risk_trace,5,19,9,0.34397337272018363,4.741854642593216,4.683796549462428,5.304466587835932,1.1186480792112674,0.006124581005595954,true,pglib_opf_case57_ieee
risk_trace,5,20,8,0.8401219364051652,4.741854642593216,4.70635340390423,5.311874413768439,1.1202103004286719,0.0038549613419093637,true,pglib_opf_case57_ieee
risk_trace,6,1,9,0.34851435422837723,4.741854642593216,1.3651176237687526,406434.33323926834,85712.10293721664,0.9355378886782617,true,pglib_opf_case57_ieee
risk_trace,6,2,8,0.7917641579493139,4.741854642593216,4.649394304934019,6.724407120191615,1.4180964257719602,0.01671286609786649,true,pglib_opf_case57_ieee
risk_trace,6,3,9,0.3630476208598834,4.741854642593216,4.738413296112799,6.329245628595463,1.3347616292881845,0.017412569728904096,true,pglib_opf_case57_ieee
risk_trace,6,4,9,0.3283855596481559,4.741854642593216,4.626756220948383,6.005670430645113,1.2665235194473916,0.017488436343146244,true,pglib_opf_case57_ieee
risk_trace,6,5,8,0.8170397758893901,4.741854642593216,4.707908594479281,5.938218212332395,1.2522986594723862,0.0090868732479976,true,pglib_opf_case57_ieee
risk_trace,6,6,9,0.3422921560176983,4.741854642593216,4.694664402508417,5.802731314635064,1.223726105501555,0.009222335193968612,true,pglib_opf_case57_ieee
risk_trace,6,7,9,0.3523962642921492,4.741854642593216,4.7112939438974,5.7443015907686625,1.2114039808751351,0.00909214163408704,true,pglib_opf_case57_ieee
risk_trace,6,8,8,0.813357862295682,4.741854642593216,4.73060916208985,5.696254586964973,1.2012714467877101,0.0076115497723398436,true,pglib_opf_case57_ieee
risk_trace,6,9,9,0.35675762889706747,4.741854642593216,4.750619116474918,5.659439382732541,1.1935075638753696,0.008446040442369669,true,pglib_opf_case57_ieee
risk_trace,6,10,9,0.3393923082266829,4.741854642593216,4.734609099548193,5.597583617520292,1.1804629284163584,0.007732648537934758,true,pglib_opf_case57_ieee
risk_trace,6,11,8,0.8146414522536242,4.741854642593216,4.746372069485463,5.569087072930397,1.1744533505744044,0.007114028865671387,true,pglib_opf_case57_ieee
risk_trace,6,12,9,0.35679892407886266,4.741854642593216,4.760954836448308,5.548599628537139,1.1701327954461995,0.007991391239254514,true,pglib_opf_case57_ieee
risk_trace,6,13,9,0.3680709032172652,4.741854642593216,4.787697014856476,5.548311421018242,1.1700720159536548,0.010108661290959244,true,pglib_opf_case57_ieee
risk_trace,6,14,8,0.8471251247717028,4.741854642593216,4.837226184092752,5.572767382080404,1.1752294834227097,0.011851936214734286,true,pglib_opf_case57_ieee
risk_trace,6,15,9,0.32110176002421187,4.741854642593216,4.80093722885014,5.507873318971206,1.161544107551781,0.007857270573271378,true,pglib_opf_case57_ieee
risk_trace,6,16,9,0.31515011973690993,4.741854642593216,4.764811246551973,5.447486843542927,1.1488093276017874,0.004049071745666585,true,pglib_opf_case57_ieee
risk_trace,6,17,8,0.8151056676130527,4.741854642593216,4.762984165708821,5.424601320695993,1.1439830466269625,0.004013688329790596,true,pglib_opf_case57_ieee
risk_trace,6,18,9,0.3160239242225058,4.741854642593216,4.733929020745776,5.374480735623017,1.133413219238587,0.0022122443710625214,true,pglib_opf_case57_ieee
risk_trace,6,19,9,0.34334509220844717,4.741854642593216,4.734877798847989,5.359323421285012,1.1302167243056012,0.002216762321027598,true,pglib_opf_case57_ieee
risk_trace,6,20,8,0.8257277890030915,4.741854642593216,4.743464906863631,5.352041723076405,1.1286811019052012,0.0016725190331505152,true,pglib_opf_case57_ieee
risk_trace,7,1,9,0.36512800479917656,4.741854642593216,1.4983698355628154,406451.523168313,85715.7280860962,0.9358418549850879,true,pglib_opf_case57_ieee
risk_trace,7,2,8,0.8543504363453824,4.741854642593216,5.271458230817272,7.457237675690645,1.5726415585806413,0.054196960055603156,true,pglib_opf_case57_ieee
risk_trace,7,3,9,0.3554012099086669,4.741854642593216,5.209238575378519,6.8627274009972945,1.4472665060952226,0.04796346628312695,true,pglib_opf_case57_ieee
risk_trace,7,4,9,0.3514338360415693,4.741854642593216,5.171861928895462,6.621786530006778,1.396454979983416,0.044261882717652565,true,pglib_opf_case57_ieee
risk_trace,7,5,8,0.805852658963699,4.741854642593216,5.008474907932123,6.274704467425658,1.323259555673381,0.028183584438866895,true,pglib_opf_case57_ieee
risk_trace,7,6,9,0.32883361471168837,4.741854642593216,4.919708608828766,6.050792889181,1.2760393021815521,0.018612691427185503,true,pglib_opf_case57_ieee
risk_trace,7,7,9,0.34001452538172744,4.741854642593216,4.894549764513086,5.944635302550893,1.253651946467069,0.015940563810417047,true,pglib_opf_case57_ieee
risk_trace,7,8,8,0.8375431472462982,4.741854642593216,4.9109964000908475,5.891208315511212,1.2423848387493885,0.017621272776474538,true,pglib_opf_case57_ieee
risk_trace,7,9,9,0.33802177860083654,4.741854642593216,4.890179989562445,5.808768283484729,1.2249992294803962,0.015496319193278194,true,pglib_opf_case57_ieee
risk_trace,7,10,9,0.33306496109106626,4.741854642593216,4.8666741832870155,5.738747852210314,1.2102327643413209,0.013176624631589775,true,pglib_opf_case57_ieee
risk_trace,7,11,8,0.7737502988228726,4.741854642593216,4.769944042539355,5.593125329311794,1.179522729160048,0.004074322742993734,true,pglib_opf_case57_ieee
risk_trace,7,12,9,0.32882244951389933,4.741854642593216,4.746031560993574,5.530658435725082,1.1663492140915745,0.0018017807012671208,true,pglib_opf_case57_ieee
risk_trace,7,13,9,0.3142019215618319,4.741854642593216,4.707880603686896,5.460018686532941,1.1514521422670556,0.0035777604439962926,true,pglib_opf_case57_ieee
risk_trace,7,14,8,0.7999048886510618,4.741854642593216,4.684528174917574,5.406804478723962,1.140229907124926,0.006160115503801088,true,pglib_opf_case57_ieee
risk_trace,7,15,9,0.3511306931970049,4.741854642593216,4.698625734190691,5.3972335481404174,1.1382115132042068,0.004908972247954271,true,pglib_opf_case57_ieee
risk_trace,7,16,9,0.3226169913553938,4.741854642593216,4.678922465264801,5.354934970149953,1.1292912528464722,0.006702504560241785,true,pglib_opf_case57_ieee
risk_trace,7,17,8,0.8117864526361683,4.741854642593216,4.676227648814271,5.331171646794734,1.1242798543228296,0.007004363591349817,true,pglib_opf_case57_ieee
risk_trace,7,18,9,0.3382529674049574,4.741854642593216,4.675509079674711,5.311862849953649,1.1202078617594884,0.007074661334052857,true,pglib_opf_case57_ieee
risk_trace,7,19,9,0.34033972141829566,4.741854642593216,4.676831536789698,5.2972431596277865,1.1171247452517525,0.006945503660047112,true,pglib_opf_case57_ieee
risk_trace,7,20,8,0.8002675101031897,4.741854642593216,4.664250950904954,5.267745557240035,1.110904056383985,0.008371256656563096,true,pglib_opf_case57_ieee
risk_trace,8,1,9,0.34886157108245885,4.741854642593216,1.3678390496836357,406434.6924370428,85712.17868769857,0.935540999884949,true,pglib_opf_case57_ieee
risk_trace,8,2,8,0.8061882433782455,4.741854642593216,4.746463795089251,6.83585282836074,1.441598982591833,0.00896218662094931,true,pglib_opf_case57_ieee
risk_trace,8,3,9,0.3739041329759974,4.741854642593216,4.901588994606298,6.517141337710279,1.3743865700080165,0.022714442946641798,true,pglib_opf_case57_ieee
risk_trace,8,4,9,0.3063391155778432,4.741854642593216,4.675593758722418,6.059705291168445,1.2779188203572864,0.00908732512874227,true,pglib_opf_case57_ieee
risk_trace,8,5,8,0.8240124648466365,4.741854642593216,4.7333556671673245,5.963574477507247,1.2576459902292363,0.0030260871832155957,true,pglib_opf_case57_ieee
risk_trace,8,6,9,0.3406287495269419,4.741854642593216,4.726062167581871,5.835553777227689,1.2306479673186173,0.003055154610569757,true,pglib_opf_case57_ieee
risk_trace,8,7,9,0.3475282250757842,4.741854642593216,4.738422331937574,5.772784972790152,1.2174107828900345,0.0031384837225805736,true,pglib_opf_case57_ieee
risk_trace,8,8,8,0.8042396207625393,4.741854642593216,4.71489371129369,5.677545963055443,1.1973260234629457,0.005151577217852157,true,pglib_opf_case57_ieee
risk_trace,8,9,9,0.36260866083718934,4.741854642593216,4.753734157148853,5.662036187776406,1.1940551987650052,0.006150754050036163,true,pglib_opf_case57_ieee
risk_trace,8,10,9,0.3477444911820912,4.741854642593216,4.755651349094386,5.620081782080983,1.1852075201966723,0.0062766288797642955,true,pglib_opf_case57_ieee
risk_trace,8,11,8,0.8063457506841606,4.741854642593216,4.747308671605585,5.569899033581308,1.174624583290738,0.006553325436112406,true,pglib_opf_case57_ieee
risk_trace,8,12,9,0.3311573141066611,4.741854642593216,4.723492332130015,5.507396654458209,1.1614435847502773,0.00580605135386873,true,pglib_opf_case57_ieee
risk_trace,8,13,9,0.33340053664587,4.741854642593216,4.708054411937177,5.461395906393624,1.1517425813387874,0.005964347041823764,true,pglib_opf_case57_ieee
risk_trace,8,14,8,0.7886211878150572,4.741854642593216,4.68014513710569,5.403652099351532,1.1395651083046259,0.008990120063081157,true,pglib_opf_case57_ieee
risk_trace,8,15,9,0.35145836563548694,4.741854642593216,4.6896948478495135,5.388933784855536,1.1364611931479296,0.008613737116505513,true,pglib_opf_case57_ieee
risk_trace,8,16,9,0.32205834003663947,4.741854642593216,4.665163440898289,5.3412549490955605,1.1264063012641286,0.009800841298533914,true,pglib_opf_case57_ieee
risk_trace,8,17,8,0.84551119412198,4.741854642593216,4.707892248642951,5.36568809563954,1.1315589574262368,0.00490891228287309,true,pglib_opf_case57_ieee
risk_trace,8,18,9,0.376181676101622,4.741854642593216,4.74212734405549,5.383936553313452,1.1354073372373759,0.004892437545267769,true,pglib_opf_case57_ieee
risk_trace,8,19,9,0.3153448994016182,4.741854642593216,4.714278507539061,5.337713475817786,1.1256594472281647,0.004663537075983064,true,pglib_opf_case57_ieee
risk_trace,8,20,8,0.8045308282329628,4.741854642593216,4.706904607121165,5.313736765262793,1.1206030479156206,0.005451329077749657,true,pglib_opf_case57_ieee
risk_trace,9,1,9,0.3353129839249649,4.741854642593216,1.263657776151672,406420.6783766908,85709.22329125387,0.935522295283284,true,pglib_opf_case57_ieee
risk_trace,9,2,8,0.7921960323477392,4.741854642593216,4.493729876090021,6.526894813252244,1.376443460460616,0.02713888419617673,true,pglib_opf_case57_ieee
risk_trace,9,3,9,0.3288860150901514,4.741854642593216,4.455815114330842,5.993710438033427,1.2640013011355402,0.030842536017695574,true,pglib_opf_case57_ieee
risk_trace,9,4,9,0.31542527857696734,4.741854642593216,4.390834998312308,5.733212954227559,1.2090655210578516,0.03763194872262064,true,pglib_opf_case57_ieee
risk_trace,9,5,8,0.8151058011647826,4.741854642593216,4.463334214284285,5.655680361747021,1.1927148316495113,0.029845217539125665,true,pglib_opf_case57_ieee
risk_trace,9,6,9,0.36328332684437775,4.741854642593216,4.5716107489974025,5.663367380739365,1.1943359313186779,0.018245953241624282,true,pglib_opf_case57_ieee
risk_trace,9,7,9,0.3673906231087931,4.741854642593216,4.647467444079815,5.673004834112698,1.1963683540940968,0.01169416585800108,true,pglib_opf_case57_ieee
risk_trace,9,8,8,0.8271547462167017,4.741854642593216,4.698064516375659,5.658690729537437,1.193349681938547,0.005814636000959904,true,pglib_opf_case57_ieee
risk_trace,9,9,9,0.32819612771157936,4.741854642593216,4.6701908861313655,5.569337679882408,1.1745062005605174,0.007895521259725853,true,pglib_opf_case57_ieee
risk_trace,9,10,9,0.31673222850038624,4.741854642593216,4.6307510099712985,5.482483888657438,1.1561897826668064,0.0117572963927717,true,pglib_opf_case57_ieee
risk_trace,9,11,8,0.8385479771879328,4.741854642593216,4.674572239482219,5.487907836390397,1.1573336278796562,0.007309643902280876,true,pglib_opf_case57_ieee
risk_trace,9,12,9,0.34526844918360156,4.741854642593216,4.687781920714071,5.466763533432215,1.152874549195916,0.005812189336559009,true,pglib_opf_case57_ieee
risk_trace,9,13,9,0.29979173195339154,4.741854642593216,4.637587573878337,5.383287267554716,1.1352704106954057,0.011558200499497257,true,pglib_opf_case57_ieee
risk_trace,9,14,8,0.8172867867130846,4.741854642593216,4.636337238500946,5.35346070939555,1.128980349019695,0.011666684259500045,true,pglib_opf_case57_ieee
risk_trace,9,15,9,0.35250881005414103,4.741854642593216,4.659178592785471,5.353736018730131,1.1290384084406033,0.00903827409690204,true,pglib_opf_case57_ieee
risk_trace,9,16,9,0.3548368179337893,4.741854642593216,4.680472802837052,5.356059954925416,1.129528498578418,0.006613169276843332,true,pglib_opf_case57_ieee
risk_trace,9,17,8,0.7973646571983175,4.741854642593216,4.658093876790495,5.311405080422899,1.1201113236820368,0.008847439816841666,true,pglib_opf_case57_ieee
risk_trace,9,18,9,0.3558105047619735,4.741854642593216,4.676850541760566,5.3131950206062575,1.1204888004961258,0.006885780022845978,true,pglib_opf_case57_ieee
risk_trace,9,19,9,0.3071434836074059,4.741854642593216,4.6478149997900235,5.265914863961518,1.110517985233243,0.00996083461448412,true,pglib_opf_case57_ieee
risk_trace,9,20,8,0.7965862137874082,4.741854642593216,4.631165609809126,5.232109210156699,1.1033887802379732,0.011705366333535567,true,pglib_opf_case57_ieee
risk_trace,10,1,9,0.34838696769147065,4.741854642593216,1.3641198696473853,406434.20145815937,85712.07514616885,0.9355367820517919,true,pglib_opf_case57_ieee
risk_trace,10,2,8,0.8041457612851057,4.741854642593216,4.72744028151033,6.813430679303738,1.4368704215651837,0.009492774869712603,true,pglib_opf_case57_ieee
risk_trace,10,3,9,0.3210993388611174,4.741854642593216,4.563082849672499,6.116985720800191,1.2899985726797703,0.01906704602831855,true,pglib_opf_case57_ieee
risk_trace,10,4,9,0.3303693043772377,4.741854642593216,4.545790740403139,5.9103558089410395,1.246422814367164,0.020856268992156583,true,pglib_opf_case57_ieee
risk_trace,10,5,8,0.7967345887793543,4.741854642593216,4.522126280547068,5.725025405530926,1.2073388657059372,0.02348378562732861,true,pglib_opf_case57_ieee
risk_trace,10,6,9,0.3298201652353593,4.741854642593216,4.511891233678512,5.596376971148392,1.1802084612378283,0.024541050361571812,true,pglib_opf_case57_ieee
risk_trace,10,7,9,0.29789049088592323,4.741854642593216,4.430957219312625,5.430773538702972,1.1452846930231926,0.03331578609866258,true,pglib_opf_case57_ieee
risk_trace,10,8,8,0.8123139116564352,4.741854642593216,4.456096862980497,5.38906389386214,1.136488631569478,0.030711806996867652,true,pglib_opf_case57_ieee
risk_trace,10,9,9,0.32179052659872726,4.741854642593216,4.448871483938797,5.3247986885542415,1.1229358742304734,0.03153346147385316,true,pglib_opf_case57_ieee
risk_trace,10,10,9,0.3364569088465764,4.741854642593216,4.468130872911689,5.304214367617361,1.1185948890066784,0.02935045507303054,true,pglib_opf_case57_ieee
risk_trace,10,11,8,0.804494655025361,4.741854642593216,4.468284674508445,5.263279658400873,1.1099622521373833,0.02933465476273735,true,pglib_opf_case57_ieee
risk_trace,10,12,9,0.3382127906778791,4.741854642593216,4.485343901427344,5.247274308789269,1.1065869167848743,0.02742131412984949,true,pglib_opf_case57_ieee
risk_trace,10,13,9,0.3351197300628797,4.741854642593216,4.4946142956376,5.22937580560148,1.1028123381575545,0.026390626073548005,true,pglib_opf_case57_ieee
risk_trace,10,14,8,0.7951243125152053,4.741854642593216,4.482762952001971,5.188763846716451,1.094247765443698,0.02764054868382063,true,pglib_opf_case57_ieee
risk_trace,10,15,9,0.3293151339822882,4.741854642593216,4.483374025696614,5.165197012418142,1.0892778040942668,0.02757342468313386,true,pglib_opf_case57_ieee
risk_trace,10,16,9,0.3375487579438305,4.741854642593216,4.492659212389278,5.154895423592465,1.087105323155449,0.026557628045848474,true,pglib_opf_case57_ieee
risk_trace,10,17,8,0.8333702972647582,4.741854642593216,4.525453517675234,5.168896564785426,1.0900579951051959,0.023120291761912576,true,pglib_opf_case57_ieee
risk_trace,10,18,9,0.3261650923629503,4.741854642593216,4.522049103634356,5.147102468970984,1.0854618829387286,0.023501265871591494,true,pglib_opf_case57_ieee
risk_trace,10,19,9,0.34410835260523764,4.741854642593216,4.535420025881717,5.1458414020172345,1.0851959391153094,0.022010310231008124,true,pglib_opf_case57_ieee
risk_trace,10,20,8,0.85104907783777,4.741854642593216,4.575211760410446,5.171539605403278,1.0906153805202001,0.01806060089312146,true,pglib_opf_case57_ieee
risk_trace,11,1,9,0.3290968515136356,4.741854642593216,1.2172399239419498,406414.2500652282,85707.86763783405,0.9355842515183428,true,pglib_opf_case57_ieee
risk_trace,11,2,8,0.8041151608317376,4.741854642593216,4.496207555451658,6.520531225141409,1.375101456415685,0.026203432513649667,true,pglib_opf_case57_ieee
risk_trace,11,3,9,0.3237710126731866,4.741854642593216,4.465033530919949,6.000301408430097,1.2653912573643684,0.029681752885641885,true,pglib_opf_case57_ieee
risk_trace,11,4,9,0.32859875355260254,4.741854642593216,4.473464579676287,5.826799479360041,1.228801791396434,0.028733973758526786,true,pglib_opf_case57_ieee
risk_trace,11,5,8,0.8332502786836585,4.741854642593216,4.566897037848593,5.769790432799794,1.21677927049329,0.01989868947966359,true,pglib_opf_case57_ieee
risk_trace,11,6,9,0.33781171101532753,4.741854642593216,4.598308950032205,5.689687464302515,1.1998865197586381,0.01621531281874234,true,pglib_opf_case57_ieee
risk_trace,11,7,9,0.342500217480929,4.741854642593216,4.628374597697216,5.648920243806608,1.191289204242106,0.012711736244781249,true,pglib_opf_case57_ieee
risk_trace,11,8,8,0.8194767254430461,4.741854642593216,4.630090388722902,5.580395857216511,1.1768382368981087,0.012568191106585504,true,pglib_opf_case57_ieee
risk_trace,11,9,9,0.3687237286696911,4.741854642593216,4.702594670511719,5.6036988439398305,1.1817525559736033,0.004229426978250475,true,pglib_opf_case57_ieee
risk_trace,11,10,9,0.33335792451786866,4.741854642593216,4.693902172366004,5.550831141678427,1.1706033946757168,0.005214589055136125,true,pglib_opf_case57_ieee
risk_trace,11,11,8,0.7992705139329002,4.741854642593216,4.661964293537789,5.474964032580467,1.1546039356420106,0.008439413165110229,true,pglib_opf_case57_ieee
risk_trace,11,12,9,0.36767122320856693,4.741854642593216,4.707087741663276,5.488715590327268,1.157503973450694,0.004362306191966219,true,pglib_opf_case57_ieee
risk_trace,11,13,9,0.3591028191095792,4.741854642593216,4.730856741103204,5.485660336444904,1.156859657225789,0.0036300434537435565,true,pglib_opf_case57_ieee
risk_trace,11,14,8,0.796177179905772,4.741854642593216,4.707676796004026,5.4327974072913765,1.145711502518833,0.005846513045709174,true,pglib_opf_case57_ieee
risk_trace,11,15,9,0.2930312202991797,4.741854642593216,4.646935851436769,5.3417253858258125,1.1265055107013024,0.010196089942220944,true,pglib_opf_case57_ieee
risk_trace,11,16,9,0.33030213430796734,4.741854642593216,4.638147544711548,5.31135505815217,1.1201007745879588,0.011055624012716545,true,pglib_opf_case57_ieee
risk_trace,11,17,8,0.8365310948201995,4.741854642593216,4.66625778150486,5.320211572300702,1.1219685066919713,0.007978766079709829,true,pglib_opf_case57_ieee
risk_trace,11,18,9,0.3408485841403121,4.741854642593216,4.66947335264692,5.3052035035125265,1.1188034858468854,0.007639914500081404,true,pglib_opf_case57_ieee
risk_trace,11,19,9,0.3190677210630973,4.741854642593216,4.652107399125007,5.270507985791728,1.1114866192754915,0.009500783122367736,true,pglib_opf_case57_ieee
risk_trace,11,20,8,0.8005522079158001,4.741854642593216,4.638934279634738,5.240355999005177,1.105127928624008,0.01087868179192026,true,pglib_opf_case57_ieee
risk_trace,12,1,9,0.31610932541285436,4.741854642593216,1.1230610088473116,406400.822030186,85705.03582706499,0.935856841618825,true,pglib_opf_case57_ieee
risk_trace,12,2,8,0.8347892915099471,4.741854642593216,4.542505619802144,6.553969380078544,1.3821531603284918,0.028273118037916305,true,pglib_opf_case57_ieee
risk_trace,12,3,9,0.36369127104144927,4.741854642593216,4.824484009628082,6.415820622384306,1.353019252162406,0.010066147117549223,true,pglib_opf_case57_ieee
risk_trace,12,4,9,0.32845310893778756,4.741854642593216,4.77832265521445,6.173292904347244,1.3018730791315876,0.008194278961104957,true,pglib_opf_case57_ieee
risk_trace,12,5,8,0.8202407455270124,4.741854642593216,4.7305002388404445,5.9555197103353,1.2559473369007272,0.005073254763221233,true,pglib_opf_case57_ieee
risk_trace,12,6,9,0.34045889265426593,4.741854642593216,4.743657574877606,5.85221861095208,1.2341623799230652,0.004329231034502957,true,pglib_opf_case57_ieee
risk_trace,12,7,9,0.36025305409866515,4.741854642593216,4.799505443634181,5.838884371858294,1.2313503495891929,0.006303293858902363,true,pglib_opf_case57_ieee
risk_trace,12,8,8,0.794234775813407,4.741854642593216,4.726906026413738,5.689647671965584,1.1998781280343171,0.0023791004802129873,true,pglib_opf_case57_ieee
risk_trace,12,9,9,0.35656612736349036,4.741854642593216,4.756791850100618,5.664380072989512,1.1945494959102725,0.003494025878558268,true,pglib_opf_case57_ieee
risk_trace,12,10,9,0.3297249692801633,4.741854642593216,4.731586476472941,5.592770754193557,1.179447953540599,0.0022693429015392284,true,pglib_opf_case57_ieee
risk_trace,12,11,8,0.7787063958583765,4.741854642593216,4.670451909266282,5.485907770137773,1.15691183800979,0.009084340561108665,true,pglib_opf_case57_ieee
risk_trace,12,12,9,0.3387011325737923,4.741854642593216,4.665204312067862,5.44412801757355,1.1481009916820808,0.009426137250902756,true,pglib_opf_case57_ieee
risk_trace,12,13,9,0.347279505607817,4.741854642593216,4.672627873258364,5.423266258856674,1.1437014981738893,0.008950746306134462,true,pglib_opf_case57_ieee
risk_trace,12,14,8,0.8485271764372736,4.741854642593216,4.726466656662719,5.452349279051698,1.1498347566533436,0.002943957116929563,true,pglib_opf_case57_ieee
risk_trace,12,15,9,0.3467584114472135,4.741854642593216,4.7317987743391985,5.433084563017691,1.1457720602009969,0.0028981428774810464,true,pglib_opf_case57_ieee
risk_trace,12,16,9,0.3376137505724818,4.741854642593216,4.726084206864848,5.405816043275702,1.1400214580005303,0.002952053757959585,true,pglib_opf_case57_ieee
risk_trace,12,17,8,0.8113968974686779,4.741854642593216,4.7218533984794995,5.380421489816417,1.1346660527059056,0.0033868146225473944,true,pglib_opf_case57_ieee
risk_trace,12,18,9,0.33270447493783806,4.741854642593216,4.712147160955019,5.351271610000281,1.1285186943380847,0.003833001461166229,true,pglib_opf_case57_ieee
risk_trace,12,19,9,0.3021525438988233,4.741854642593216,4.675632956122924,5.295846106014974,1.116830123480713,0.007007329730203588,true,pglib_opf_case57_ieee
risk_trace,12,20,8,0.8221947649753553,4.741854642593216,4.682626874493423,5.286915276816967,1.1149467192283375,0.006248776244144068,true,pglib_opf_case57_ieee
risk_trace,13,1,9,0.32411581242480747,4.741854642593216,1.180671749463265,406409.0996315241,85706.78147343376,0.9356659123079669,true,pglib_opf_case57_ieee
risk_trace,13,2,8,0.8121728655552832,4.741854642593216,4.489445226708716,6.505353621696547,1.3719006827545672,0.027755611055034005,true,pglib_opf_case57_ieee
risk_trace,13,3,9,0.3393335003334853,4.741854642593216,4.578831090858698,6.13275073836625,1.293323224900117,0.01746053864297486,true,pglib_opf_case57_ieee
risk_trace,13,4,9,0.34518527160206247,4.741854642593216,4.632207842285928,6.00874303688412,1.267171495075199,0.011594172145901426,true,pglib_opf_case57_ieee
risk_trace,13,5,8,0.8360711517193888,4.741854642593216,4.709827733679236,5.932962470585197,1.251190286874882,0.005061125234283284,true,pglib_opf_case57_ieee
risk_trace,13,6,9,0.3207029648554895,4.741854642593216,4.663465492626632,5.762186448284109,1.2151756817946018,0.010188709343305367,true,pglib_opf_case57_ieee
risk_trace,13,7,9,0.38258144980735503,4.741854642593216,4.784397564830165,5.822600892621184,1.2279163600504066,0.004478419983445244,true,pglib_opf_case57_ieee
risk_trace,13,8,8,0.806801796543029,4.741854642593216,4.7466245370259,5.71120366815724,1.204424027859679,0.0015639071579395436,true,pglib_opf_case57_ieee
risk_trace,13,9,9,0.3529114152655601,4.741854642593216,4.767947530699856,5.676340986713702,1.1970719084736505,0.0036629560534871077,true,pglib_opf_case57_ieee
risk_trace,13,10,9,0.3228016198330163,4.741854642593216,4.730953656375723,5.591751495242557,1.1792330041109296,0.0013845544417812516,true,pglib_opf_case57_ieee
risk_trace,13,11,8,0.8039287378489332,4.741854642593216,4.707491657920885,5.525006258640302,1.1651572380588195,0.00410903917487864,true,pglib_opf_case57_ieee
risk_trace,13,12,9,0.3624247724698441,4.741854642593216,4.739801736714815,5.5244186083538915,1.165033309695193,0.003405947998188245,true,pglib_opf_case57_ieee
risk_trace,13,13,9,0.3245501042006631,4.741854642593216,4.71393173796125,5.467102686169691,1.1529460724211178,0.0036944675123147734,true,pglib_opf_case57_ieee
risk_trace,13,14,8,0.8195320188684516,4.741854642593216,4.720159194025027,5.44539253597233,1.1483676633736635,0.002987322114604942,true,pglib_opf_case57_ieee
risk_trace,13,15,9,0.3612130767652375,4.741854642593216,4.743910937582054,5.446166713849693,1.1485309281583764,0.0030000122935514737,true,pglib_opf_case57_ieee
risk_trace,13,16,9,0.33416705339961517,4.741854642593216,4.733522068864931,5.413803637290253,1.1417059453196488,0.0026751940377847433,true,pglib_opf_case57_ieee
risk_trace,13,17,8,0.8415776582611888,4.741854642593216,4.7616568073738295,5.422555189709475,1.1435515422598443,0.0023653081210236113,true,pglib_opf_case57_ieee
risk_trace,13,18,9,0.32602823904873707,4.741854642593216,4.744778239568118,5.3856404344751505,1.1357666652408944,0.00048122497140908017,true,pglib_opf_case57_ieee
risk_trace,13,19,9,0.3557393702676837,4.741854642593216,4.758215015826512,5.383941860859475,1.135408456534871,0.0019748822191244914,true,pglib_opf_case57_ieee
risk_trace,13,20,8,0.8219198285464976,4.741854642593216,4.759994574537253,5.369429208730942,1.1323479130930338,0.002100657877329118,true,pglib_opf_case57_ieee
risk_trace,14,1,9,0.3274043157668117,4.741854642593216,1.204751659425049,406412.49990723137,85707.49855060368,0.9356088049051262,true,pglib_opf_case57_ieee
risk_trace,14,2,8,0.8557840864065307,4.741854642593216,4.8136419235777215,6.880506223259469,1.4510158454576059,0.020115959260274346,true,pglib_opf_case57_ieee
risk_trace,14,3,9,0.34264575187732954,4.741854642593216,4.90529369966963,6.5035288500771635,1.3715158604103745,0.02231130132799891,true,pglib_opf_case57_ieee
risk_trace,14,4,9,0.3200994855253671,4.741854642593216,4.845298197442661,6.246674680985487,1.3173484115002982,0.020291646537728854,true,pglib_opf_case57_ieee
risk_trace,14,5,8,0.8051189457164151,4.741854642593216,4.67760965289989,5.893250696310194,1.2428155522471487,0.011467691804896919,true,pglib_opf_case57_ieee
risk_trace,14,6,9,0.34703427592893377,4.741854642593216,4.7282872046562225,5.83400365170125,1.2303210645256646,0.007009048457712089,true,pglib_opf_case57_ieee
risk_trace,14,7,9,0.3438961590545788,4.741854642593216,4.751348520453625,5.7844724599112665,1.2198755330778899,0.005879995376608109,true,pglib_opf_case57_ieee
risk_trace,14,8,8,0.8163711037826258,4.741854642593216,4.720576729323311,5.679953023176458,1.1978336434349697,0.004844298267769751,true,pglib_opf_case57_ieee
risk_trace,14,9,9,0.3662473343519114,4.741854642593216,4.781012749597975,5.689233903799075,1.1997908693143235,0.00438820850558856,true,pglib_opf_case57_ieee
risk_trace,14,10,9,0.36739423904701823,4.741854642593216,4.826561433847787,5.695762676110407,1.2011677087165034,0.008876715960958705,true,pglib_opf_case57_ieee
risk_trace,14,11,8,0.802407582423175,4.741854642593216,4.788243065273615,5.612823249414247,1.1836767831298847,0.0054083868797447756,true,pglib_opf_case57_ieee
risk_trace,14,12,9,0.32406391366158865,4.741854642593216,4.756456254518458,5.541692817196999,1.168676232168595,0.0018054045405739927,true,pglib_opf_case57_ieee
risk_trace,14,13,9,0.34918746919671895,4.741854642593216,4.765686739694306,5.5227048858752905,1.1646719062765376,0.0028500204848029287,true,pglib_opf_case57_ieee
risk_trace,14,14,8,0.827735690322781,4.741854642593216,4.775913296383181,5.505053707074016,1.160949485381826,0.003675319328989261,true,pglib_opf_case57_ieee
risk_trace,14,15,9,0.3504531223018931,4.741854642593216,4.784853725624501,5.489637496173413,1.1576983922837523,0.004681099459615244,true,pglib_opf_case57_ieee
risk_trace,14,16,9,0.349404990264184,4.741854642593216,4.791016516281766,5.475145208086147,1.1546421433728113,0.005375996866477147,true,pglib_opf_case57_ieee
risk_trace,14,17,8,0.8467831228306917,4.741854642593216,4.818702129561688,5.483265098042579,1.156354530311773,0.008046592317726082,true,pglib_opf_case57_ieee
risk_trace,14,18,9,0.35495239977921955,4.741854642593216,4.829503795865177,5.476110360134432,1.1548456823087405,0.009192738406026343,true,pglib_opf_case57_ieee
risk_trace,14,19,9,0.36954038535561085,4.741854642593216,4.852423603520917,5.484431945632864,1.156600604406876,0.011669970794116186,true,pglib_opf_case57_ieee
risk_trace,14,20,8,0.8224115770441554,4.741854642593216,4.849327848603182,5.4646940772001775,1.1524381258156104,0.011374468411753281,true,pglib_opf_case57_ieee
risk_trace,15,1,9,0.3285002981693029,4.741854642593216,1.2128309457511925,406413.6331947477,85707.73754728361,0.9355925302940947,true,pglib_opf_case57_ieee
risk_trace,15,2,8,0.7993282653095177,4.741854642593216,4.458758849380953,6.476753082373602,1.3658691736766542,0.03022206415628743,true,pglib_opf_case57_ieee
risk_trace,15,3,9,0.3220697808040246,4.741854642593216,4.421257389627736,5.949906607486782,1.254763601153516,0.03435528403336321,true,pglib_opf_case57_ieee
risk_trace,15,4,9,0.34222371446872824,4.741854642593216,4.487283439086196,5.8435709934652245,1.2323387016075853,0.027163777794187882,true,pglib_opf_case57_ieee
risk_trace,15,5,8,0.7878637383308664,4.741854642593216,4.4509403916679,5.645183138583204,1.1905010937863707,0.031231155164747275,true,pglib_opf_case57_ieee
risk_trace,15,6,9,0.3572275622626013,4.741854642593216,4.528632399389607,5.617172021803018,1.1845938868195907,0.02370212618667587,true,pglib_opf_case57_ieee
risk_trace,15,7,9,0.3469705277244736,4.741854642593216,4.5512012201739696,5.566917176662375,1.1739957456009134,0.02175834465188034,true,pglib_opf_case57_ieee
risk_trace,15,8,8,0.8421783893410375,4.741854642593216,4.655011623713424,5.610902878057153,1.183271799953082,0.009540934877180439,true,pglib_opf_case57_ieee
risk_trace,15,9,9,0.32906332734633015,4.741854642593216,4.634345732283417,5.52989670409255,1.166188574069907,0.011489232633846467,true,pglib_opf_case57_ieee
risk_trace,15,10,9,0.32922306320300904,4.741854642593216,4.619901636143733,5.470806854339299,1.153727236849132,0.012942555806364503,true,pglib_opf_case57_ieee
risk_trace,15,11,8,0.8198528687090173,4.741854642593216,4.6361376054137855,5.446863427616346,1.1486778566956612,0.01117746091992381,true,pglib_opf_case57_ieee
risk_trace,15,12,9,0.3399884776482104,4.741854642593216,4.641401850602366,5.417042177772117,1.1423889144796004,0.010625057751322638,true,pglib_opf_case57_ieee
risk_trace,15,13,9,0.318523772565743,4.741854642593216,4.617003727835434,5.361768324598512,1.1307323249508718,0.013231780907061619,true,pglib_opf_case57_ieee
risk_trace,15,14,8,0.8199955177670232,4.741854642593216,4.626937174786601,5.344036922553865,1.1269929859409038,0.012215059391247606,true,pglib_opf_case57_ieee
risk_trace,15,15,9,0.372045110187831,4.741854642593216,4.671446498052145,5.36778410440601,1.1320009804160693,0.007478544233849222,true,pglib_opf_case57_ieee
risk_trace,15,16,9,0.3214626177675735,4.741854642593216,4.652772196777657,5.326693411470718,1.1233354484602391,0.009408921653938144,true,pglib_opf_case57_ieee
risk_trace,15,17,8,0.7906422105954796,4.741854642593216,4.627785505746365,5.2793945782395335,1.1133606945303471,0.012129242948966555,true,pglib_opf_case57_ieee
risk_trace,15,18,9,0.34571853822452625,4.741854642593216,4.636455389670296,5.270314614588221,1.1114458396189897,0.011264566648249342,true,pglib_opf_case57_ieee
risk_trace,15,19,9,0.35357675332323985,4.741854642593216,4.651056235791099,5.270037949609162,1.1113874943089976,0.009870364419648529,true,pglib_opf_case57_ieee
risk_trace,15,20,8,0.8086535535708164,4.741854642593216,4.649835404370074,5.252568688418995,1.107703437646178,0.010010912528671612,true,pglib_opf_case57_ieee
risk_trace,16,1,9,0.36067164607102276,4.741854642593216,1.4620180596835612,406446.91162288445,85714.75556673908,0.9357292320192079,true,pglib_opf_case57_ieee
risk_trace,16,2,8,0.8541462678579843,4.741854642593216,5.213028929333115,7.384373129495346,1.5572753038792,0.04833959762114532,true,pglib_opf_case57_ieee
risk_trace,16,3,9,0.34605775607265826,4.741854642593216,5.120573662972914,6.758414807147352,1.4252682371240557,0.03925693318852698,true,pglib_opf_case57_ieee
risk_trace,16,4,9,0.34385925475182527,4.741854642593216,5.080890367641767,6.51761088692163,1.3744855922781496,0.03549287580755525,true,pglib_opf_case57_ieee
risk_trace,16,5,8,0.8142821785195858,4.741854642593216,4.946998320030895,6.202485838006683,1.308029517036119,0.021338443892159914,true,pglib_opf_case57_ieee
risk_trace,16,6,9,0.3446846339268904,4.741854642593216,4.9299427389459085,6.061291282704374,1.2782532868594192,0.01957677904880039,true,pglib_opf_case57_ieee
risk_trace,16,7,9,0.32838013184029674,4.741854642593216,4.879620088096205,5.927221606099535,1.2499796077380534,0.014568963762214,true,pglib_opf_case57_ieee
risk_trace,16,8,8,0.810733396141854,4.741854642593216,4.8278972005854515,5.799971282034872,1.2231440478873463,0.009004351607525597,true,pglib_opf_case57_ieee
risk_trace,16,9,9,0.36283137497779405,4.741854642593216,4.86488983422284,5.78208067540467,1.2193711345488603,0.012968537919340446,true,pglib_opf_case57_ieee
risk_trace,16,10,9,0.32386214907956007,4.741854642593216,4.823065330192085,5.69181011689939,1.200334161611218,0.008499923232960074,true,pglib_opf_case57_ieee
risk_trace,16,11,8,0.8333728508146243,4.741854642593216,4.834570740224482,5.661990843482499,1.1940456361998648,0.009718099315608695,true,pglib_opf_case57_ieee
risk_trace,16,12,9,0.32684408932221864,4.741854642593216,4.80790429042697,5.596482395567714,1.180230693977393,0.007149755139753095,true,pglib_opf_case57_ieee
risk_trace,16,13,9,0.35276671751726824,4.741854642593216,4.822278710599,5.5830760937077315,1.1774034664745585,0.008498147851184601,true,pglib_opf_case57_ieee
risk_trace,16,14,8,0.8285234489327504,4.741854642593216,4.822792394320651,5.554828189423789,1.1714463238767638,0.00855463350472109,true,pglib_opf_case57_ieee
risk_trace,16,15,9,0.33593714541300307,4.741854642593216,4.813782235919155,5.519893755415254,1.1640790727394683,0.007697903649480609,true,pglib_opf_case57_ieee
risk_trace,16,16,9,0.3303458402512641,4.741854642593216,4.800239471694567,5.484136831588299,1.1565383684112984,0.0064994372728313194,true,pglib_opf_case57_ieee
risk_trace,16,17,8,0.8007524937951712,4.741854642593216,4.770185636618475,5.4311476811370625,1.1453635951537493,0.003059863255663896,true,pglib_opf_case57_ieee
risk_trace,16,18,9,0.3261953731781612,4.741854642593216,4.754755521763566,5.395838352452625,1.1379172832471642,0.001960466385184846,true,pglib_opf_case57_ieee
risk_trace,16,19,9,0.3545221174882608,4.741854642593216,4.7680997908237845,5.394075201641344,1.1375454559888074,0.002873040587471237,true,pglib_opf_case57_ieee
risk_trace,16,20,8,0.8219999750202934,4.741854642593216,4.766569423484404,5.376002407977686,1.1337341216005028,0.002697970535996322,true,pglib_opf_case57_ieee
risk_trace,17,1,9,0.37289623842249453,4.741854642593216,1.5628048068278495,406459.56298725924,85717.42358702405,0.936092636016517,true,pglib_opf_case57_ieee
risk_trace,17,2,8,0.850098083858318,4.741854642593216,5.342837405833141,7.54956705703924,1.5921127124450503,0.0616208836381232,true,pglib_opf_case57_ieee
risk_trace,17,3,9,0.35310177114259,4.741854642593216,5.215130183215728,6.871180082735217,1.4490490748104248,0.04858517056959253,true,pglib_opf_case57_ieee
risk_trace,17,4,9,0.35925291427205075,4.741854642593216,5.199189109618388,6.653735491778091,1.403192631003828,0.046967573671642934,true,pglib_opf_case57_ieee
risk_trace,17,5,8,0.7937691568434639,4.741854642593216,5.009914932012361,6.279356946793682,1.3242407075050364,0.02967578864104039,true,pglib_opf_case57_ieee
risk_trace,17,6,9,0.3392869657278556,4.741854642593216,4.939412629161116,6.075141140154492,1.2811740548909216,0.021904315229572518,true,pglib_opf_case57_ieee
risk_trace,17,7,9,0.3508113318464492,4.741854642593216,4.9261345517115265,5.981319533116376,1.2613882086114145,0.020431427906688872,true,pglib_opf_case57_ieee
risk_trace,17,8,8,0.8240983271280293,4.741854642593216,4.930901826925684,5.916151939661118,1.2476451484868176,0.020815370033634217,true,pglib_opf_case57_ieee
risk_trace,17,9,9,0.36192209247803614,4.741854642593216,4.945150434173141,5.871734068727903,1.2382779547870706,0.022393934490834797,true,pglib_opf_case57_ieee
risk_trace,17,10,9,0.34150018641685387,4.741854642593216,4.9189540421316424,5.797872591880149,1.2227014594250447,0.019489311009169057,true,pglib_opf_case57_ieee
risk_trace,17,11,8,0.828783516796108,4.741854642593216,4.929079849127204,5.766869616280412,1.2161633054881325,0.02033216358042257,true,pglib_opf_case57_ieee
risk_trace,17,12,9,0.32413580912034534,4.741854642593216,4.882620798617556,5.678981836265966,1.197628831819327,0.015183156414992361,true,pglib_opf_case57_ieee
risk_trace,17,13,9,0.33218429826571316,4.741854642593216,4.8577178490869,5.622278049001663,1.1856706864230158,0.012420812555261822,true,pglib_opf_case57_ieee
risk_trace,17,14,8,0.8005794206027423,4.741854642593216,4.826681734902478,5.560768572652556,1.1726990791121117,0.009871720012275301,true,pglib_opf_case57_ieee
risk_trace,17,15,9,0.3520167463224544,4.741854642593216,4.831195084214456,5.54025288416492,1.1683725676447723,0.010379642217094828,true,pglib_opf_case57_ieee
risk_trace,17,16,9,0.38297479594443,4.741854642593216,4.869601417382196,5.560361032906829,1.1726131338910022,0.014688750729885547,true,pglib_opf_case57_ieee
risk_trace,17,17,8,0.8176165566328986,4.741854642593216,4.86757545328367,5.5372290487339315,1.1677348771926384,0.014541230569121972,true,pglib_opf_case57_ieee
risk_trace,17,18,9,0.3191528100871833,4.741854642593216,4.8339951364871885,5.481950570575364,1.156077312310317,0.01077714761802188,true,pglib_opf_case57_ieee
risk_trace,17,19,9,0.3017353720800979,4.741854642593216,4.789341921194181,5.417522730757595,1.1424902573130902,0.005752230613991414,true,pglib_opf_case57_ieee
risk_trace,17,20,8,0.8149661184983217,4.741854642593216,4.785424697208819,5.39705185926087,1.138173197209044,0.005507703273785853,true,pglib_opf_case57_ieee
risk_trace,18,1,9,0.3512439583786162,4.741854642593216,1.3865848765580782,406437.15709938173,85712.69845528419,0.9355660790174529,true,pglib_opf_case57_ieee
risk_trace,18,2,8,0.8318634888101378,4.741854642593216,4.944353674507236,7.065016896434536,1.4899269228908363,0.02113903198022847,true,pglib_opf_case57_ieee
risk_trace,18,3,9,0.354050342397101,4.741854642593216,4.961792800220649,6.579236077834044,1.3874816023959782,0.022995430223250193,true,pglib_opf_case57_ieee
risk_trace,18,4,9,0.3331814733433394,4.741854642593216,4.881562920470928,6.2925276776528785,1.3270182559226729,0.014601971410116706,true,pglib_opf_case57_ieee
risk_trace,18,5,8,0.824602663977795,4.741854642593216,4.857554339198437,6.101784028457339,1.2867927189603618,0.012091595178715482,true,pglib_opf_case57_ieee
risk_trace,18,6,9,0.37580329586264255,4.741854642593216,4.949154677854886,6.084545341833994,1.2831572876950295,0.02196072994040968,true,pglib_opf_case57_ieee
risk_trace,18,7,9,0.3214709652479228,4.741854642593216,4.869730060094815,5.917244380581411,1.2478755311118943,0.013377639301875462,true,pglib_opf_case57_ieee
risk_trace,18,8,8,0.7893079691119591,4.741854642593216,4.784518490310371,5.754473488614711,1.2135491115492558,0.006752025032370216,true,pglib_opf_case57_ieee
risk_trace,18,9,9,0.3698694279609264,4.741854642593216,4.831020042347524,5.746907740002835,1.2119535863418998,0.01170117530331585,true,pglib_opf_case57_ieee
risk_trace,18,10,9,0.31855893247279166,4.741854642593216,4.774265202945008,5.63995151832034,1.1893978081192247,0.005726924466580417,true,pglib_opf_case57_ieee
risk_trace,18,11,8,0.8125871994191464,4.741854642593216,4.769910373917515,5.593821371754957,1.1796695161232986,0.005653275617994262,true,pglib_opf_case57_ieee
risk_trace,18,12,9,0.32589600800846846,4.741854642593216,4.738830584756754,5.523383437780773,1.1648150046961703,0.0034648921650901904,true,pglib_opf_case57_ieee
risk_trace,18,13,9,0.3380010768222685,4.741854642593216,4.731063488796964,5.485799135620953,1.1568889282993478,0.003304221771285555,true,pglib_opf_case57_ieee
risk_trace,18,14,8,0.852608273469183,4.741854642593216,4.780704962789018,5.510137982748764,1.1620216978509892,0.0041245032895353435,true,pglib_opf_case57_ieee
risk_trace,18,15,9,0.32964625007838744,4.741854642593216,4.76433500135835,5.467246046328551,1.152976305350987,0.0023621332340522682,true,pglib_opf_case57_ieee
risk_trace,18,16,9,0.37914256263420565,4.741854642593216,4.805697869243149,5.490915039636754,1.1579678108044857,0.0069107337612730625,true,pglib_opf_case57_ieee
risk_trace,18,17,8,0.8447677193569799,4.741854642593216,4.830425648703513,5.495897902119434,1.1590186364535728,0.009281231445318734,true,pglib_opf_case57_ieee
risk_trace,18,18,9,0.3034276426976644,4.741854642593216,4.788018490347353,5.431347836311702,1.1454058054680094,0.0050259974377795036,true,pglib_opf_case57_ieee
risk_trace,18,19,9,0.3547193669217924,4.741854642593216,4.800205888089981,5.428275868759465,1.1447579645315447,0.0061678813726391245,true,pglib_opf_case57_ieee
risk_trace,18,20,8,0.7832441304154185,4.741854642593216,4.760214207928284,5.369734320817986,1.1324122575552835,0.002250705002989886,true,pglib_opf_case57_ieee
risk_trace,19,1,9,0.3665207263020266,4.741854642593216,1.5098222124416216,406452.96448063117,85716.03204149484,0.9358817248182133,true,pglib_opf_case57_ieee
risk_trace,19,2,8,0.8100461222313853,4.741854642593216,4.991711128615774,7.141236806256134,1.5060007833455538,0.030852627561192916,true,pglib_opf_case57_ieee
risk_trace,19,3,9,0.3357264392140044,4.741854642593216,4.799289787011305,6.394956057105318,1.3486191667840872,0.010723629660018323,true,pglib_opf_case57_ieee
risk_trace,19,4,9,0.36459845712665584,4.741854642593216,4.85482137516257,6.265221416721905,1.3212596945602688,0.016285568415552763,true,pglib_opf_case57_ieee
risk_trace,19,5,8,0.8288360385885203,4.741854642593216,4.916483411233763,6.172899639737849,1.3017901443647006,0.019921274315833848,true,pglib_opf_case57_ieee
risk_trace,19,6,9,0.34267826367184073,4.741854642593216,4.876309865442245,6.004471136924304,1.2662706028543698,0.015445131290150757,true,pglib_opf_case57_ieee
risk_trace,19,7,9,0.3164984178769829,4.741854642593216,4.788085748337375,5.82755853335346,1.2289618667362812,0.005525406566019879,true,pglib_opf_case57_ieee
risk_trace,19,8,8,0.847901306307601,4.741854642593216,4.850445378424338,5.824498383017643,1.22831651790835,0.011356531867229116,true,pglib_opf_case57_ieee
risk_trace,19,9,9,0.3566807985551072,4.741854642593216,4.873918147478024,5.791539136803096,1.221365810073805,0.013798359320690455,true,pglib_opf_case57_ieee
risk_trace,19,10,9,0.3271884868920217,4.741854642593216,4.839013389685472,5.708931908382499,1.2039449411001788,0.01020143524804968,true,pglib_opf_case57_ieee
risk_trace,19,11,8,0.8374796220037293,4.741854642593216,4.8531333052455246,5.6817638406209054,1.19821552301183,0.01173800254275302,true,pglib_opf_case57_ieee
risk_trace,19,12,9,0.37486636489422875,4.741854642593216,4.900106509788153,5.696829420556609,1.2013926722648627,0.016501806458719147,true,pglib_opf_case57_ieee
risk_trace,19,13,9,0.29620508431313985,4.741854642593216,4.829431295878918,5.590405885588093,1.1789492312507546,0.009537377284646556,true,pglib_opf_case57_ieee
risk_trace,19,14,8,0.8032449202336366,4.741854642593216,4.792790311371715,5.522662350008861,1.1646629359749077,0.005408398024657133,true,pglib_opf_case57_ieee
risk_trace,19,15,9,0.3673035334939868,4.741854642593216,4.823241101367076,5.5306162964124175,1.1663403274183548,0.008531903341368757,true,pglib_opf_case57_ieee
risk_trace,19,16,9,0.32367655331018297,4.741854642593216,4.799783927634471,5.484041219565525,1.1565182049879166,0.006095244349751378,true,pglib_opf_case57_ieee
risk_trace,19,17,8,0.8201122427430053,4.741854642593216,4.793884257116619,5.45661507409648,1.1507343614211627,0.005460118450448482,true,pglib_opf_case57_ieee
risk_trace,19,18,9,0.3422529286263434,4.741854642593216,4.793223976695507,5.4371708843357,1.1466338161226788,0.005392664420048172,true,pglib_opf_case57_ieee
risk_trace,19,19,9,0.34176781459193506,4.741854642593216,4.792211220116635,5.419866678504968,1.1429845676460808,0.0052895885361988575,true,pglib_opf_case57_ieee
risk_trace,19,20,8,0.8679882601399762,4.741854642593216,4.833015506357215,5.446267590006841,1.1485522017242598,0.009815554477590381,true,pglib_opf_case57_ieee
risk_trace,20,1,9,0.3684971691811244,4.741854642593216,1.5261493826331256,406455.0099557036,85716.46340753758,0.9359421239625965,true,pglib_opf_case57_ieee
risk_trace,20,2,8,0.7932596937454002,4.741854642593216,4.9070118737155335,7.047515863584537,1.4862361659678387,0.029011767900872485,true,pglib_opf_case57_ieee
risk_trace,20,3,9,0.3474741993917381,4.741854642593216,4.775307704798559,6.372369659367395,1.3438559676899937,0.018387106936461076,true,pglib_opf_case57_ieee
risk_trace,20,4,9,0.33781021906504877,4.741854642593216,4.692468585594003,6.0810998561879,1.2824306762938393,0.015431629120162051,true,pglib_opf_case57_ieee
risk_trace,20,5,8,0.7853787036856719,4.741854642593216,4.6672456016885615,5.896823971473325,1.2435691129174895,0.017699114571245917,true,pglib_opf_case57_ieee
risk_trace,20,6,9,0.36872003135842024,4.741854642593216,4.720806991584227,5.836074577992514,1.2307577979237452,0.01828695179968849,true,pglib_opf_case57_ieee
risk_trace,20,7,9,0.36655518349063865,4.741854642593216,4.7478068397747455,5.787626726130398,1.2205407298114208,0.01929927717889755,true,pglib_opf_case57_ieee
risk_trace,20,8,8,0.7808220732238846,4.741854642593216,4.7296507573976845,5.700664999421569,1.2022015496248954,0.020289197295601365,true,pglib_opf_case57_ieee
risk_trace,20,9,9,0.32637091539937213,4.741854642593216,4.665192342735369,5.568981154479593,1.1744310136495537,0.019282264688360345,true,pglib_opf_case57_ieee
risk_trace,20,10,9,0.326100854024853,4.741854642593216,4.61909524670181,5.4737001485122505,1.1543373977230993,0.020210372908750503,true,pglib_opf_case57_ieee
risk_trace,20,11,8,0.8309484380844478,4.741854642593216,4.69017183606582,5.5097069313729135,1.1619307943104253,0.012959382864925923,true,pglib_opf_case57_ieee
risk_trace,20,12,9,0.32156871492547234,4.741854642593216,4.648821664795945,5.4278938848265765,1.1446774087233895,0.013967608507040324,true,pglib_opf_case57_ieee
risk_trace,20,13,9,0.33607244922048374,4.741854642593216,4.636300778316238,5.385078857299197,1.1356482353820563,0.014565623448220285,true,pglib_opf_case57_ieee
risk_trace,20,14,8,0.8569760506696115,4.741854642593216,4.712822730770257,5.438597904057884,1.1469347573850628,0.006242892627426295,true,pglib_opf_case57_ieee
risk_trace,20,15,9,0.3258274507745867,4.741854642593216,4.690377572806413,5.389079677450429,1.1364919601380399,0.007008487226454857,true,pglib_opf_case57_ieee
risk_trace,20,16,9,0.30689671670051494,4.741854642593216,4.651363852124296,5.325804109081925,1.123147905303432,0.009920953642369038,true,pglib_opf_case57_ieee
risk_trace,20,17,8,0.8342548948679865,4.741854642593216,4.678080926251327,5.333223351059842,1.1247125340272386,0.0068533056861167525,true,pglib_opf_case57_ieee
risk_trace,20,18,9,0.3237258213321955,4.741854642593216,4.662521847443955,5.29788706074897,1.1172605362385533,0.008395872573048921,true,pglib_opf_case57_ieee
risk_trace,20,19,9,0.35711200840115964,4.741854642593216,4.680221017724239,5.30092530212967,1.1179012647318751,0.006651258917482621,true,pglib_opf_case57_ieee
risk_trace,20,20,8,0.8514565590099213,4.741854642593216,4.71536379049062,5.321618121994313,1.122265131072014,0.0028096178971048543,true,pglib_opf_case57_ieee
risk_trace,21,1,9,0.3600324226208524,4.741854642593216,1.4568403414765356,406446.2501758359,85714.61607552765,0.9357149458879619,true,pglib_opf_case57_ieee
risk_trace,21,2,8,0.8053961616434292,4.741854642593216,4.879500749812885,7.003949010793884,1.4770484417387326,0.02079006678398528,true,pglib_opf_case57_ieee
risk_trace,21,3,9,0.3368749441513868,4.741854642593216,4.7363466223810065,6.322097887969649,1.333254256927672,0.009011814224138312,true,pglib_opf_case57_ieee
risk_trace,21,4,9,0.3191785902540909,4.741854642593216,4.618256715530179,5.993758755239805,1.2640114906520943,0.013586311906698454,true,pglib_opf_case57_ieee
risk_trace,21,5,8,0.7948800035355629,4.741854642593216,4.584533325811178,5.7973349701196835,1.2225880814746461,0.017532685097663092,true,pglib_opf_case57_ieee
risk_trace,21,6,9,0.3496812685005489,4.741854642593216,4.617467732187026,5.716312060461861,1.2055013262354528,0.014874622606075763,true,pglib_opf_case57_ieee
risk_trace,21,7,9,0.3510148977018788,4.741854642593216,4.640536456073295,5.665854658199222,1.194860468160764,0.013353463561998898,true,pglib_opf_case57_ieee
risk_trace,21,8,8,0.8645899155330977,4.741854642593216,4.779841417129476,5.747497188912462,1.212077894013487,0.004096183998710051,true,pglib_opf_case57_ieee
risk_trace,21,9,9,0.3520765006758158,4.741854642593216,4.79755433691295,5.708470684300225,1.2038476744994417,0.006089041300144437,true,pglib_opf_case57_ieee
risk_trace,21,10,9,0.2891933006254682,4.741854642593216,4.701354901213768,5.558588438238213,1.1722393150369417,0.005000473378915153,true,pglib_opf_case57_ieee
risk_trace,21,11,8,0.8421884627743269,4.741854642593216,4.734957988492828,5.552544808915774,1.1709647864446577,0.004319419206135762,true,pglib_opf_case57_ieee
risk_trace,21,12,9,0.3244246362972618,4.741854642593216,4.716275638046148,5.496366608365991,1.1591174809525895,0.005786003144314521,true,pglib_opf_case57_ieee
risk_trace,21,13,9,0.3601975428368287,4.741854642593216,4.749540777281159,5.504033589021684,1.1607343547780387,0.0036795198529070415,true,pglib_opf_case57_ieee
risk_trace,21,14,8,0.8150296530285308,4.741854642593216,4.734170484507561,5.458957599876018,1.151228371878273,0.002949871448628716,true,pglib_opf_case57_ieee
risk_trace,21,15,9,0.3519120616225735,4.741854642593216,4.750871505590739,5.452250682675506,1.1498139638657903,0.002281943994207266,true,pglib_opf_case57_ieee
risk_trace,21,16,9,0.38884078969425256,4.741854642593216,4.805379739557456,5.490249290722404,1.157827412381394,0.00666486798480182,true,pglib_opf_case57_ieee
risk_trace,21,17,8,0.8165784172778975,4.741854642593216,4.796803129308814,5.46003375604255,1.151455320245029,0.0058124662156053206,true,pglib_opf_case57_ieee
risk_trace,21,18,9,0.3577812634351161,4.741854642593216,4.8108730958791535,5.456428065783103,1.15069492362151,0.007363820488574853,true,pglib_opf_case57_ieee
risk_trace,21,19,9,0.3431689003949019,4.741854642593216,4.809057593001639,5.438179533870885,1.1468465281544067,0.00716273870869911,true,pglib_opf_case57_ieee
risk_trace,21,20,8,0.8405214774183728,4.741854642593216,4.825407119294878,5.43892231115761,1.147003170932963,0.008759333224320471,true,pglib_opf_case57_ieee
risk_trace,22,1,9,0.33574259054033023,4.741854642593216,1.2668978746204507,406421.1226799208,85709.31698945079,0.9355196526400098,true,pglib_opf_case57_ieee
risk_trace,22,2,8,0.8235470666544723,4.741854642593216,4.700445467461731,6.763939321472487,1.4264332906192667,0.005818611712512051,true,pglib_opf_case57_ieee
risk_trace,22,3,9,0.35280554359428956,4.741854642593216,4.803645232296301,6.395287046688029,1.3486889684983232,0.006525627497364323,true,pglib_opf_case57_ieee
risk_trace,22,4,9,0.34128134952894534,4.741854642593216,4.79148638076979,6.190324094397282,1.3054647518701523,0.005210945822825178,true,pglib_opf_case57_ieee
risk_trace,22,5,8,0.8042174470159682,4.741854642593216,4.728362403002398,5.958273019165659,1.2565279765529065,0.0037021254304239167,true,pglib_opf_case57_ieee
risk_trace,22,6,9,0.34143108630473307,4.741854642593216,4.72276777330588,5.832137443781274,1.2299275037650261,0.0037514002665571897,true,pglib_opf_case57_ieee
risk_trace,22,7,9,0.34520013513284786,4.741854642593216,4.728552529918933,5.761958663972532,1.2151276448283206,0.0037023761307332895,true,pglib_opf_case57_ieee
risk_trace,22,8,8,0.7991242889476474,4.741854642593216,4.696640304245738,5.657783562754725,1.1931583713963463,0.006932729744088116,true,pglib_opf_case57_ieee
risk_trace,22,9,9,0.34385071444450227,4.741854642593216,4.69776793584098,5.6004850835530355,1.181074812637077,0.006888760117752382,true,pglib_opf_case57_ieee
risk_trace,22,10,9,0.3531275066551802,4.741854642593216,4.714650078660127,5.5753513270547375,1.1757744062786581,0.0065063383185936675,true,pglib_opf_case57_ieee
risk_trace,22,11,8,0.833921364993955,4.741854642593216,4.755194441815774,5.577474124342908,1.1762220786448887,0.004050886547381572,true,pglib_opf_case57_ieee
risk_trace,22,12,9,0.3574361229575501,4.741854642593216,4.774491710375575,5.562319289987036,1.1730261067102483,0.005776377284925367,true,pglib_opf_case57_ieee
risk_trace,22,13,9,0.36627291599484957,4.741854642593216,4.801577710670805,5.562523659280633,1.1730692057314123,0.008554304320708165,true,pglib_opf_case57_ieee
risk_trace,22,14,8,0.815547671759707,4.741854642593216,4.802028780243774,5.534716187457603,1.1672049450319693,0.008573512000002255,true,pglib_opf_case57_ieee
risk_trace,22,15,9,0.34652715334585316,4.741854642593216,4.79952047817628,5.506586331272354,1.1612726973555907,0.008307772600403614,true,pglib_opf_case57_ieee
risk_trace,22,16,9,0.3299652273371521,4.741854642593216,4.77903786929736,5.463085416333347,1.1520988786247792,0.006191876823144131,true,pglib_opf_case57_ieee
risk_trace,22,17,8,0.8409052122979844,4.741854642593216,4.806974049246096,5.471653141481796,1.1539057086088724,0.007629066157125526,true,pglib_opf_case57_ieee
risk_trace,22,18,9,0.365293869240924,4.741854642593216,4.825978545609524,5.473253507694299,1.154243206557065,0.009771805926197122,true,pglib_opf_case57_ieee
risk_trace,22,19,9,0.3911066898305877,4.741854642593216,4.866601947886349,5.500488623380513,1.1599867642447212,0.014333307480164374,true,pglib_opf_case57_ieee
risk_trace,22,20,8,0.8372822515229124,4.741854642593216,4.8832801863365125,5.501674114061889,1.160236769943067,0.01562916538537594,true,pglib_opf_case57_ieee
risk_trace,23,1,9,0.32595119875059647,4.741854642593216,1.1940813041622158,406410.9973707365,85707.18168376398,0.9356325088271062,true,pglib_opf_case57_ieee
risk_trace,23,2,8,0.8225825895891671,4.741854642593216,4.57796221339344,6.609366040720764,1.3938356484723975,0.01961951965229457,true,pglib_opf_case57_ieee
risk_trace,23,3,9,0.34376756473864994,4.741854642593216,4.683577262881926,6.253312866227236,1.318748324770967,0.007350653863218502,true,pglib_opf_case57_ieee
risk_trace,23,4,9,0.3512154921495105,4.741854642593216,4.749178181693982,6.141794532465614,1.295230452088848,0.001276318085181264,true,pglib_opf_case57_ieee
risk_trace,23,5,8,0.8279291709374244,4.741854642593216,4.766687240780137,5.998163129865613,1.2649403201835283,0.0032133911731111442,true,pglib_opf_case57_ieee
risk_trace,23,6,9,0.333528355117294,4.741854642593216,4.746184590402044,5.85568507536691,1.2348934154937665,0.0028452309437864143,true,pglib_opf_case57_ieee
risk_trace,23,7,9,0.3230746220394695,4.741854642593216,4.708788093205279,5.737787884270127,1.2100303186713157,0.005712716429032175,true,pglib_opf_case57_ieee
risk_trace,23,8,8,0.8135383713526992,4.741854642593216,4.683306761645367,5.639411664618231,1.1892839594792304,0.006988939604874421,true,pglib_opf_case57_ieee
risk_trace,23,9,9,0.31721890882764253,4.741854642593216,4.646918175234359,5.5413358021764845,1.168600942003159,0.011201648307303682,true,pglib_opf_case57_ieee
risk_trace,23,10,9,0.34315725102554107,4.741854642593216,4.665134461136797,5.518710919636871,1.1638296269281696,0.009088532335239837,true,pglib_opf_case57_ieee
risk_trace,23,11,8,0.8464855068837842,4.741854642593216,4.706132091929217,5.520553288921132,1.1642181604078152,0.007198492552709183,true,pglib_opf_case57_ieee
risk_trace,23,12,9,0.3372099944122848,4.741854642593216,4.710954312234827,5.49036542006416,1.157851902660095,0.006748041008029648,true,pglib_opf_case57_ieee
risk_trace,23,13,9,0.3331845018506321,4.741854642593216,4.70934978562395,5.460071200188715,1.1514632167642156,0.006896140354629407,true,pglib_opf_case57_ieee
risk_trace,23,14,8,0.8152885814848604,4.741854642593216,4.693209376054668,5.414116864031898,1.1417720010647643,0.007300964234764843,true,pglib_opf_case57_ieee
risk_trace,23,15,9,0.34545351227544474,4.741854642593216,4.706619000081175,5.404058689033197,1.139650853168674,0.005889105896618646,true,pglib_opf_case57_ieee
risk_trace,23,16,9,0.3564654535839396,4.741854642593216,4.729651037576389,5.408231546006902,1.1405308584173004,0.00373612561745432,true,pglib_opf_case57_ieee
risk_trace,23,17,8,0.8286573321365566,4.741854642593216,4.733460856873784,5.391029810040223,1.1369032196001663,0.0037992709926376353,true,pglib_opf_case57_ieee
risk_trace,23,18,9,0.3227010776085949,4.741854642593216,4.718838737986688,5.356758724947338,1.129675860755159,0.004995719478299113,true,pglib_opf_case57_ieee
risk_trace,23,19,9,0.35165776716860986,4.741854642593216,4.733249869794397,5.356300681819476,1.1295792649793737,0.0038139009676541515,true,pglib_opf_case57_ieee
risk_trace,23,20,8,0.8032525052305018,4.741854642593216,4.712243127662534,5.31769158850038,1.1214370724768254,0.00410683939079084,true,pglib_opf_case57_ieee
risk_trace,24,1,9,0.3124082742146688,4.741854642593216,1.0969170549787242,406396.99614162644,85704.22899327359,0.9359699531706221,true,pglib_opf_case57_ieee
risk_trace,24,2,8,0.8191854614259846,4.741854642593216,4.399379345599506,6.384569531623818,1.3464287737281286,0.04004791517083741,true,pglib_opf_case57_ieee
risk_trace,24,3,9,0.3042797577626659,4.741854642593216,4.353258410333415,5.860997473728091,1.2360137362883903,0.045674687815236086,true,pglib_opf_case57_ieee
risk_trace,24,4,9,0.34500221417185956,4.741854642593216,4.49315114708018,5.846939644343292,1.233049109482135,0.028757976446924988,true,pglib_opf_case57_ieee
risk_trace,24,5,8,0.8065988046023653,4.741854642593216,4.452798941199058,5.639823477794318,1.1893708059153036,0.032199820570557834,true,pglib_opf_case57_ieee
risk_trace,24,6,9,0.369707078664584,4.741854642593216,4.596801480099628,5.689530055552519,1.1998533241501979,0.015502387242257248,true,pglib_opf_case57_ieee
risk_trace,24,7,9,0.3323582365712121,4.741854642593216,4.595635658044454,5.613287469303937,1.1837746815103032,0.015633173653074026,true,pglib_opf_case57_ieee
risk_trace,24,8,8,0.8395389208003536,4.741854642593216,4.653149898941252,5.605468270334745,1.182125706676921,0.01059993779295788,true,pglib_opf_case57_ieee
risk_trace,24,9,9,0.34114927700669073,4.741854642593216,4.669844158586318,5.566711755721685,1.173952424800051,0.008668263976454572,true,pglib_opf_case57_ieee
risk_trace,24,10,9,0.30548695269014026,4.741854642593216,4.621140600673479,5.470117912200997,1.1535819472546103,0.014324288290009176,true,pglib_opf_case57_ieee
risk_trace,24,11,8,0.8184205044801063,4.741854642593216,4.61570118712546,5.422316639186391,1.1435012348292999,0.01472802605897604,true,pglib_opf_case57_ieee
risk_trace,24,12,9,0.31555167983684207,4.741854642593216,4.594275659900047,5.363684102607729,1.1311363394459615,0.01723800623920546,true,pglib_opf_case57_ieee
risk_trace,24,13,9,0.3197244314706488,4.741854642593216,4.583122512777048,5.323396864652435,1.1226402464629717,0.01854839601812892,true,pglib_opf_case57_ieee
risk_trace,24,14,8,0.7977282283933078,4.741854642593216,4.5531466520118515,5.262941374438777,1.1098909121264398,0.021011118049419214,true,pglib_opf_case57_ieee
risk_trace,24,15,9,0.3050769096325329,4.741854642593216,4.527097434628023,5.210396408575484,1.0988098120456162,0.02407118329203567,true,pglib_opf_case57_ieee
risk_trace,24,16,9,0.35487698529017675,4.741854642593216,4.558876596188974,5.224622457734545,1.1018099143750457,0.020340582725499268,true,pglib_opf_case57_ieee
risk_trace,24,17,8,0.8452261027660178,4.741854642593216,4.590030974831477,5.236492281176706,1.1043131170956737,0.017784929605616066,true,pglib_opf_case57_ieee
risk_trace,24,18,9,0.33178224297052394,4.741854642593216,4.593959079892816,5.222663876659911,1.1013968732292796,0.017323677309143467,true,pglib_opf_case57_ieee
risk_trace,24,19,9,0.35247375368613126,4.741854642593216,4.616097456242271,5.230856898625695,1.1031246828276993,0.014730219650032936,true,pglib_opf_case57_ieee
risk_trace,24,20,8,0.8523727384064426,4.741854642593216,4.645117548724821,5.244920419084784,1.1060905098129394,0.012820276508053214,true,pglib_opf_case57_ieee
risk_trace,25,1,9,0.3416269142698447,4.741854642593216,1.3116950809876922,406427.20871424914,85710.6004607478,0.9355047854340643,true,pglib_opf_case57_ieee
risk_trace,25,2,8,0.8247315336743243,4.741854642593216,4.779198488442458,6.862561573762135,1.4472315351297127,0.004041542835072969,true,pglib_opf_case57_ieee
risk_trace,25,3,9,0.34429231780867026,4.741854642593216,4.7954022558745795,6.38509557671632,1.3465397102987644,0.005619143793313073,true,pglib_opf_case57_ieee
risk_trace,25,4,9,0.3212313337508259,4.741854642593216,4.707872835652526,6.09386375882015,1.2851224295411023,0.005551639012617803,true,pglib_opf_case57_ieee
risk_trace,25,5,8,0.8138320167409135,4.741854642593216,4.672356999166833,5.891546724768216,1.2424562051835184,0.007744909781158708,true,pglib_opf_case57_ieee
risk_trace,25,6,9,0.31801727561545434,4.741854642593216,4.619625618993924,5.713731862380775,1.2049571935541366,0.013860345546731162,true,pglib_opf_case57_ieee
risk_trace,25,7,9,0.360175714725527,4.741854642593216,4.688563339315757,5.716235359681152,1.2054851509651228,0.005881322578318838,true,pglib_opf_case57_ieee
risk_trace,25,8,8,0.8239739976867794,4.741854642593216,4.698747699466396,5.6568646849529065,1.1929645911413453,0.0050662749727547005,true,pglib_opf_case57_ieee
risk_trace,25,9,9,0.3175473337783381,4.741854642593216,4.6597969611244245,5.555755987474387,1.1716419853047344,0.009568371175413131,true,pglib_opf_case57_ieee
risk_trace,25,10,9,0.3120439819307193,4.741854642593216,4.622806113383378,5.472117213428074,1.1540035757898082,0.013873854998747579,true,pglib_opf_case57_ieee
risk_trace,25,11,8,0.8153338734786628,4.741854642593216,4.613872602285558,5.420640115317848,1.143147676149225,0.014574505249944867,true,pglib_opf_case57_ieee
risk_trace,25,12,9,0.36304449173566194,4.741854642593216,4.661972568251638,5.438236063980885,1.1468584496733611,0.008983085453948303,true,pglib_opf_case57_ieee
risk_trace,25,13,9,0.3527160559197752,4.741854642593216,4.685876767801861,5.43577388321259,1.146339205421085,0.006225521771693107,true,pglib_opf_case57_ieee
risk_trace,25,14,8,0.819806965411176,4.741854642593216,4.68631808336856,5.407721030822134,1.1404231969170548,0.00618834314859574,true,pglib_opf_case57_ieee
risk_trace,25,15,9,0.3609063054492384,4.741854642593216,4.7153793493902185,5.414540129027309,1.141861262551527,0.0028655317260984263,true,pglib_opf_case57_ieee
risk_trace,25,16,9,0.3732818572122653,4.741854642593216,4.752898606935393,5.434207067178152,1.1460087828011327,0.0015517267009818735,true,pglib_opf_case57_ieee
risk_trace,25,17,8,0.8225766685435819,4.741854642593216,4.756209902253451,5.416657014657472,1.1423076882203251,0.0017389332682623388,true,pglib_opf_case57_ieee
risk_trace,25,18,9,0.33662000247984275,4.741854642593216,4.750506687172278,5.3918142740538135,1.1370686536070513,0.0010949929563412056,true,pglib_opf_case57_ieee
risk_trace,25,19,9,0.3223821023107995,4.741854642593216,4.732431929845618,5.356210126119696,1.1295601678735776,0.0010119720978284126,true,pglib_opf_case57_ieee
risk_trace,25,20,8,0.8235360563855336,4.741854642593216,4.735689636337491,5.343242584975554,1.1268254697182056,0.0007446295794711365,true,pglib_opf_case57_ieee
risk_trace,26,1,9,0.3140220369781174,4.741854642593216,1.1082786991739635,406398.66429902846,85704.5807875667,0.9359187018508545,true,pglib_opf_case57_ieee
risk_trace,26,2,8,0.8224880334921351,4.741854642593216,4.438979256910962,6.432366890110244,1.3565086606266201,0.03616519867995188,true,pglib_opf_case57_ieee
risk_trace,26,3,9,0.33118150780322714,4.741854642593216,4.538146576921499,6.080422652459067,1.2822878621884153,0.02429455892138393,true,pglib_opf_case57_ieee
risk_trace,26,4,9,0.3619580808120636,4.741854642593216,4.693274248826317,6.077419912278443,1.2816546204703643,0.006214693890538499,true,pglib_opf_case57_ieee
risk_trace,26,5,8,0.813856041080548,4.741854642593216,4.66519103700367,5.883694430276802,1.240800250903334,0.008368323878305476,true,pglib_opf_case57_ieee
risk_trace,26,6,9,0.34715977649576496,4.741854642593216,4.699513451565638,5.804661388731271,1.2241331348691087,0.004494048375816957,true,pglib_opf_case57_ieee
risk_trace,26,7,9,0.3381744273981697,4.741854642593216,4.698536442993913,5.727602133174893,1.2078822665138875,0.004602009842736915,true,pglib_opf_case57_ieee
risk_trace,26,8,8,0.8374121758874661,4.741854642593216,4.740389250535773,5.702486040314184,1.2025855852037717,0.0026618735076965228,true,pglib_opf_case57_ieee
risk_trace,26,9,9,0.34078779894400046,4.741854642593216,4.744992734798238,5.6495271909423606,1.1914172020787122,0.0024696948041457844,true,pglib_opf_case57_ieee
risk_trace,26,10,9,0.3221211216175323,4.741854642593216,4.7161573468238025,5.574392423063094,1.1755721849825793,0.00463990095780411,true,pglib_opf_case57_ieee
risk_trace,26,11,8,0.8351643117831722,4.741854642593216,4.733465022957583,5.550790860377502,1.170594899834782,0.00470032109629116,true,pglib_opf_case57_ieee
risk_trace,26,12,9,0.34069638824323967,4.741854642593216,4.73979735246416,5.522055173928057,1.164534889856549,0.004330846233293472,true,pglib_opf_case57_ieee
risk_trace,26,13,9,0.38992793615790144,4.741854642593216,4.811007166540134,5.570939989695819,1.174844108390719,0.007327079983906596,true,pglib_opf_case57_ieee
risk_trace,26,14,8,0.8147005988081125,4.741854642593216,4.7945340609820315,5.524715912777494,1.1650960076153132,0.005530280868035759,true,pglib_opf_case57_ieee
risk_trace,26,15,9,0.3049753907314476,4.741854642593216,4.748556793660351,5.449684704503219,1.1492728299918755,0.002473750969204247,true,pglib_opf_case57_ieee
risk_trace,26,16,9,0.30552369037673793,4.741854642593216,4.71180016027352,5.388979567053787,1.1364708480618193,0.005145771466711656,true,pglib_opf_case57_ieee
risk_trace,26,17,8,0.8056751205724288,4.741854642593216,4.691083045142628,5.345898265502755,1.1273855207377679,0.0061539661110122535,true,pglib_opf_case57_ieee
risk_trace,26,18,9,0.34749752054719096,4.741854642593216,4.702534052127311,5.339826816330823,1.1261051252744831,0.0048423057970240465,true,pglib_opf_case57_ieee
risk_trace,26,19,9,0.32552728338642956,4.741854642593216,4.691939742668786,5.312439577737428,1.1203294866989368,0.00605560376711744,true,pglib_opf_case57_ieee
risk_trace,26,20,8,0.8195906796363692,4.741854642593216,4.690116706311293,5.294081852023666,1.1164580635749832,0.006180865774497113,true,pglib_opf_case57_ieee
risk_trace,27,1,9,0.3181392869799705,4.741854642593216,1.1375312600463232,406402.9205933304,85705.47838874234,0.935801473537253,true,pglib_opf_case57_ieee
risk_trace,27,2,8,0.8322934464707341,4.741854642593216,4.549781409636328,6.565367111427219,1.3845568045157883,0.026390323199718936,true,pglib_opf_case57_ieee
risk_trace,27,3,9,0.30846930983817206,4.741854642593216,4.493991101215259,6.023915702311031,1.2703712273678394,0.03290663743576938,true,pglib_opf_case57_ieee
risk_trace,27,4,9,0.3412965522188759,4.741854642593216,4.602175201837991,5.970596833213589,1.259126920421247,0.02043467674594945,true,pglib_opf_case57_ieee
risk_trace,27,5,8,0.8307560291855438,4.741854642593216,4.597165288451023,5.799723793744886,1.2230918555894714,0.02066241837605241,true,pglib_opf_case57_ieee
risk_trace,27,6,9,0.33015850929463164,4.741854642593216,4.619225381793427,5.709921408099609,1.2041536146660494,0.018200232601169007,true,pglib_opf_case57_ieee
risk_trace,27,7,9,0.3385891132487084,4.741854642593216,4.652399686092098,5.673436698838808,1.1964594291604287,0.014608101309771157,true,pglib_opf_case57_ieee
risk_trace,27,8,8,0.811831578691113,4.741854642593216,4.609620968968939,5.555701359802933,1.1716304649871432,0.016676148862349763,true,pglib_opf_case57_ieee
risk_trace,27,9,9,0.33948059116117185,4.741854642593216,4.6335484356652294,5.525671259220847,1.1652974786673298,0.013913038814988279,true,pglib_opf_case57_ieee
risk_trace,27,10,9,0.34911805272204083,4.741854642593216,4.6670756622088,5.520225615690782,1.1641490580723268,0.010098436983270063,true,pglib_opf_case57_ieee
risk_trace,27,11,8,0.8197659360467793,4.741854642593216,4.658615383983153,5.469052073061054,1.1533571746244313,0.010577501264388845,true,pglib_opf_case57_ieee
risk_trace,27,12,9,0.350813192311389,4.741854642593216,4.686410883298887,5.464225817819519,1.1523393755552267,0.007423578901961552,true,pglib_opf_case57_ieee
risk_trace,27,13,9,0.3377154814722905,4.741854642593216,4.69067532163925,5.440340552000414,1.1473022608354801,0.0069468165419191395,true,pglib_opf_case57_ieee
risk_trace,27,14,8,0.8100091201797168,4.741854642593216,4.6728862324259035,5.392784609013197,1.137273285556472,0.008074748091755454,true,pglib_opf_case57_ieee
risk_trace,27,15,9,0.3438751439731629,4.741854642593216,4.68367115846388,5.379856796039339,1.1345469655934484,0.0068280997174995145,true,pglib_opf_case57_ieee
risk_trace,27,16,9,0.3277790306913814,4.741854642593216,4.674979579855817,5.349688853598594,1.1281849100867771,0.007832568237479983,true,pglib_opf_case57_ieee
risk_trace,27,17,8,0.7935906256419868,4.741854642593216,4.6453899048803695,5.297333464610224,1.1171437894842826,0.010374605103048705,true,pglib_opf_case57_ieee
risk_trace,27,18,9,0.34452183079977555,4.741854642593216,4.6548337539810305,5.289157027053699,1.1154194773379167,0.009310474948562141,true,pglib_opf_case57_ieee
risk_trace,27,19,9,0.31783379870622464,4.741854642593216,4.638299775332222,5.255428079582495,1.1083064487840177,0.01117847601553448,true,pglib_opf_case57_ieee
risk_trace,27,20,8,0.8464990739067613,4.741854642593216,4.666230075337315,5.268463239277911,1.1110554068769818,0.00877822291627065,true,pglib_opf_case57_ieee
risk_trace,28,1,9,0.3524596423947323,4.741854642593216,1.396199653693409,406438.414816477,85712.96369266283,0.9355813875827254,true,pglib_opf_case57_ieee
risk_trace,28,2,8,0.806920399653951,4.741854642593216,4.795403604314446,6.896985131635556,1.4544910486466844,0.012003188721516728,true,pglib_opf_case57_ieee
risk_trace,28,3,9,0.3546676725089814,4.741854642593216,4.809028590923258,6.407563874890642,1.3512780036181131,0.0132166450826982,true,pglib_opf_case57_ieee
risk_trace,28,4,9,0.3263498518104031,4.741854642593216,4.697974954248226,6.085363023172265,1.2833297268353874,0.00786209526934096,true,pglib_opf_case57_ieee
risk_trace,28,5,8,0.8460399373182832,4.741854642593216,4.825595828745821,6.065626145896518,1.279167457267176,0.008763372288177402,true,pglib_opf_case57_ieee
risk_trace,28,6,9,0.30671205373911276,4.741854642593216,4.711275635547259,5.815785265806662,1.2264790264903895,0.006096425268848503,true,pglib_opf_case57_ieee
risk_trace,28,7,9,0.3540276656100207,4.741854642593216,4.756958722085144,5.791480500841183,1.2213534444560599,0.003461198528767223,true,pglib_opf_case57_ieee
risk_trace,28,8,8,0.8195658919861943,4.741854642593216,4.741859465872094,5.704248097939909,1.2029571819224685,0.0023362737764206507,true,pglib_opf_case57_ieee
risk_trace,28,9,9,0.36195326294380126,4.741854642593216,4.788532977300905,5.697917721155448,1.2016221817460397,0.0049000124107772105,true,pglib_opf_case57_ieee
risk_trace,28,10,9,0.33329397262820415,4.741854642593216,4.772217353124683,5.636211576821282,1.188609099527134,0.003328933766490645,true,pglib_opf_case57_ieee
risk_trace,28,11,8,0.8380248731508654,4.741854642593216,4.794952332444858,5.618466496928002,1.1848668760237209,0.005940536065581423,true,pglib_opf_case57_ieee
risk_trace,28,12,9,0.34741791063656774,4.741854642593216,4.804170368962378,5.592488106669496,1.1793883465839616,0.006737737863889646,true,pglib_opf_case57_ieee
risk_trace,28,13,9,0.3519980565131005,4.741854642593216,4.817551857477127,5.578005148872143,1.176334065318724,0.007997073790632523,true,pglib_opf_case57_ieee
risk_trace,28,14,8,0.835275197426986,4.741854642593216,4.827617834851927,5.559898828102345,1.1725156604677698,0.009108993489974154,true,pglib_opf_case57_ieee
risk_trace,28,15,9,0.3316673084847117,4.741854642593216,4.813553019658236,5.519482555628473,1.1639923556598077,0.007819619473440375,true,pglib_opf_case57_ieee
risk_trace,28,16,9,0.3248605157698501,4.741854642593216,4.794556808825794,5.477851134707774,1.1552127906881722,0.006303056916098326,true,pglib_opf_case57_ieee
risk_trace,28,17,8,0.8106683801926725,4.741854642593216,4.7742940573335115,5.435160915092049,1.146209937831346,0.003971619894853432,true,pglib_opf_case57_ieee
risk_trace,28,18,9,0.3363025007215135,4.741854642593216,4.770064683171402,5.411967068560892,1.141318635107129,0.0037107778302616972,true,pglib_opf_case57_ieee
risk_trace,28,19,9,0.31832399904512376,4.741854642593216,4.749772750521175,5.374027158415959,1.1333175652716807,0.00326492369920686,true,pglib_opf_case57_ieee
risk_trace,28,20,8,0.7901298128131606,4.741854642593216,4.71618965090449,5.322195552473108,1.122386904201373,0.0030926790499810025,true,pglib_opf_case57_ieee
risk_trace,29,1,9,0.3374854893142226,4.741854642593216,1.280085394138509,406422.92524268304,85709.69712821464,0.9355111047136524,true,pglib_opf_case57_ieee
risk_trace,29,2,8,0.7946930743202947,4.741854642593216,4.53536713447137,6.577778978143143,1.3871743176306857,0.02290049180109865,true,pglib_opf_case57_ieee
risk_trace,29,3,9,0.3511399018099127,4.741854642593216,4.617206455871246,6.184646208814006,1.3042673542248775,0.016740494680614393,true,pglib_opf_case57_ieee
risk_trace,29,4,9,0.3337376892248711,4.741854642593216,4.57480928732372,5.945350419149635,1.2538027559398688,0.01959596098218956,true,pglib_opf_case57_ieee
risk_trace,29,5,8,0.8124037177059173,4.741854642593216,4.63149298998379,5.850323468178358,1.233762717150466,0.01287669104788718,true,pglib_opf_case57_ieee
risk_trace,29,6,9,0.35436807581076635,4.741854642593216,4.672459346040229,5.777787578244954,1.2184657720940195,0.010340278356149738,true,pglib_opf_case57_ieee
risk_trace,29,7,9,0.3638227600918148,4.741854642593216,4.72020920591241,5.754418967146983,1.2135376136287506,0.009692357885488148,true,pglib_opf_case57_ieee
risk_trace,29,8,8,0.8314067165363442,4.741854642593216,4.780470583465409,5.75059928024535,1.2127320876922691,0.007542418379861958,true,pglib_opf_case57_ieee
risk_trace,29,9,9,0.34208813526951315,4.741854642593216,4.768190102158756,5.677780172689261,1.197375415452256,0.006448961380777302,true,pglib_opf_case57_ieee
risk_trace,29,10,9,0.34495917437747226,4.741854642593216,4.7644411807412,5.629535691417099,1.1872012357465327,0.0061386932691159714,true,pglib_opf_case57_ieee
risk_trace,29,11,8,0.8272767153001942,4.741854642593216,4.78799147362539,5.613322820696445,1.1837821366929633,0.00659494424850895,true,pglib_opf_case57_ieee
risk_trace,29,12,9,0.3428795370812325,4.741854642593216,4.782000349497528,5.570310022112649,1.1747112558191721,0.005961414736807898,true,pglib_opf_case57_ieee
risk_trace,29,13,9,0.35621444697150073,4.741854642593216,4.795461907816957,5.5556745994218435,1.171624821545261,0.007395219257889491,true,pglib_opf_case57_ieee
risk_trace,29,14,8,0.8166413604994797,4.741854642593216,4.7957185695899085,5.527608151034055,1.165705945809239,0.007407318304754267,true,pglib_opf_case57_ieee
risk_trace,29,15,9,0.30137121226351415,4.741854642593216,4.7395988932582185,5.441354436962413,1.1475160769556312,0.0023288178388478084,true,pglib_opf_case57_ieee
risk_trace,29,16,9,0.3194448011097099,4.741854642593216,4.713886377589014,5.392448607080632,1.1372024267980556,0.003163749441218004,true,pglib_opf_case57_ieee
risk_trace,29,17,8,0.7986942216983338,4.741854642593216,4.6946226060162015,5.351145970970068,1.1284921985806895,0.005410697052375877,true,pglib_opf_case57_ieee
risk_trace,29,18,9,0.32986467777203676,4.741854642593216,4.683753804397562,5.320812922665921,1.1220953242371186,0.006338450904714723,true,pglib_opf_case57_ieee
risk_trace,29,19,9,0.33826007416180676,4.741854642593216,4.682344475679719,5.303221867788368,1.118385582753366,0.006466788925295776,true,pglib_opf_case57_ieee
risk_trace,29,20,8,0.8365498216020084,4.741854642593216,4.703708229383134,5.309429505147405,1.1196946986641065,0.0040481136053101266,true,pglib_opf_case57_ieee
risk_trace,30,1,9,0.3020544624336908,4.741854642593216,1.0254140078646188,406386.29472844064,85701.9721941955,0.9363697926651532,true,pglib_opf_case57_ieee
risk_trace,30,2,8,0.8355501732972063,4.741854642593216,4.387362879239671,6.354996534134458,1.3401921849420189,0.046939969237245714,true,pglib_opf_case57_ieee
risk_trace,30,3,9,0.3690472251153943,4.741854642593216,4.7769128905595695,6.359167296103111,1.3410717483793266,0.008608217333158459,true,pglib_opf_case57_ieee
risk_trace,30,4,9,0.35124405206047116,4.741854642593216,4.84023782669664,6.244410834019159,1.3168709934567349,0.011401620591289565,true,pglib_opf_case57_ieee
risk_trace,30,5,8,0.8404592167860342,4.741854642593216,4.856510991914899,6.096827270817681,1.2857473985080785,0.013264067115401736,true,pglib_opf_case57_ieee
risk_trace,30,6,9,0.35066524286704215,4.741854642593216,4.8866831634925045,6.01137375672135,1.2677262821860482,0.015724965387194444,true,pglib_opf_case57_ieee
risk_trace,30,7,9,0.35352585169790496,4.741854642593216,4.911887054116385,5.962580678798368,1.2574364100578088,0.018011767089196128,true,pglib_opf_case57_ieee
risk_trace,30,8,8,0.7982228527339131,4.741854642593216,4.824135484142939,5.796215051005499,1.2223519040296174,0.008667815574651207,true,pglib_opf_case57_ieee
risk_trace,30,9,9,0.35593579184825747,4.741854642593216,4.84584175312867,5.7613259470870295,1.2149942124620436,0.011041245458474692,true,pglib_opf_case57_ieee
risk_trace,30,10,9,0.3464153360849346,4.741854642593216,4.844678495070864,5.715864260286893,1.205406890574995,0.010913376040827436,true,pglib_opf_case57_ieee
risk_trace,30,11,8,0.7868978235655376,4.741854642593216,4.7826477599489,5.607696276104327,1.182595566244013,0.006550383204649407,true,pglib_opf_case57_ieee
risk_trace,30,12,9,0.3623228486903467,4.741854642593216,4.806142505434472,5.596948394324753,1.1803289674994981,0.009006962376861992,true,pglib_opf_case57_ieee
risk_trace,30,13,9,0.3490466815260039,4.741854642593216,4.806340790219925,5.5676982288990695,1.1741604601051663,0.009028131527759175,true,pglib_opf_case57_ieee
risk_trace,30,14,8,0.8449210349654541,4.741854642593216,4.845191776451819,5.580595154716514,1.1768802663391236,0.011539168353453236,true,pglib_opf_case57_ieee
risk_trace,30,15,9,0.3420421502711843,4.741854642593216,4.83673778617828,5.5459755474720716,1.1695794083723958,0.010587993033559152,true,pglib_opf_case57_ieee
risk_trace,30,16,9,0.28157914726855554,4.741854642593216,4.762735881124621,5.444603282865874,1.1482012194048066,0.002235960407647748,true,pglib_opf_case57_ieee
risk_trace,30,17,8,0.8364534018871673,4.741854642593216,4.779374363714363,5.441068513712306,1.1474557791878466,0.0039544624177004885,true,pglib_opf_case57_ieee
risk_trace,30,18,9,0.39165698373611796,4.741854642593216,4.829689367143569,5.476610323901798,1.1549511186422112,0.009371790576442985,true,pglib_opf_case57_ieee
risk_trace,30,19,9,0.33328466118786293,4.741854642593216,4.817440624522221,5.447102732516135,1.1487283232151617,0.008019878249859483,true,pglib_opf_case57_ieee
risk_trace,30,20,8,0.809525126048774,4.741854642593216,4.804099170510372,5.416630684116914,1.1423021354266307,0.0068095696111340025,true,pglib_opf_case57_ieee
risk_trace,31,1,9,0.3227128894054032,4.741854642593216,1.1704728841865535,406407.64909892663,85706.47557358933,0.9356940523327617,true,pglib_opf_case57_ieee
risk_trace,31,2,8,0.8125809627233591,4.741854642593216,4.4757313654390645,6.487550920739305,1.3681463076631564,0.029433637099045916,true,pglib_opf_case57_ieee
risk_trace,31,3,9,0.3355699503299485,4.741854642593216,4.550948529106124,6.099433633068909,1.286297048897573,0.020677753328949985,true,pglib_opf_case57_ieee
risk_trace,31,4,9,0.34522661364216817,4.741854642593216,4.6144599010759535,5.988206902105136,1.2628406717314131,0.0135211407005784,true,pglib_opf_case57_ieee
risk_trace,31,5,8,0.8259828517694852,4.741854642593216,4.6578462297547985,5.8747769459702335,1.2389196609277435,0.009420755684110492,true,pglib_opf_case57_ieee
risk_trace,31,6,9,0.3311169770887397,4.741854642593216,4.6477461582854245,5.745650511879197,1.2116884520814892,0.010590540125989678,true,pglib_opf_case57_ieee
risk_trace,31,7,9,0.3353012838896171,4.741854642593216,4.6516687521199485,5.674912167422437,1.196770587703834,0.010135920168223303,true,pglib_opf_case57_ieee
risk_trace,31,8,8,0.8317589506355908,4.741854642593216,4.678724240039945,5.63368283495335,1.188075818341073,0.008207160429220818,true,pglib_opf_case57_ieee
risk_trace,31,9,9,0.34469186371350713,4.741854642593216,4.700082814235499,5.599926555759867,1.18095702585632,0.005815005552396785,true,pglib_opf_case57_ieee
risk_trace,31,10,9,0.3434495368030019,4.741854642593216,4.713253465981236,5.57138889028841,1.1749387761159924,0.004387720769859582,true,pglib_opf_case57_ieee
risk_trace,31,11,8,0.8233827602541599,4.741854642593216,4.713158560762853,5.529276779185651,1.1660578393777612,0.004391205671003565,true,pglib_opf_case57_ieee
risk_trace,31,12,9,0.37951688231864633,4.741854642593216,4.777581189419504,5.564168715892865,1.1734161283463433,0.0037574005597834593,true,pglib_opf_case57_ieee
risk_trace,31,13,9,0.31787951968759,4.741854642593216,4.744841990902285,5.499439910641392,1.159765603366085,0.0017649094953704,true,pglib_opf_case57_ieee
risk_trace,31,14,8,0.8196241656475948,4.741854642593216,4.739868349549188,5.46551940727378,1.1526121779820748,0.0015064289399608567,true,pglib_opf_case57_ieee
risk_trace,31,15,9,0.35542506171425625,4.741854642593216,4.759141088898363,5.461527468521631,1.1517703262061278,0.0019184466690539894,true,pglib_opf_case57_ieee
risk_trace,31,16,9,0.3620208878800748,4.741854642593216,4.78224637569194,5.465490910123423,1.1526061682764839,0.004256783159929626,true,pglib_opf_case57_ieee
risk_trace,31,17,8,0.8531054943329108,4.741854642593216,4.815575018577245,5.479525071767753,1.1555658038414947,0.007814817805916755,true,pglib_opf_case57_ieee
risk_trace,31,18,9,0.3385289058044491,4.741854642593216,4.811043545953164,5.455895125167639,1.1505825328681796,0.007384328403463529,true,pglib_opf_case57_ieee
risk_trace,31,19,9,0.3403816347722314,4.741854642593216,4.808946812697245,5.437427424020797,1.146687917250704,0.007188793791405486,true,pglib_opf_case57_ieee
risk_trace,31,20,8,0.800383396983122,4.741854642593216,4.78326935913846,5.393895146159574,1.1375074844575521,0.004351321488456211,true,pglib_opf_case57_ieee
risk_trace,32,1,9,0.37595110180590463,4.741854642593216,1.5885155017725756,406462.7250231238,85718.09042228217,0.9362102066976291,true,pglib_opf_case57_ieee
risk_trace,32,2,8,0.846291880389898,4.741854642593216,5.356635920304918,7.56965763965919,1.5963495742078484,0.06331367914898976,true,pglib_opf_case57_ieee
risk_trace,32,3,9,0.31833255681720846,4.741854642593216,4.989928286718062,6.607196568350092,1.3933781328937493,0.026206349285885184,true,pglib_opf_case57_ieee
risk_trace,32,4,9,0.31182379201919297,4.741854642593216,4.84594673013541,6.249127214939697,1.3178656213557374,0.01566269102608478,true,pglib_opf_case57_ieee
risk_trace,32,5,8,0.826732010666285,4.741854642593216,4.78107448345167,6.010392491076016,1.2675193450866862,0.009163278523433635,true,pglib_opf_case57_ieee
risk_trace,32,6,9,0.35601865310879616,4.741854642593216,4.843562814970236,5.962974071859038,1.2575193719135216,0.011906701030867493,true,pglib_opf_case57_ieee
risk_trace,32,7,9,0.32405586705015,4.741854642593216,4.80360128378425,5.84181497234341,1.2319683779148172,0.009647633608003345,true,pglib_opf_case57_ieee
risk_trace,32,8,8,0.8199786414666828,4.741854642593216,4.7672541399782284,5.730779855241428,1.2085524098029692,0.006027654863362277,true,pglib_opf_case57_ieee
risk_trace,32,9,9,0.3250803401549353,4.741854642593216,4.7428670118057195,5.645752701515096,1.1906212077448999,0.00652851475782762,true,pglib_opf_case57_ieee
risk_trace,32,10,9,0.35471727072660325,4.741854642593216,4.776436774024004,5.639693299045185,1.1893433527858968,0.006167308963619595,true,pglib_opf_case57_ieee
risk_trace,32,11,8,0.8288147726463682,4.741854642593216,4.772840557821383,5.593453145523109,1.179591861648499,0.005808223158816178,true,pglib_opf_case57_ieee
risk_trace,32,12,9,0.35224973721135716,4.741854642593216,4.794397852686501,5.581250596534422,1.1770184911197865,0.006712034248717982,true,pglib_opf_case57_ieee
risk_trace,32,13,9,0.3120207618577853,4.741854642593216,4.757128090660116,5.511715269734822,1.1623543286684523,0.005758864387668374,true,pglib_opf_case57_ieee
risk_trace,32,14,8,0.8168540208356718,4.741854642593216,4.739272270546177,5.463860618819358,1.1522623594871084,0.0046706031698048765,true,pglib_opf_case57_ieee
risk_trace,32,15,9,0.3321354448448286,4.741854642593216,4.73378862573476,5.433128157412849,1.1457812537335794,0.0049879592075962285,true,pglib_opf_case57_ieee
risk_trace,32,16,9,0.3641167157733274,4.741854642593216,4.76433739764292,5.445377757072638,1.148364546681819,0.004235521920524143,true,pglib_opf_case57_ieee
risk_trace,32,17,8,0.8407952330929062,4.741854642593216,4.77864417563635,5.439187400240712,1.1470590750259988,0.005713712793308183,true,pglib_opf_case57_ieee
risk_trace,32,18,9,0.328036413189206,4.741854642593216,4.767832715759577,5.4089569658488195,1.1406838407199213,0.00543783208048757,true,pglib_opf_case57_ieee
risk_trace,32,19,9,0.33384958030900275,4.741854642593216,4.764092608424924,5.3888949128716135,1.136452995514967,0.005405567046701043,true,pglib_opf_case57_ieee
risk_trace,32,20,8,0.8049743420175574,4.741854642593216,4.740714005278511,5.34770961663622,1.1277675128632108,0.0037381437246222695,true,pglib_opf_case57_ieee
risk_trace,33,1,9,0.36423064195162175,4.741854642593216,1.491013899426516,406450.5945202888,85715.53224541905,0.9358173445209595,true,pglib_opf_case57_ieee
risk_trace,33,2,8,0.8302572693077446,4.741854642593216,5.096828371078007,7.257563887033434,1.5305327628230359,0.03770331814616934,true,pglib_opf_case57_ieee
risk_trace,33,3,9,0.3438279477755817,4.741854642593216,4.968326862602222,6.587522883197078,1.3892291897826936,0.023827133807366455,true,pglib_opf_case57_ieee
risk_trace,33,4,9,0.38452811893713035,4.741854642593216,5.096383783453417,6.5391406410648205,1.3790259579717332,0.03765546476018965,true,pglib_opf_case57_ieee
risk_trace,33,5,8,0.7780342156239097,4.741854642593216,4.923599722431257,6.186606518662143,1.304680759948142,0.025806673867025728,true,pglib_opf_case57_ieee
risk_trace,33,6,9,0.3428265573447542,4.741854642593216,4.856624597327376,5.986036722072821,1.262383006915452,0.019083396015734798,true,pglib_opf_case57_ieee
risk_trace,33,7,9,0.3546475445502677,4.741854642593216,4.846143151321238,5.895029119225203,1.2431906002081374,0.018072846046431626,true,pglib_opf_case57_ieee
risk_trace,33,8,8,0.8383818688496135,4.741854642593216,4.920828816650175,5.906788853692195,1.245670586490585,0.02145594245341805,true,pglib_opf_case57_ieee
risk_trace,33,9,9,0.3464640557273403,4.741854642593216,4.8968112105511885,5.819703545714647,1.2273053445037656,0.018816000201427027,true,pglib_opf_case57_ieee
risk_trace,33,10,9,0.3185222860458423,4.741854642593216,4.830325328938994,5.7015828938064566,1.2023951224891167,0.011516418817975806,true,pglib_opf_case57_ieee
risk_trace,33,11,8,0.8002434726704475,4.741854642593216,4.805308050725195,5.633430425644577,1.188022588259639,0.010485373746239049,true,pglib_opf_case57_ieee
risk_trace,33,12,9,0.324280828887233,4.741854642593216,4.764771219625376,5.5523159428619,1.1709165213519621,0.00679420674137276,true,pglib_opf_case57_ieee
risk_trace,33,13,9,0.3326866708159538,4.741854642593216,4.744797458141805,5.501202966186506,1.160137410533955,0.005484837968288429,true,pglib_opf_case57_ieee
risk_trace,33,14,8,0.8425910706421261,4.741854642593216,4.78503545386618,5.51569317254101,1.1631932204325433,0.005699515005360806,true,pglib_opf_case57_ieee
risk_trace,33,15,9,0.34369986144333153,4.741854642593216,4.782496381804529,5.487678933352646,1.1572853549875064,0.005421113028166096,true,pglib_opf_case57_ieee
risk_trace,33,16,9,0.33176603310764374,4.741854642593216,4.767195113037172,5.449904275290672,1.1493191348249003,0.0037714416857659973,true,pglib_opf_case57_ieee
risk_trace,33,17,8,0.823114268373914,4.741854642593216,4.772871563293436,5.434904127875538,1.1461557845019283,0.004038911463678828,true,pglib_opf_case57_ieee
risk_trace,33,18,9,0.313357365668962,4.741854642593216,4.741528862094529,5.382328282376241,1.135068172278002,0.000992832506120161,true,pglib_opf_case57_ieee
risk_trace,33,19,9,0.3285852047891672,4.741854642593216,4.729283428039708,5.352998049093347,1.1288827795374827,0.0013935016908101722,true,pglib_opf_case57_ieee
risk_trace,33,20,8,0.7829308752967239,4.741854642593216,4.6959805743578436,5.301618236734376,1.118047396289448,0.005271166716744499,true,pglib_opf_case57_ieee
risk_trace,34,1,9,0.3269316981657683,4.741854642593216,1.201275982172044,406412.0112111026,85707.3954904794,0.9356162485192407,true,pglib_opf_case57_ieee
risk_trace,34,2,8,0.8279249972049176,4.741854642593216,4.62420010758688,6.663680370372987,1.405289886053691,0.016111822312847846,true,pglib_opf_case57_ieee
risk_trace,34,3,9,0.3498889831157923,4.741854642593216,4.761207794562064,6.343406833167703,1.3377480566756963,0.004289098740015819,true,pglib_opf_case57_ieee
risk_trace,34,4,9,0.3336241548278458,4.741854642593216,4.741972099387131,6.132604953430761,1.2932924806140775,0.004657000368799785,true,pglib_opf_case57_ieee
risk_trace,34,5,8,0.8359389285199125,4.741854642593216,4.7682986773324565,5.997438705461963,1.264787547806842,0.006552033503474523,true,pglib_opf_case57_ieee
risk_trace,34,6,9,0.3603050158738021,4.741854642593216,4.83952070626621,5.959618546622507,1.256811732078595,0.01057168976260195,true,pglib_opf_case57_ieee
risk_trace,34,7,9,0.3326444131550094,4.741854642593216,4.815065041009705,5.855480776172144,1.2348503312556014,0.008563743898602262,true,pglib_opf_case57_ieee
risk_trace,34,8,8,0.8220746746423871,4.741854642593216,4.79341245304151,5.7607412020852165,1.2148708967879271,0.006071634081851892,true,pglib_opf_case57_ieee
risk_trace,34,9,9,0.3522296090408029,4.741854642593216,4.816821143991138,5.728316929186585,1.2080330083787416,0.008035479363609968,true,pglib_opf_case57_ieee
risk_trace,34,10,9,0.33885965899222026,4.741854642593216,4.810307893764435,5.6773884922775055,1.1972928147735602,0.007446176858607125,true,pglib_opf_case57_ieee
risk_trace,34,11,8,0.8033805959899052,4.741854642593216,4.768828075589683,5.590891304782739,1.1790516003091152,0.0028313153888740675,true,pglib_opf_case57_ieee
risk_trace,34,12,9,0.35978476804334547,4.741854642593216,4.795774925397279,5.584295726395874,1.177660672310686,0.005781680373916752,true,pglib_opf_case57_ieee
risk_trace,34,13,9,0.3370418914666219,4.741854642593216,4.785969859002983,5.544429674505985,1.169253402393174,0.004692506669904431,true,pglib_opf_case57_ieee
risk_trace,34,14,8,0.8147638839384189,4.741854642593216,4.776059092325923,5.505342952576103,1.1610104837725166,0.0038086938754697485,true,pglib_opf_case57_ieee
risk_trace,34,15,9,0.37978568650140176,4.741854642593216,4.820403271405186,5.528322349750483,1.1658565617117198,0.008831771527029067,true,pglib_opf_case57_ieee
risk_trace,34,16,9,0.3622380780930209,4.741854642593216,4.837285661813892,5.5252543004551855,1.1652095470884247,0.01073556121515915,true,pglib_opf_case57_ieee
risk_trace,34,17,8,0.8170294626577729,4.741854642593216,4.8331413644391805,5.499834855821709,1.1598488925451267,0.010416080271788721,true,pglib_opf_case57_ieee
risk_trace,34,18,9,0.36883655063885806,4.741854642593216,4.854018995837228,5.503369413601778,1.160594288185963,0.012764297029805246,true,pglib_opf_case57_ieee
risk_trace,34,19,9,0.32074448943539147,4.741854642593216,4.826160539855615,5.456955034823405,1.1508060550416022,0.009629145888526279,true,pglib_opf_case57_ieee
risk_trace,34,20,8,0.781289537569085,4.741854642593216,4.789795740160458,5.402368948137794,1.1392945071769127,0.0075781651072371285,true,pglib_opf_case57_ieee
risk_trace,35,1,9,0.34427618221421075,4.741854642593216,1.332117979611591,406429.9490514313,85711.1783648357,0.9355110722436483,true,pglib_opf_case57_ieee
risk_trace,35,2,8,0.8069475741428795,4.741854642593216,4.695526958414116,6.770945683685898,1.4279108479763558,0.00791707439068076,true,pglib_opf_case57_ieee
risk_trace,35,3,9,0.35548591683743463,4.741854642593216,4.763877179905047,6.354143919509508,1.3400123787924816,0.009525319747652125,true,pglib_opf_case57_ieee
risk_trace,35,4,9,0.3315200617380477,4.741854642593216,4.689281319189279,6.075348824254862,1.281217852964887,0.008133148783157079,true,pglib_opf_case57_ieee
risk_trace,35,5,8,0.8405752104164146,4.741854642593216,4.798792541949992,6.035763424699453,1.2728697692425734,0.005985790063569741,true,pglib_opf_case57_ieee
risk_trace,35,6,9,0.34896570979304986,4.741854642593216,4.814674989018826,5.933644174953821,1.2513340501110009,0.007714926246703364,true,pglib_opf_case57_ieee
risk_trace,35,7,9,0.3496829306182726,4.741854642593216,4.825980526955063,5.869153646557724,1.237733774848065,0.008960427995308778,true,pglib_opf_case57_ieee
risk_trace,35,8,8,0.8305392577475492,4.741854642593216,4.840849414071743,5.814564755308155,1.226221635534635,0.010393866707839391,true,pglib_opf_case57_ieee
risk_trace,35,9,9,0.321650564884065,4.741854642593216,4.791348701447681,5.700640637686193,1.202196412028488,0.0053357605508086645,true,pglib_opf_case57_ieee
risk_trace,35,10,9,0.3815874297804398,4.741854642593216,4.860603345833542,5.733169285786536,1.2090563119098885,0.012533317164700453,true,pglib_opf_case57_ieee
risk_trace,35,11,8,0.8111784761274728,4.741854642593216,4.83617284982968,5.665065967931241,1.1946941428877587,0.010310179331650189,true,pglib_opf_case57_ieee
risk_trace,35,12,9,0.34288555016491057,4.741854642593216,4.8289490302352425,5.620610734396247,1.1853190698655534,0.009499878519136577,true,pglib_opf_case57_ieee
risk_trace,35,13,9,0.3498280554351655,4.741854642593216,4.832794273192321,5.595431209738875,1.1800090115539383,0.009931220908765614,true,pglib_opf_case57_ieee
risk_trace,35,14,8,0.842496093357001,4.741854642593216,4.85937445276077,5.595048899619272,1.1799283869569361,0.012373154436324394,true,pglib_opf_case57_ieee
risk_trace,35,15,9,0.32210087894817974,4.741854642593216,4.8284614089771685,5.53613751560085,1.1675046860089449,0.009064054819742436,true,pglib_opf_case57_ieee
risk_trace,35,16,9,0.3021370166421949,4.741854642593216,4.781227548529405,5.463851096830138,1.1522603514143315,0.00454511070543082,true,pglib_opf_case57_ieee
risk_trace,35,17,8,0.8206523435768973,4.741854642593216,4.774997141615896,5.436042606118889,1.1463958758436419,0.0038249211787141904,true,pglib_opf_case57_ieee
risk_trace,35,18,9,0.30325042650596074,4.741854642593216,4.737049832068181,5.3764626781493305,1.1338311870329836,0.0033524731868025135,true,pglib_opf_case57_ieee
risk_trace,35,19,9,0.3372294554585109,4.741854642593216,4.736538731583673,5.359887223108067,1.1303356233157038,0.0033840802761405542,true,pglib_opf_case57_ieee
risk_trace,35,20,8,0.8425771784678481,4.741854642593216,4.752623833852706,5.360279551871483,1.1304183607239517,0.004276089495772898,true,pglib_opf_case57_ieee
risk_trace,36,1,9,0.3413569224222002,4.741854642593216,1.3096226034496363,406426.92944998044,85710.54156727894,0.9355045971866868,true,pglib_opf_case57_ieee
risk_trace,36,2,8,0.8328103537132139,4.741854642593216,4.829109940804247,6.9190787064570785,1.4591503173267215,0.009862134944534327,true,pglib_opf_case57_ieee
risk_trace,36,3,9,0.3680892656130105,4.741854642593216,4.993991940288556,6.6168957228147045,1.395423567685759,0.02636503469006824,true,pglib_opf_case57_ieee
risk_trace,36,4,9,0.3182151145694674,4.741854642593216,4.843696343789283,6.248846730021042,1.3178064704665189,0.011084789872777223,true,pglib_opf_case57_ieee
risk_trace,36,5,8,0.7931491491530767,4.741854642593216,4.713737560761378,5.941737515348072,1.2530408380672475,0.004448310718520342,true,pglib_opf_case57_ieee
risk_trace,36,6,9,0.3759455564302784,4.741854642593216,4.815694375899038,5.9375661824531285,1.2521611542284654,0.010977492719194246,true,pglib_opf_case57_ieee
risk_trace,36,7,9,0.3397725094179297,4.741854642593216,4.788342000985956,5.828973683557437,1.229260304860315,0.0082173098996773,true,pglib_opf_case57_ieee
risk_trace,36,8,8,0.7947979346388108,4.741854642593216,4.748932154653967,5.716892281169261,1.2056236877903996,0.008640956926354228,true,pglib_opf_case57_ieee
risk_trace,36,9,9,0.3503925769397089,4.741854642593216,4.752433515531766,5.661548521006168,1.1939523557200378,0.008831553560277015,true,pglib_opf_case57_ieee
risk_trace,36,10,9,0.3235076518001842,4.741854642593216,4.708084543927288,5.5684548424428195,1.1743200207835882,0.007683112305433224,true,pglib_opf_case57_ieee
risk_trace,36,11,8,0.834277630017318,4.741854642593216,4.752472336415454,5.574797235030596,1.1756575549481336,0.0047020725526824075,true,pglib_opf_case57_ieee
risk_trace,36,12,9,0.3406038348606553,4.741854642593216,4.745286231145296,5.530607608705244,1.1663384952856075,0.004264843347253024,true,pglib_opf_case57_ieee
risk_trace,36,13,9,0.38688280276680803,4.741854642593216,4.802538782859401,5.563788490541778,1.1733359434018973,0.009276025961120378,true,pglib_opf_case57_ieee
risk_trace,36,14,8,0.8738510583865204,4.741854642593216,4.881447790240851,5.619198793937691,1.185021308638148,0.014839276029449278,true,pglib_opf_case57_ieee
risk_trace,36,15,9,0.3604337304473165,4.741854642593216,4.895052941719393,5.608453616325316,1.1827552801699075,0.01633488259092079,true,pglib_opf_case57_ieee
risk_trace,36,16,9,0.35642271592736313,4.741854642593216,4.901691531904353,5.594129702576576,1.1797345393778813,0.017065372109769574,true,pglib_opf_case57_ieee
risk_trace,36,17,8,0.8393558965514434,4.741854642593216,4.916665337654057,5.588749197913609,1.1785998557849604,0.01844626469445576,true,pglib_opf_case57_ieee
risk_trace,36,18,9,0.34806119453559464,4.741854642593216,4.913573815054778,5.566327277174711,1.1738713429078478,0.01811051354137784,true,pglib_opf_case57_ieee
risk_trace,36,19,9,0.35988019507005603,4.741854642593216,4.922221715073241,5.559090201439729,1.1723451308493895,0.019050178540609808,true,pglib_opf_case57_ieee
risk_trace,36,20,8,0.8092931491525985,4.741854642593216,4.904499659709488,5.523956320934647,1.1649358188495034,0.01743115241752231,true,pglib_opf_case57_ieee
risk_trace,37,1,9,0.37185533678340016,4.741854642593216,1.5540921651166173,406458.48561597685,85717.196382404,0.9360550184439739,true,pglib_opf_case57_ieee
risk_trace,37,2,8,0.8016553030857699,4.741854642593216,5.004501370066046,7.163474553554567,1.5106904562635477,0.03510511128618794,true,pglib_opf_case57_ieee
risk_trace,37,3,9,0.3660902129327456,4.741854642593216,4.967767005309658,6.596679946894637,1.3911603041646714,0.031325245327227524,true,pglib_opf_case57_ieee
risk_trace,37,4,9,0.3591873845140544,4.741854642593216,4.926445117898357,6.348606755232616,1.3388446575748898,0.027121140508669102,true,pglib_opf_case57_ieee
risk_trace,37,5,8,0.7907536521187202,4.741854642593216,4.890943788329817,6.151886884277388,1.29735880746295,0.026110604985377137,true,pglib_opf_case57_ieee
risk_trace,37,6,9,0.3534360280793404,4.741854642593216,4.852382164866287,5.983166643778447,1.261777741990502,0.022608511701883296,true,pglib_opf_case57_ieee
risk_trace,37,7,9,0.3275077108641559,4.741854642593216,4.764953767439535,5.805664075525317,1.2243445894305875,0.016014624820759008,true,pglib_opf_case57_ieee
risk_trace,37,8,8,0.7780679861391435,4.741854642593216,4.726067292317095,5.695713104204044,1.2011572545988427,0.01794062345781583,true,pglib_opf_case57_ieee
risk_trace,37,9,9,0.3679388456388963,4.741854642593216,4.75144024466223,5.663854634385437,1.1944386872407375,0.018958411828162044,true,pglib_opf_case57_ieee
risk_trace,37,10,9,0.3515072657362243,4.741854642593216,4.7405531028652055,5.606837682350894,1.1824144991683334,0.018475521759352513,true,pglib_opf_case57_ieee
risk_trace,37,11,8,0.8092548223971748,4.741854642593216,4.771267823687373,5.5995795652241895,1.180883849733931,0.017146837030906845,true,pglib_opf_case57_ieee
risk_trace,37,12,9,0.32639781244617494,4.741854642593216,4.724419875036035,5.511164018839753,1.1622380764978106,0.014993823046365694,true,pglib_opf_case57_ieee
risk_trace,37,13,9,0.31835167453112506,4.741854642593216,4.677319259739312,5.430188629346242,1.145161342688605,0.014530667313304017,true,pglib_opf_case57_ieee
risk_trace,37,14,8,0.8069094660023421,4.741854642593216,4.692699141119741,5.418962959950108,1.1427939842935795,0.013105530831087906,true,pglib_opf_case57_ieee
risk_trace,37,15,9,0.3189410778516075,4.741854642593216,4.655962010905662,5.3537020329981955,1.1290312412593004,0.0138100279094014,true,pglib_opf_case57_ieee
risk_trace,37,16,9,0.35919533521393027,4.741854642593216,4.670393350175206,5.348115969340651,1.127853207751616,0.013382105577645057,true,pglib_opf_case57_ieee
risk_trace,37,17,8,0.7872627283280873,4.741854642593216,4.659632171582143,5.316332104223092,1.1211503736258999,0.014500091283867004,true,pglib_opf_case57_ieee
risk_trace,37,18,9,0.3371348141465005,4.741854642593216,4.649339627517786,5.286387614757492,1.1148354416588535,0.014831798997251634,true,pglib_opf_case57_ieee
risk_trace,37,19,9,0.3240906668710499,4.741854642593216,4.628505082633633,5.247686873973141,1.106673921810327,0.01575449503241565,true,pglib_opf_case57_ieee
risk_trace,37,20,8,0.8501812239064888,4.741854642593216,4.678529790594296,5.284447907891585,1.1144263808562545,0.010148204091272114,true,pglib_opf_case57_ieee
risk_trace,38,1,9,0.3291364201715602,4.741854642593216,1.2175326488878564,406414.29098152,85707.8762665869,0.9355837167565182,true,pglib_opf_case57_ieee
risk_trace,38,2,8,0.8579307353248322,4.741854642593216,4.848727725703829,6.923090462747117,1.459996348382588,0.021476595412680825,true,pglib_opf_case57_ieee
risk_trace,38,3,9,0.3809548261142175,4.741854642593216,5.167504404228953,6.812307184209651,1.4366334899890878,0.04399984881029083,true,pglib_opf_case57_ieee
risk_trace,38,4,9,0.31090942254513476,4.741854642593216,4.984469633000519,6.4063239170550075,1.3510165114533181,0.02797753186972364,true,pglib_opf_case57_ieee
risk_trace,38,5,8,0.8279704090632559,4.741854642593216,4.883942976979257,6.1265183678608635,1.292008893066871,0.01661470684878563,true,pglib_opf_case57_ieee
risk_trace,38,6,9,0.33942894411902164,4.741854642593216,4.881186454311328,6.003827600852457,1.266134888852075,0.01641703501539352,true,pglib_opf_case57_ieee
risk_trace,38,7,9,0.3895470082840141,4.741854642593216,5.002889976103687,6.063276469742959,1.278671938882354,0.027169632794976983,true,pglib_opf_case57_ieee
risk_trace,38,8,8,0.8031527052813291,4.741854642593216,4.914422354076288,5.895833727881106,1.2433602824773229,0.01807281009561552,true,pglib_opf_case57_ieee
risk_trace,38,9,9,0.35953358534585833,4.741854642593216,4.934117480714737,5.858046838386028,1.235391482852876,0.020188457814010567,true,pglib_opf_case57_ieee
risk_trace,38,10,9,0.3142319841587436,4.741854642593216,4.868253187510468,5.740972477971732,1.2107019111054236,0.013198109047407314,true,pglib_opf_case57_ieee
risk_trace,38,11,8,0.848424090147083,4.741854642593216,4.899293814873722,5.731825000095585,1.208772818257663,0.016490323214248592,true,pglib_opf_case57_ieee
risk_trace,38,12,9,0.3762901412520255,4.741854642593216,4.945650876947448,5.746016719554588,1.211765680867058,0.021196665159333147,true,pglib_opf_case57_ieee
risk_trace,38,13,9,0.3533516649891123,4.741854642593216,4.950261556903745,5.721419500327546,1.2065784237533328,0.02167511828732374,true,pglib_opf_case57_ieee
risk_trace,38,14,8,0.8360062495568783,4.741854642593216,4.9524416552841135,5.694756386816377,1.2009554944311915,0.02189675097549469,true,pglib_opf_case57_ieee
risk_trace,38,15,9,0.3431248676884696,4.741854642593216,4.943455528825916,5.659433125052042,1.1935062442059639,0.020967616697448416,true,pglib_opf_case57_ieee
risk_trace,38,16,9,0.33484166803604554,4.741854642593216,4.926805540341187,5.619973038018199,1.1851845873843065,0.01926246717014257,true,pglib_opf_case57_ieee
risk_trace,38,17,8,0.8234263700633405,4.741854642593216,4.914322479160061,5.585388587807249,1.1778911436122645,0.017964671624428954,true,pglib_opf_case57_ieee
risk_trace,38,18,9,0.35509323450964597,4.741854642593216,4.92130867570906,5.573926002754382,1.175473822560306,0.018687632110942865,true,pglib_opf_case57_ieee
risk_trace,38,19,9,0.3630258193422933,4.741854642593216,4.934777667987079,5.571929409290923,1.1750527650598241,0.020091912094949194,true,pglib_opf_case57_ieee
risk_trace,38,20,8,0.8003816190357854,4.741854642593216,4.904040133933975,5.523018861568956,1.1647381199666085,0.017064371833716098,true,pglib_opf_case57_ieee
risk_trace,39,1,9,0.37072765430165877,4.741854642593216,1.5446806277867065,406457.31845056504,85716.95024128417,0.9360156661908401,true,pglib_opf_case57_ieee
risk_trace,39,2,8,0.8021827540317127,4.741854642593216,4.9935627209907585,7.149395097921688,1.5077212687421901,0.03377939934723625,true,pglib_opf_case57_ieee
risk_trace,39,3,9,0.34776820807486947,4.741854642593216,4.848768973083204,6.456149138697033,1.3615240502535328,0.01927324437783269,true,pglib_opf_case57_ieee
risk_trace,39,4,9,0.3437862074827411,4.741854642593216,4.784816009129414,6.185973543461784,1.304547273106375,0.01379520014530181,true,pglib_opf_case57_ieee
risk_trace,39,5,8,0.8055585897610873,4.741854642593216,4.795762839728661,6.039668419260166,1.2736932855363117,0.013696923953866569,true,pglib_opf_case57_ieee
risk_trace,39,6,9,0.32427959883837704,4.741854642593216,4.704370980332616,5.813861956179894,1.2260734236679218,0.009394814301290664,true,pglib_opf_case57_ieee
risk_trace,39,7,9,0.2979518459762874,4.741854642593216,4.587029631607809,5.6052673826838655,1.1820833418922492,0.01671638596956079,true,pglib_opf_case57_ieee
risk_trace,39,8,8,0.8354315289876766,4.741854642593216,4.654824611696403,5.609420223868129,1.1829591260520929,0.00919455783042235,true,pglib_opf_case57_ieee
risk_trace,39,9,9,0.327682998789585,4.741854642593216,4.636447594158994,5.5312336442540655,1.1664705186384954,0.011198113203945974,true,pglib_opf_case57_ieee
risk_trace,39,10,9,0.36308896828949816,4.741854642593216,4.683929923206841,5.540611360540649,1.1684481659924124,0.006204558158893797,true,pglib_opf_case57_ieee
risk_trace,39,11,8,0.7868416792478571,4.741854642593216,4.639394887562647,5.451542874331827,1.1496646956159116,0.011332367519978957,true,pglib_opf_case57_ieee
risk_trace,39,12,9,0.3433126473734894,4.741854642593216,4.645380497571339,5.422304666501203,1.1434987099342766,0.010815126726592267,true,pglib_opf_case57_ieee
risk_trace,39,13,9,0.3342931007144423,4.741854642593216,4.637998023077518,5.385422752526863,1.1357207587412874,0.011455773476981752,true,pglib_opf_case57_ieee
risk_trace,39,14,8,0.803228609746152,4.741854642593216,4.632489934558604,5.351510592427787,1.1285690928520669,0.012097450700232486,true,pglib_opf_case57_ieee
risk_trace,39,15,9,0.3393724154585984,4.741854642593216,4.632684694007221,5.3268802008100575,1.1233748400809065,0.012080298091752775,true,pglib_opf_case57_ieee
risk_trace,39,16,9,0.3216791205130505,4.741854642593216,4.613573101423237,5.285301377763774,1.1146063673671276,0.013839221447869338,true,pglib_opf_case57_ieee
risk_trace,39,17,8,0.8528441108937475,4.741854642593216,4.663278057339016,5.317065149687681,1.1213049640804458,0.008296259743570773,true,pglib_opf_case57_ieee
risk_trace,39,18,9,0.30770845788985374,4.741854642593216,4.633441666723291,5.266380713618308,1.1106162273119027,0.01152777948919302,true,pglib_opf_case57_ieee
risk_trace,39,19,9,0.3469938528374838,4.741854642593216,4.644336624918935,5.2622070495427655,1.1097360518552253,0.010329258024443963,true,pglib_opf_case57_ieee
risk_trace,39,20,8,0.7999564848460949,4.741854642593216,4.631043572062201,5.231936399993859,1.1033523366571667,0.011717818072265048,true,pglib_opf_case57_ieee
risk_trace,40,1,9,0.3642045554979997,4.741854642593216,1.4908003319193777,406450.5675241237,85715.52655225316,0.9358166456387246,true,pglib_opf_case57_ieee
risk_trace,40,2,8,0.8344903848425205,4.741854642593216,5.12489798908173,7.289441820643714,1.5372554348602467,0.04018411076694246,true,pglib_opf_case57_ieee
risk_trace,40,3,9,0.33326070441993083,4.741854642593216,4.930719426621999,6.541590613761454,1.3795426276888154,0.01965861315499642,true,pglib_opf_case57_ieee
risk_trace,40,4,9,0.30848512323106514,4.741854642593216,4.767107193194296,6.160430059907327,1.299160460249436,0.008027038652554878,true,pglib_opf_case57_ieee
risk_trace,40,5,8,0.8249569302759069,4.741854642593216,4.735758941970984,5.960731682175167,1.2570464789522469,0.006095686496286375,true,pglib_opf_case57_ieee
risk_trace,40,6,9,0.36896602521806565,4.741854642593216,4.837651967041579,5.958086801223347,1.2564887054329865,0.010124690657670769,true,pglib_opf_case57_ieee
risk_trace,40,7,9,0.3817887968283563,4.741854642593216,4.931349424912384,5.985789087016808,1.2623307836663908,0.019887348281741775,true,pglib_opf_case57_ieee
risk_trace,40,8,8,0.8197936060982666,4.741854642593216,4.909421364855765,5.891135850062636,1.2423695566595654,0.017834015684579374,true,pglib_opf_case57_ieee
risk_trace,40,9,9,0.33063501311434235,4.741854642593216,4.8668175472750566,5.784210777457647,1.2198203474019584,0.013175829350818692,true,pglib_opf_case57_ieee
risk_trace,40,10,9,0.348095305052,4.741854642593216,4.86717838421254,5.740335664330411,1.2105676147827147,0.013215055250475937,true,pglib_opf_case57_ieee
risk_trace,40,11,8,0.8052692247898764,4.741854642593216,4.832379229596256,5.661153746866992,1.1938691026115114,0.010114734504441,true,pglib_opf_case57_ieee
risk_trace,40,12,9,0.36056649472827584,4.741854642593216,4.851822805724021,5.645857127763942,1.1906432299823402,0.01230223756086918,true,pglib_opf_case57_ieee
risk_trace,40,13,9,0.34218673071964484,4.741854642593216,4.841820755478543,5.605440054914669,1.1821197563848513,0.011177744714335726,true,pglib_opf_case57_ieee
risk_trace,40,14,8,0.8010015157481677,4.741854642593216,4.815422039224119,5.548956611391668,1.170208078828217,0.009334647717565122,true,pglib_opf_case57_ieee
risk_trace,40,15,9,0.33521261735770796,4.741854642593216,4.798896687688537,5.505607056624837,1.1610661801336748,0.007516092058177175,true,pglib_opf_case57_ieee
risk_trace,40,16,9,0.3373688407036161,4.741854642593216,4.787804988616358,5.472302509671312,1.154042652534501,0.006308282004477842,true,pglib_opf_case57_ieee
risk_trace,40,17,8,0.8458272393367298,4.741854642593216,4.819165149280195,5.484429618749271,1.1566001136951674,0.008475002611787037,true,pglib_opf_case57_ieee
risk_trace,40,18,9,0.3332752944538551,4.741854642593216,4.8057511574232255,5.451094618603735,1.1495701638847897,0.006965917515541389,true,pglib_opf_case57_ieee
risk_trace,40,19,9,0.34445376640810904,4.741854642593216,4.804920893692983,5.433898831612405,1.1459437796348657,0.006872536660525901,true,pglib_opf_case57_ieee
risk_trace,40,20,8,0.8241128150925066,4.741854642593216,4.807004385217163,5.419676683786226,1.1429445000495257,0.007055117920428808,true,pglib_opf_case57_ieee
risk_trace,41,1,9,0.34168720847347533,4.741854642593216,1.3121581275427157,406427.2710792371,85710.61361277218,0.9355048388581538,true,pglib_opf_case57_ieee
risk_trace,41,2,8,0.8206696160751009,4.741854642593216,4.753331749958531,6.833135492636065,1.4410259292341305,0.0012555742298559786,true,pglib_opf_case57_ieee
risk_trace,41,3,9,0.34537341876342337,4.741854642593216,4.775721167775372,6.363268182322597,1.341936575863208,0.0038014931711266276,true,pglib_opf_case57_ieee
risk_trace,41,4,9,0.31409944194583217,4.741854642593216,4.657515678402705,6.036506393023288,1.273026452308554,0.009786682157767233,true,pglib_opf_case57_ieee
risk_trace,41,5,8,0.8173184856696248,4.741854642593216,4.646633651980098,5.861927142204394,1.2362097921666015,0.010658487719661216,true,pglib_opf_case57_ieee
risk_trace,41,6,9,0.341757568651983,4.741854642593216,4.670637361626425,5.771698396958838,1.2171816371415431,0.00788672237188919,true,pglib_opf_case57_ieee
risk_trace,41,7,9,0.31805403494562784,4.741854642593216,4.628474786583241,5.648975044450912,1.1913007610375868,0.012766061306081454,true,pglib_opf_case57_ieee
risk_trace,41,8,8,0.8031813715961084,4.741854642593216,4.594389515741551,5.54180266012918,1.168699396719274,0.01585340074340598,true,pglib_opf_case57_ieee
risk_trace,41,9,9,0.3061293643472438,4.741854642593216,4.543101553911681,5.4276068488945315,1.1446168763043931,0.021741617601102017,true,pglib_opf_case57_ieee
risk_trace,41,10,9,0.32902504819014683,4.741854642593216,4.545074533995962,5.387574253415437,1.1361744843509356,0.021512812053283873,true,pglib_opf_case57_ieee
risk_trace,41,11,8,0.8168487596297206,4.741854642593216,4.5501022122544486,5.3513647276452625,1.12853833172725,0.02105076926303948,true,pglib_opf_case57_ieee
risk_trace,41,12,9,0.35129444760403883,4.741854642593216,4.584424060221437,5.354119932994375,1.129119371332379,0.017085334092375944,true,pglib_opf_case57_ieee
risk_trace,41,13,9,0.32001813096781456,4.741854642593216,4.570099877897333,5.310217157376097,1.119860805027135,0.018734099428598727,true,pglib_opf_case57_ieee
risk_trace,41,14,8,0.797896803888435,4.741854642593216,4.5487286738869015,5.2591439633806045,1.1090900838968978,0.020774111921118738,true,pglib_opf_case57_ieee
risk_trace,41,15,9,0.35131858892735635,4.741854642593216,4.574249977230402,5.262587664566769,1.1098163189769932,0.01789522086865423,true,pglib_opf_case57_ieee
risk_trace,41,16,9,0.324808985975093,4.741854642593216,4.566648549267381,5.233810456707909,1.1037475526338896,0.018747659296996916,true,pglib_opf_case57_ieee
risk_trace,41,17,8,0.8401788479215184,4.741854642593216,4.597797818169866,5.245832971241885,1.1062829560656997,0.01576821238509092,true,pglib_opf_case57_ieee
risk_trace,41,18,9,0.3546884623902845,4.741854642593216,4.620999668195306,5.252684237543085,1.1077278055639654,0.013102691389291356,true,pglib_opf_case57_ieee
risk_trace,41,19,9,0.3564135677612126,4.741854642593216,4.64228934205609,5.259772544036558,1.1092226439822086,0.010684305185346722,true,pglib_opf_case57_ieee
risk_trace,41,20,8,0.8232219523213753,4.741854642593216,4.64896073707007,5.250460500912608,1.1072588463068633,0.01005428216071009,true,pglib_opf_case57_ieee
risk_trace,42,1,9,0.365090595092183,4.741854642593216,1.498062816169536,406451.4844541927,85715.71992175477,0.935840814790649,true,pglib_opf_case57_ieee
risk_trace,42,2,8,0.8188200279122488,4.741854642593216,5.031539475641596,7.1845256721353135,1.5151298834850522,0.03273365615059143,true,pglib_opf_case57_ieee
risk_trace,42,3,9,0.34895519080099074,4.741854642593216,4.929951740381746,6.546266666833848,1.3805287509306357,0.021569119045659266,true,pglib_opf_case57_ieee
risk_trace,42,4,9,0.3466839769974635,4.741854642593216,4.887043667583679,6.300889089183623,1.328781576851079,0.016802499205691997,true,pglib_opf_case57_ieee
risk_trace,42,5,8,0.8190591553174164,4.741854642593216,4.887830639897832,6.140123880075848,1.2948781316328897,0.01685911986706883,true,pglib_opf_case57_ieee
risk_trace,42,6,9,0.35316455006847436,4.741854642593216,4.886552740519975,6.016175816531733,1.2687389787304022,0.016716682004548608,true,pglib_opf_case57_ieee
risk_trace,42,7,9,0.36122384820449455,4.741854642593216,4.905812707372357,5.959152004557864,1.2567133439794633,0.01886065224834773,true,pglib_opf_case57_ieee
risk_trace,42,8,8,0.8193227201182202,4.741854642593216,4.9066539766893245,5.890022283999784,1.2421347189965022,0.018921815806085783,true,pglib_opf_case57_ieee
risk_trace,42,9,9,0.32947720990597906,4.741854642593216,4.853889675291621,5.77144513731162,1.2171282277339788,0.013033150873065327,true,pglib_opf_case57_ieee
risk_trace,42,10,9,0.32373021950982583,4.741854642593216,4.806411960564357,5.674702221594824,1.1967263126588492,0.00770055488233721,true,pglib_opf_case57_ieee
risk_trace,42,11,8,0.8161709684033732,4.741854642593216,4.801670885361754,5.6279642072316,1.1868698286697776,0.0073918363464346845,true,pglib_opf_case57_ieee
risk_trace,42,12,9,0.3238114904307375,4.741854642593216,4.76643634856751,5.55291718356353,1.17104331577038,0.003502646286945374,true,pglib_opf_case57_ieee
risk_trace,42,13,9,0.34967631098105706,4.741854642593216,4.77409440581261,5.532109018006642,1.1666551244137786,0.004333208482879674,true,pglib_opf_case57_ieee
risk_trace,42,14,8,0.7941018293346791,4.741854642593216,4.742480769004397,5.470159871665124,1.153590795999941,0.004287910736015604,true,pglib_opf_case57_ieee
risk_trace,42,15,9,0.3444229796664306,4.741854642593216,4.742209587287826,5.44468763090227,1.1482190073892038,0.0042755257556534145,true,pglib_opf_case57_ieee
risk_trace,42,16,9,0.3357888478543058,4.741854642593216,4.732447856528327,5.412958851195281,1.1415277901127423,0.003966140978268252,true,pglib_opf_case57_ieee
risk_trace,42,17,8,0.7848526205522319,4.741854642593216,4.701477748464514,5.359396470871624,1.1302321295830966,0.006876264898352504,true,pglib_opf_case57_ieee
risk_trace,42,18,9,0.31549458259849184,4.741854642593216,4.672930968695545,5.309872284847273,1.1197880755668674,0.00835512780128816,true,pglib_opf_case57_ieee
risk_trace,42,19,9,0.3691138363363004,4.741854642593216,4.69865059223664,5.32141120954406,1.1222214957297587,0.006968329668921677,true,pglib_opf_case57_ieee
risk_trace,42,20,8,0.8321007184118784,4.741854642593216,4.720300748400398,5.3280362655625835,1.1236186402054698,0.004758038313830075,true,pglib_opf_case57_ieee
risk_trace,43,1,9,0.32951339265983104,4.741854642593216,1.2203232192450653,406414.6807972826,85707.95847403356,0.9355787130559783,true,pglib_opf_case57_ieee
risk_trace,43,2,8,0.827344404174152,4.741854642593216,4.650945186006219,6.698105612731167,1.4125497548081989,0.01287118251347901,true,pglib_opf_case57_ieee
risk_trace,43,3,9,0.3232722626337571,4.741854642593216,4.614069885289366,6.168921743908683,1.3009512540719796,0.017035647643433252,true,pglib_opf_case57_ieee
risk_trace,43,4,9,0.37707683455507296,4.741854642593216,4.816577539782887,6.21856388027861,1.3114201823946703,0.007879008866214399,true,pglib_opf_case57_ieee
risk_trace,43,5,8,0.7945289575863438,4.741854642593216,4.709369931713559,5.937466552986462,1.2521401435745807,0.005563258920651002,true,pglib_opf_case57_ieee
risk_trace,43,6,9,0.35236445493434304,4.741854642593216,4.736935555132693,5.848944939451231,1.2334720020545742,0.00563963438135241,true,pglib_opf_case57_ieee
risk_trace,43,7,9,0.32777488604700356,4.741854642593216,4.693791135419161,5.72358145874876,1.207034354730591,0.006264245583973525,true,pglib_opf_case57_ieee
risk_trace,43,8,8,0.8249527004138996,4.741854642593216,4.724124298259623,5.686755218833565,1.199268144525747,0.0028559776022960494,true,pglib_opf_case57_ieee
risk_trace,43,9,9,0.3459155958644411,4.741854642593216,4.732031278612596,5.637087271920314,1.188793773070512,0.002721651081556159,true,pglib_opf_case57_ieee
risk_trace,43,10,9,0.36011532062970897,4.741854642593216,4.76235563562662,5.626784519865282,1.1866210468206417,0.004426726949685041,true,pglib_opf_case57_ieee
risk_trace,43,11,8,0.8255111805056733,4.741854642593216,4.7785178202357255,5.602522752269953,1.1815045324135152,0.004916243943379313,true,pglib_opf_case57_ieee
risk_trace,43,12,9,0.3387053107138327,4.741854642593216,4.768703266759092,5.555447683085316,1.1715769676244576,0.0038534208636343673,true,pglib_opf_case57_ieee
risk_trace,43,13,9,0.3260445624073466,4.741854642593216,4.743995406028717,5.4993525275128565,1.1597471753173314,0.0015430565580504478,true,pglib_opf_case57_ieee
risk_trace,43,14,8,0.8143801194522714,4.741854642593216,4.739164517892694,5.465797256621851,1.1526707730612187,0.0017895192489903878,true,pglib_opf_case57_ieee
risk_trace,43,15,9,0.3202645011697161,4.741854642593216,4.712495954260397,5.411780428428266,1.1412792749523595,0.0031415756788743744,true,pglib_opf_case57_ieee
risk_trace,43,16,9,0.3629890996997836,4.741854642593216,4.737660463104802,5.418042798727346,1.142599933380568,0.0017557720278207419,true,pglib_opf_case57_ieee
risk_trace,43,17,8,0.8174894513052658,4.741854642593216,4.7378190710024795,5.397224928910043,1.138209695512391,0.0017439932152079458,true,pglib_opf_case57_ieee
risk_trace,43,18,9,0.32804154434493266,4.741854642593216,4.723549190308994,5.363151820064322,1.1310240874720976,0.0021928795386352705,true,pglib_opf_case57_ieee
risk_trace,43,19,9,0.3625083436624211,4.741854642593216,4.7435840208477735,5.3685689310239,1.1321664908918314,0.0019586277615948277,true,pglib_opf_case57_ieee
risk_trace,43,20,8,0.7981067880555082,4.741854642593216,4.725665723650081,5.333403855132501,1.1247506001609067,0.003315989752968912,true,pglib_opf_case57_ieee
risk_trace,44,1,9,0.38469890511028443,4.741854642593216,1.6633001779274992,406471.7808835618,85720.00019411632,0.9366060094706682,true,pglib_opf_case57_ieee
risk_trace,44,2,8,0.7954647068410496,4.741854642593216,5.129822754243436,7.324463635479559,1.544641113560995,0.05016178217048055,true,pglib_opf_case57_ieee
risk_trace,44,3,9,0.3336975889484861,4.741854642593216,4.804597189693868,6.40624240468401,1.3509993214765808,0.01909746993158468,true,pglib_opf_case57_ieee
risk_trace,44,4,9,0.31741383812450863,4.741854642593216,4.633711038719471,6.013122594783059,1.268095091058003,0.015572587093851438,true,pglib_opf_case57_ieee
risk_trace,44,5,8,0.7993144948727491,4.741854642593216,4.646040408926027,5.869414336589349,1.2377887512341574,0.01418195234809633,true,pglib_opf_case57_ieee
risk_trace,44,6,9,0.29926408394057163,4.741854642593216,4.508420220097751,5.593231444187732,1.1795451075085923,0.025102337766169942,true,pglib_opf_case57_ieee
risk_trace,44,7,9,0.3508591818890486,4.741854642593216,4.548979997028965,5.563765115364816,1.1733310138587707,0.021205152972537045,true,pglib_opf_case57_ieee
risk_trace,44,8,8,0.7958591211578808,4.741854642593216,4.545729041814038,5.491852885762282,1.1581655912503697,0.021585983127002092,true,pglib_opf_case57_ieee
risk_trace,44,9,9,0.3569093238531871,4.741854642593216,4.584997374756888,5.477830295104174,1.155208395866911,0.018229790382646764,true,pglib_opf_case57_ieee
risk_trace,44,10,9,0.32662418794927867,4.741854642593216,4.561329887704278,5.408360078416874,1.1405579643536186,0.020193885720577592,true,pglib_opf_case57_ieee
risk_trace,44,11,8,0.7903247239804305,4.741854642593216,4.550888189609208,5.356618408723616,1.1296462697545278,0.021428454286209854,true,pglib_opf_case57_ieee
risk_trace,44,12,9,0.35204241183123763,4.741854642593216,4.57112643224655,5.343150510224124,1.1268060522627223,0.019743207199117558,true,pglib_opf_case57_ieee
risk_trace,44,13,9,0.3438944244633695,4.741854642593216,4.576058041543318,5.319724745863534,1.1218658408631215,0.01935420373537194,true,pglib_opf_case57_ieee
risk_trace,44,14,8,0.8364943111692795,4.741854642593216,4.6288765861470775,5.348178693566486,1.1278664355349544,0.013094683066598296,true,pglib_opf_case57_ieee
risk_trace,44,15,9,0.315239743788084,4.741854642593216,4.598472841328278,5.290228403675783,1.1156454177563473,0.01569457930012251,true,pglib_opf_case57_ieee
risk_trace,44,16,9,0.3191397010412981,4.741854642593216,4.577937470787126,5.247167590250062,1.1065644111310216,0.017639057274222044,true,pglib_opf_case57_ieee
risk_trace,44,17,8,0.7880507246747464,4.741854642593216,4.56146838570726,5.209130789413544,1.0985429082163483,0.019527934100467475,true,pglib_opf_case57_ieee
risk_trace,44,18,9,0.32293545260848644,4.741854642593216,4.548183181853407,5.1763971186848,1.0916397715333472,0.020821219916879963,true,pglib_opf_case57_ieee
risk_trace,44,19,9,0.34462282014543755,4.741854642593216,4.556773411803071,5.169773600718316,1.0902429514142764,0.01998051633651107,true,pglib_opf_case57_ieee
risk_trace,44,20,8,0.8876895881529597,4.741854642593216,4.63645004159734,5.237593219319495,1.1045452916825749,0.011151194945309308,true,pglib_opf_case57_ieee
risk_trace,45,1,9,0.3385929878000892,4.741854642593216,1.2885006823046374,406424.07068973646,85709.93868919442,0.9355074857063606,true,pglib_opf_case57_ieee
risk_trace,45,2,8,0.8281018217752044,4.741854642593216,4.764574047737784,6.841371883341813,1.4427628847771716,0.004430294815927502,true,pglib_opf_case57_ieee
risk_trace,45,3,9,0.3389545111604207,4.741854642593216,4.766759521835164,6.349921494706211,1.3391219202859366,0.0044767694892330675,true,pglib_opf_case57_ieee
risk_trace,45,4,9,0.33643787619423554,4.741854642593216,4.757356431808843,6.150290803148617,1.2970222131872768,0.004376258411805255,true,pglib_opf_case57_ieee
risk_trace,45,5,8,0.8133970804453834,4.741854642593216,4.709257150308499,5.933605541683639,1.2513259028198893,0.0038308618369864095,true,pglib_opf_case57_ieee
risk_trace,45,6,9,0.3312295196998409,4.741854642593216,4.688938076743186,5.791987493220263,1.221460363039039,0.006170908580785006,true,pglib_opf_case57_ieee
risk_trace,45,7,9,0.34614273016987135,4.741854642593216,4.712584586941422,5.742861766431331,1.211100339273725,0.0034486792025323915,true,pglib_opf_case57_ieee
risk_trace,45,8,8,0.8773815192938081,4.741854642593216,4.836765802142904,5.806185453935665,1.2244545418541952,0.012486907311844904,true,pglib_opf_case57_ieee
risk_trace,45,9,9,0.33877202683401597,4.741854642593216,4.837777522873282,5.749138879308152,1.2124241067339159,0.012543329829290862,true,pglib_opf_case57_ieee
risk_trace,45,10,9,0.3502538997949208,4.741854642593216,4.8584299373656,5.728471220271051,1.2080655465090926,0.013853660322231448,true,pglib_opf_case57_ieee
risk_trace,45,11,8,0.8140176185092187,4.741854642593216,4.816019310209577,5.640393676581377,1.189491053968025,0.009010074077397462,true,pglib_opf_case57_ieee
risk_trace,45,12,9,0.3297422325446619,4.741854642593216,4.800388750316674,5.587280180149967,1.1782900576417514,0.008089242690838421,true,pglib_opf_case57_ieee
risk_trace,45,13,9,0.3288196898525485,4.741854642593216,4.7870212406906525,5.5438544869308535,1.169132102265168,0.007550499769725822,true,pglib_opf_case57_ieee
risk_trace,45,14,8,0.8192730813212108,4.741854642593216,4.768645837747784,5.495357814536907,1.1589047384910172,0.005729097061905932,true,pglib_opf_case57_ieee
risk_trace,45,15,9,0.3214552995814523,4.741854642593216,4.749118627458866,5.449310286613187,1.1491938697709805,0.005936011327097794,true,pglib_opf_case57_ieee
risk_trace,45,16,9,0.3425200550197278,4.741854642593216,4.756209642632813,5.436182766146582,1.1464254339044129,0.005761410550683564,true,pglib_opf_case57_ieee
risk_trace,45,17,8,0.8041216941827728,4.741854642593216,4.727445556502411,5.384464281395552,1.135518628730236,0.00442721522906186,true,pglib_opf_case57_ieee
risk_trace,45,18,9,0.33925447905001394,4.741854642593216,4.730076844260517,5.368836924480651,1.132223007482269,0.00422418382591608,true,pglib_opf_case57_ieee
risk_trace,45,19,9,0.304741633397131,4.741854642593216,4.700441311106295,5.320958180628263,1.1221259573908717,0.006952046950602738,true,pglib_opf_case57_ieee
risk_trace,45,20,8,0.8608407320146318,4.741854642593216,4.732999528941443,5.338641977372772,1.1258552570167326,0.007058478656065007,true,pglib_opf_case57_ieee
risk_trace,46,1,9,0.33199302643355194,4.741854642593216,1.2387585248132846,406417.24498929543,85708.49923122796,0.9355498655802666,true,pglib_opf_case57_ieee
risk_trace,46,2,8,0.852788247400022,4.741854642593216,4.848596564409558,6.927258186969022,1.4608752711957145,0.018822272410964794,true,pglib_opf_case57_ieee
risk_trace,46,3,9,0.3535809227581341,4.741854642593216,4.97990256165888,6.592923562156716,1.390368127891662,0.026395936329767687,true,pglib_opf_case57_ieee
risk_trace,46,4,9,0.3355018115843601,4.741854642593216,4.9501127483451555,6.367757588235503,1.3428833374683786,0.024098762899683084,true,pglib_opf_case57_ieee
risk_trace,46,5,8,0.7993119755676856,4.741854642593216,4.77246889600695,6.0045284959492236,1.2662826991814913,0.003842815841071062,true,pglib_opf_case57_ieee
risk_trace,46,6,9,0.3147179013389874,4.741854642593216,4.695307035051713,5.79779079944127,1.2226842103853663,0.007484830892601306,true,pglib_opf_case57_ieee
risk_trace,46,7,9,0.33667741553421254,4.741854642593216,4.701837844314944,5.7298586078954,1.20835812983965,0.006809773089138894,true,pglib_opf_case57_ieee
risk_trace,46,8,8,0.8263127837279222,4.741854642593216,4.702410258155177,5.659479911453136,1.1935161108941312,0.006794656979177734,true,pglib_opf_case57_ieee
risk_trace,46,9,9,0.3441654201813844,4.741854642593216,4.7217403087144945,5.623377505807172,1.1859025486137362,0.00495327530745284,true,pglib_opf_case57_ieee
risk_trace,46,10,9,0.35143233178119393,4.741854642593216,4.748099317892493,5.6093170936995485,1.1829373771423615,0.0033329017688353106,true,pglib_opf_case57_ieee
risk_trace,46,11,8,0.8334178022223971,4.741854642593216,4.760037603741458,5.579917558923377,1.1767373695520627,0.004298112419531487,true,pglib_opf_case57_ieee
risk_trace,46,12,9,0.33767444925714124,4.741854642593216,4.759100311460635,5.543065172686658,1.1689656454030986,0.004294022577935755,true,pglib_opf_case57_ieee
risk_trace,46,13,9,0.3311161316002652,4.741854642593216,4.749581934154814,5.503888290746682,1.1607037131228313,0.004403716196012495,true,pglib_opf_case57_ieee
risk_trace,46,14,8,0.817661362444598,4.741854642593216,4.736084118250829,5.460749873042026,1.1516063406902879,0.003718824186298117,true,pglib_opf_case57_ieee
risk_trace,46,15,9,0.3016449270661975,4.741854642593216,4.693145092082529,5.389291849585605,1.1365367046844606,0.007641231634937843,true,pglib_opf_case57_ieee
risk_trace,46,16,9,0.34106589396160364,4.741854642593216,4.700992668694513,5.377106819010076,1.133967028577969,0.006822387530167278,true,pglib_opf_case57_ieee
risk_trace,46,17,8,0.8317683255236483,4.741854642593216,4.707389042444381,5.362600766778548,1.1309078769748748,0.006677961340815091,true,pglib_opf_case57_ieee
risk_trace,46,18,9,0.32885142792432215,4.741854642593216,4.7017480755719205,5.33813522374678,1.1257483887839022,0.007231485118158717,true,pglib_opf_case57_ieee
risk_trace,46,19,9,0.3359626943032046,4.741854642593216,4.703522386587897,5.324157183106527,1.1228005884623369,0.007055497643315388,true,pglib_opf_case57_ieee
risk_trace,46,20,8,0.8176023404260397,4.741854642593216,4.694863271480701,5.298491879629249,1.1173880852517277,0.007299401568370963,true,pglib_opf_case57_ieee
risk_trace,47,1,9,0.321805694380751,4.741854642593216,1.163901379274527,406406.7111408243,85706.2777695289,0.9357134515140075,true,pglib_opf_case57_ieee
risk_trace,47,2,8,0.8272276075216431,4.741854642593216,4.559538707114215,6.58206564111618,1.388078323193094,0.02330813153284943,true,pglib_opf_case57_ieee
risk_trace,47,3,9,0.34181442270261164,4.741854642593216,4.677476448672994,6.244324410341184,1.3168527677445423,0.009919876660122505,true,pglib_opf_case57_ieee
risk_trace,47,4,9,0.34452786742593355,4.741854642593216,4.728193540295189,6.116852545861746,1.2899704876901443,0.0050664490580195915,true,pglib_opf_case57_ieee
risk_trace,47,5,8,0.8087399341867026,4.741854642593216,4.667904040024162,5.8869020093785895,1.2414766906813433,0.008029708498525337,true,pglib_opf_case57_ieee
risk_trace,47,6,9,0.32472485529328965,4.741854642593216,4.634103837642325,5.730515675151909,1.2084966974057256,0.011911007300987809,true,pglib_opf_case57_ieee
risk_trace,47,7,9,0.3081804943561993,4.741854642593216,4.574801823595584,5.5889841436384735,1.1786494030070016,0.018815538933574863,true,pglib_opf_case57_ieee
risk_trace,47,8,8,0.7983410031400884,4.741854642593216,4.532644533912783,5.473109682291268,1.1542128755128067,0.022639769567670016,true,pglib_opf_case57_ieee
risk_trace,47,9,9,0.33705519180765325,4.741854642593216,4.549993732642058,5.435781015860259,1.146340709610523,0.02065603092626371,true,pglib_opf_case57_ieee
risk_trace,47,10,9,0.36330063035638555,4.741854642593216,4.606883983566696,5.456172587606854,1.1506410463529084,0.014305855291642513,true,pglib_opf_case57_ieee
risk_trace,47,11,8,0.8205855871158506,4.741854642593216,4.621647018920357,5.430549047194887,1.1452373504694862,0.012793266933243331,true,pglib_opf_case57_ieee
risk_trace,47,12,9,0.3050151378017194,4.741854642593216,4.577915725365705,5.347127627662666,1.1276447784022414,0.017729683716476447,true,pglib_opf_case57_ieee
risk_trace,47,13,9,0.3413478790258003,4.741854642593216,4.591787829237648,5.334021582492821,1.1248808714169614,0.01614861373643529,true,pglib_opf_case57_ieee
risk_trace,47,14,8,0.8090113699006923,4.741854642593216,4.585712135262597,5.29922942158002,1.1175436239610221,0.016740236398066405,true,pglib_opf_case57_ieee
risk_trace,47,15,9,0.3650608654633043,4.741854642593216,4.625053478580489,5.317550369761207,1.121407291146562,0.012371447933094795,true,pglib_opf_case57_ieee
risk_trace,47,16,9,0.36340550665573534,4.741854642593216,4.65563673061989,5.329949581517442,1.1240221354829658,0.009139366100770022,true,pglib_opf_case57_ieee
risk_trace,47,17,8,0.8316951395967811,4.741854642593216,4.676064555722286,5.330631457011899,1.1241659348074604,0.0069438486816118025,true,pglib_opf_case57_ieee
risk_trace,47,18,9,0.3581297340158877,4.741854642593216,4.696403709783263,5.334088516773703,1.124894987050174,0.004840649738169317,true,pglib_opf_case57_ieee
risk_trace,47,19,9,0.31603876548639465,4.741854642593216,4.674668792393911,5.294632264362847,1.1165741389042936,0.007093927209522683,true,pglib_opf_case57_ieee
risk_trace,47,20,8,0.814226924055668,4.741854642593216,4.673086987886721,5.276653023055448,1.1127825335805237,0.007258498358124544,true,pglib_opf_case57_ieee
risk_trace,48,1,9,0.36294243355015643,4.741854642593216,1.48048573516706,406449.2614318269,85715.2511131275,0.9357837733700085,true,pglib_opf_case57_ieee
risk_trace,48,2,8,0.844575964216697,4.741854642593216,5.17688587866228,7.346671138223934,1.5493244082670155,0.04485938810347362,true,pglib_opf_case57_ieee
risk_trace,48,3,9,0.3633507137532254,4.741854642593216,5.179491473362053,6.831227969742478,1.4406236556434444,0.045128692225654216,true,pglib_opf_case57_ieee
risk_trace,48,4,9,0.3059182901913825,4.741854642593216,4.940545216730253,6.3581755785072485,1.3408626070895548,0.021524021259182177,true,pglib_opf_case57_ieee
risk_trace,48,5,8,0.8149808759666262,4.741854642593216,4.842184924295198,6.083486385642291,1.2829339665956876,0.010569920240092245,true,pglib_opf_case57_ieee
risk_trace,48,6,9,0.3220290240954007,4.741854642593216,4.775197537539719,5.887353252353125,1.2415718523867407,0.005533801838201653,true,pglib_opf_case57_ieee
risk_trace,48,7,9,0.3131433671096383,4.741854642593216,4.714062867336005,5.742855461647033,1.2110990096706953,0.007684783571359792,true,pglib_opf_case57_ieee
risk_trace,48,8,8,0.8173034536453455,4.741854642593216,4.686861653870293,5.642191092817583,1.1898701073915654,0.008187102733584696,true,pglib_opf_case57_ieee
risk_trace,48,9,9,0.34234171781104794,4.741854642593216,4.704537377899875,5.604391692929364,1.1818986694759681,0.006323684305026278,true,pglib_opf_case57_ieee
risk_trace,48,10,9,0.31814894319692183,4.741854642593216,4.675843706682562,5.529778446327112,1.166163634932301,0.00939014709474712,true,pglib_opf_case57_ieee
risk_trace,48,11,8,0.827800396805917,4.741854642593216,4.67940105900846,5.491405224409676,1.1580711848658751,0.009235505249750565,true,pglib_opf_case57_ieee
risk_trace,48,12,9,0.2925402075115036,4.741854642593216,4.620064133832717,5.3909610833724155,1.1368887259741511,0.015901918986441478,true,pglib_opf_case57_ieee
risk_trace,48,13,9,0.3587796950305926,4.741854642593216,4.661162198093253,5.4077385880616795,1.1404268995272926,0.011244039228519746,true,pglib_opf_case57_ieee
risk_trace,48,14,8,0.7934569314416074,4.741854642593216,4.618634406992398,5.333815297646917,1.1248373684289004,0.014055062248714395,true,pglib_opf_case57_ieee
risk_trace,48,15,9,0.31940552520144744,4.741854642593216,4.604877187676135,5.29443307668119,1.1165321326226443,0.015662782535895023,true,pglib_opf_case57_ieee
risk_trace,48,16,9,0.36943553196968104,4.741854642593216,4.647594385698887,5.3202335401733265,1.1219731394515728,0.010683971899355415,true,pglib_opf_case57_ieee
risk_trace,48,17,8,0.8160106076913639,4.741854642593216,4.643686161021159,5.295015965578733,1.116655056866738,0.011005731595213357,true,pglib_opf_case57_ieee
risk_trace,48,18,9,0.34860500118566917,4.741854642593216,4.658745307417464,5.292963357931869,1.1162221866500033,0.00926317730878414,true,pglib_opf_case57_ieee
risk_trace,48,19,9,0.36126091429353974,4.741854642593216,4.683184979720601,5.303369935734828,1.1184168084989066,0.006450787735904922,true,pglib_opf_case57_ieee
risk_trace,48,20,8,0.7940923860502297,4.741854642593216,4.660062226019115,5.262669148228945,1.1098335028993862,0.008661979030046483,true,pglib_opf_case57_ieee
risk_trace,49,1,9,0.3326765002445491,4.741854642593216,1.2438642375864244,406417.95179457596,85708.64828794391,0.9355431552622537,true,pglib_opf_case57_ieee
risk_trace,49,2,8,0.8273919747741907,4.741854642593216,4.6888794070044115,6.746159173598272,1.422683671701279,0.008795728659343055,true,pglib_opf_case57_ieee
risk_trace,49,3,9,0.35360226123354926,4.741854642593216,4.815084477905211,6.407425872742823,1.351248900628203,0.0077365179205427966,true,pglib_opf_case57_ieee
risk_trace,49,4,9,0.3096911016391152,4.741854642593216,4.680693718182471,6.062081721275152,1.2784199808284153,0.009653349394555633,true,pglib_opf_case57_ieee
risk_trace,49,5,8,0.8086387472662013,4.741854642593216,4.619705504896118,5.831168451095886,1.2297231548850152,0.01358421675222036,true,pglib_opf_case57_ieee
risk_trace,49,6,9,0.30218442478709856,4.741854642593216,4.531909878231639,5.614412114894886,1.1840118557123227,0.02387260350549552,true,pglib_opf_case57_ieee
risk_trace,49,7,9,0.32049775457008267,4.741854642593216,4.522469829802531,5.530253626127871,1.1662638446258862,0.02498990279989108,true,pglib_opf_case57_ieee
risk_trace,49,8,8,0.8366252912594438,4.741854642593216,4.562525826186914,5.503013348523032,1.1605191983517982,0.02193940288793588,true,pglib_opf_case57_ieee
risk_trace,49,9,9,0.3358208524937529,4.741854642593216,4.586150611283605,5.4731351656378,1.1542182496434903,0.01916485143956716,true,pglib_opf_case57_ieee
risk_trace,49,10,9,0.3483410315120674,4.741854642593216,4.624202925317874,5.47306798235041,1.154204081497806,0.014732646940470228,true,pglib_opf_case57_ieee
risk_trace,49,11,8,0.8256296847702181,4.741854642593216,4.6264961957461495,5.433383620445515,1.1458351278085819,0.014588308314755707,true,pglib_opf_case57_ieee
risk_trace,49,12,9,0.3205965850664829,4.741854642593216,4.614122790087683,5.384754323456416,1.1355797951055735,0.016020670568864023,true,pglib_opf_case57_ieee
risk_trace,49,13,9,0.35148786216603684,4.741854642593216,4.645109199462088,5.390478432445736,1.136786940710144,0.01244710163487256,true,pglib_opf_case57_ieee
risk_trace,49,14,8,0.7782849898841262,4.741854642593216,4.58511281905357,5.298067585920851,1.117298606821793,0.017122807046618522,true,pglib_opf_case57_ieee
risk_trace,49,15,9,0.3366326110637355,4.741854642593216,4.592317630566596,5.281523921339342,1.1138097473293682,0.01629247813067477,true,pglib_opf_case57_ieee
risk_trace,49,16,9,0.31619782125634277,4.741854642593216,4.576241393964113,5.243588160800742,1.1058095525958889,0.018148265470018177,true,pglib_opf_case57_ieee
risk_trace,49,17,8,0.8442757783641684,4.741854642593216,4.6074433857642365,5.2555433726861605,1.1083307627101828,0.015488886461396578,true,pglib_opf_case57_ieee
risk_trace,49,18,9,0.33375636690980137,4.741854642593216,4.611351349437989,5.2416085027365575,1.1053920665670252,0.015031639751099174,true,pglib_opf_case57_ieee
risk_trace,49,19,9,0.3471122899598284,4.741854642593216,4.626842151646781,5.242565083475558,1.1055937979171193,0.013222246807306073,true,pglib_opf_case57_ieee
risk_trace,49,20,8,0.8435743633316044,4.741854642593216,4.648589557356553,5.249006332983966,1.1069521798149005,0.011669674554637197,true,pglib_opf_case57_ieee
risk_trace,50,1,9,0.29574047168234835,4.741854642593216,0.9829926166958747,406379.7699447697,85700.5961959495,0.936673891171662,true,pglib_opf_case57_ieee
risk_trace,50,2,8,0.8559474967010413,4.741854642593216,4.449190289282996,6.415979785885842,1.3530528178267995,0.04897926072274902,true,pglib_opf_case57_ieee
risk_trace,50,3,9,0.3512095325837249,4.741854642593216,4.768034177844936,6.340702925602398,1.3371778351549821,0.021126986504261737,true,pglib_opf_case57_ieee
risk_trace,50,4,9,0.3790648913248777,4.741854642593216,4.991593864570259,6.4148522650168625,1.3528150372632934,0.02802550643456672,true,pglib_opf_case57_ieee
risk_trace,50,5,8,0.8120465079897873,4.741854642593216,4.844853970716579,6.084942041768421,1.2832409469305663,0.011404816254045715,true,pglib_opf_case57_ieee
risk_trace,50,6,9,0.349236896412601,4.741854642593216,4.866938621812915,5.990099029485596,1.2632396985939118,0.01335499999645902,true,pglib_opf_case57_ieee
risk_trace,50,7,9,0.3779094912420935,4.741854642593216,4.950959363415959,6.006923531711427,1.2667877833611476,0.021754958957299734,true,pglib_opf_case57_ieee
risk_trace,50,8,8,0.8105302859240989,4.741854642593216,4.899068116813718,5.879628605389687,1.2399428174319251,0.016726985215974547,true,pglib_opf_case57_ieee
risk_trace,50,9,9,0.33230995291712706,4.741854642593216,4.861410552654083,5.778271236201081,1.2185677697284014,0.012608006002319311,true,pglib_opf_case57_ieee
risk_trace,50,10,9,0.361084257067065,4.741854642593216,4.885176659290843,5.760167670527938,1.21474994589413,0.01520347178251549,true,pglib_opf_case57_ieee
risk_trace,50,11,8,0.8089110334495107,4.741854642593216,4.856726697327109,5.687790198243443,1.1994864092107462,0.012700930022878735,true,pglib_opf_case57_ieee
risk_trace,50,12,9,0.3296951578706091,4.741854642593216,4.826285414625249,5.617779569984759,1.1847220114095522,0.009281687112078076,true,pglib_opf_case57_ieee
risk_trace,50,13,9,0.3323555732652131,4.741854642593216,4.8063245766525675,5.566675063896784,1.1739446869363528,0.00703570787383173,true,pglib_opf_case57_ieee
risk_trace,50,14,8,0.8036171620425354,4.741854642593216,4.782431594665109,5.512795573241373,1.1625821516592392,0.0052990656794381944,true,pglib_opf_case57_ieee
risk_trace,50,15,9,0.3108701131958858,4.741854642593216,4.740435220978142,5.4419723081270215,1.1476463785382773,0.001297413891916542,true,pglib_opf_case57_ieee
risk_trace,50,16,9,0.3515786033054654,4.741854642593216,4.751055938431971,5.432406055143753,1.1456289710670864,0.0020123538074804993,true,pglib_opf_case57_ieee
risk_trace,50,17,8,0.8224140515700711,4.741854642593216,4.755629683522416,5.416226911616874,1.1422169846722376,0.0021113615079892726,true,pglib_opf_case57_ieee
risk_trace,50,18,9,0.3179573634499326,4.741854642593216,4.730517519704392,5.370429554856619,1.132558874035761,0.0012604419178248575,true,pglib_opf_case57_ieee
risk_trace,50,19,9,0.33788898687364394,4.741854642593216,4.727855677891535,5.351443138731485,1.1285548676804016,0.0015004897226603585,true,pglib_opf_case57_ieee
risk_trace,50,20,8,0.8221940340244734,4.741854642593216,4.730914228401265,5.338291132217463,1.1257812680015153,0.001158702856368483,true,pglib_opf_case57_ieee
risk_trace,51,1,9,0.3191751792325547,4.741854642593216,1.144951143695474,406403.99152895383,85705.70423615946,0.9357750408738789,true,pglib_opf_case57_ieee
risk_trace,51,2,8,0.7986892392549945,4.741854642593216,4.34666439940058,6.334340693320748,1.335836117038087,0.04279980651518824,true,pglib_opf_case57_ieee
risk_trace,51,3,9,0.33141491892142044,4.741854642593216,4.417328703838743,5.945459975028262,1.2538258599544125,0.03477090434281487,true,pglib_opf_case57_ieee
risk_trace,51,4,9,0.3416366151279082,4.741854642593216,4.480999475209186,5.83641448481531,1.2308294801764534,0.027847382423303833,true,pglib_opf_case57_ieee
risk_trace,51,5,8,0.7958004210890185,4.741854642593216,4.471830075127636,5.66799657246438,1.1953121720670623,0.028865223490075243,true,pglib_opf_case57_ieee
risk_trace,51,6,9,0.3314198949533401,4.741854642593216,4.47382105658519,5.55394446574004,1.1712599572016213,0.02865658713514835,true,pglib_opf_case57_ieee
risk_trace,51,7,9,0.360179702183576,4.741854642593216,4.543040969592965,5.557132551689695,1.171932286108758,0.02177540250202423,true,pglib_opf_case57_ieee
risk_trace,51,8,8,0.7785864277101332,4.741854642593216,4.503531877444731,5.4460755188798595,1.1485116962382298,0.026419276981896066,true,pglib_opf_case57_ieee
risk_trace,51,9,9,0.3770479003687749,4.741854642593216,4.583770484357436,5.47769004994667,1.1551788198532889,0.020088295800625107,true,pglib_opf_case57_ieee
risk_trace,51,10,9,0.33536028590866085,4.741854642593216,4.5698299692777695,5.418685163160835,1.1427354002984527,0.0210250811490961,true,pglib_opf_case57_ieee
risk_trace,51,11,8,0.8138069007859314,4.741854642593216,4.606144576306465,5.417264054767436,1.142435705664072,0.016717057598858526,true,pglib_opf_case57_ieee
risk_trace,51,12,9,0.3151730793650641,4.741854642593216,4.565461050210491,5.336664671270428,1.1254382669882779,0.019870432725215166,true,pglib_opf_case57_ieee
risk_trace,51,13,9,0.33671912511874325,4.741854642593216,4.562532188500884,5.304740180613457,1.1187057766309791,0.02012167073372141,true,pglib_opf_case57_ieee
risk_trace,51,14,8,0.8162429404628516,4.741854642593216,4.587476762051267,5.303544223505965,1.1184535636894963,0.017181452612809824,true,pglib_opf_case57_ieee
risk_trace,51,15,9,0.3165594990758536,4.741854642593216,4.561080998586754,5.2500593369634005,1.107174245664405,0.01960192560575383,true,pglib_opf_case57_ieee
risk_trace,51,16,9,0.3204842376272051,4.741854642593216,4.54380729840663,5.210611195217544,1.0988551079600313,0.021282203785925886,true,pglib_opf_case57_ieee
risk_trace,51,17,8,0.8126439694560201,4.741854642593216,4.556607442639681,5.203564733780924,1.0973690941600034,0.019830418665570303,true,pglib_opf_case57_ieee
risk_trace,51,18,9,0.3673999051070112,4.741854642593216,4.588753542126993,5.219948029973284,1.100824133891757,0.016722477385860107,true,pglib_opf_case57_ieee
risk_trace,51,19,9,0.33681055471718147,4.741854642593216,4.587923318839939,5.203081832940924,1.0972672561922887,0.01679931332648847,true,pglib_opf_case57_ieee
risk_trace,51,20,8,0.8205317997229687,4.741854642593216,4.604332769645978,5.20431113456336,1.0975265010901383,0.014902816783947639,true,pglib_opf_case57_ieee
risk_trace,52,1,9,0.3159812786869483,4.741854642593216,1.1221513539687036,406400.6896587056,85705.00791151499,0.9358604924347456,true,pglib_opf_case57_ieee
risk_trace,52,2,8,0.8338685951711731,4.741854642593216,4.535039033899434,6.545239157323436,1.3803120615574138,0.02874334534188075,true,pglib_opf_case57_ieee
risk_trace,52,3,9,0.32874123482629886,4.741854642593216,4.609245618763527,6.16065139932991,1.2992071380662957,0.020363918852275616,true,pglib_opf_case57_ieee
risk_trace,52,4,9,0.31243026475618996,4.741854642593216,4.570618607433703,5.933841933757064,1.251375755059412,0.02467201381002327,true,pglib_opf_case57_ieee
risk_trace,52,5,8,0.7875444553133627,4.741854642593216,4.421384882020145,5.60423222192895,1.181865038963767,0.03553925035711007,true,pglib_opf_case57_ieee
risk_trace,52,6,9,0.3340257223736304,4.741854642593216,4.4646954018566145,5.539953801587236,1.168309494733385,0.030428655343120264,true,pglib_opf_case57_ieee
risk_trace,52,7,9,0.31951714513396834,4.741854642593216,4.457087281912847,5.458211831196612,1.1510710982510497,0.03132173320928219,true,pglib_opf_case57_ieee
risk_trace,52,8,8,0.8325135550685264,4.741854642593216,4.503673017410011,5.438669435335895,1.1469498424695714,0.027211450472691693,true,pglib_opf_case57_ieee
risk_trace,52,9,9,0.33476413647220354,4.741854642593216,4.528202693006869,5.410073601146694,1.1409193256476633,0.024302061446833004,true,pglib_opf_case57_ieee
risk_trace,52,10,9,0.3569184829623451,4.741854642593216,4.583007638613083,5.428704533908805,1.1448483648456937,0.01785275634389393,true,pglib_opf_case57_ieee
risk_trace,52,11,8,0.8200615099885753,4.741854642593216,4.586378218394116,5.39050513277504,1.1367925714878284,0.01757044712275095,true,pglib_opf_case57_ieee
risk_trace,52,12,9,0.3494878266105834,4.741854642593216,4.6168115739255144,5.388888391191822,1.1364516201712918,0.01401743740118076,true,pglib_opf_case57_ieee
risk_trace,52,13,9,0.29971232649363344,4.741854642593216,4.575084340657598,5.315015509883563,1.1208727197459807,0.018894641623973585,true,pglib_opf_case57_ieee
risk_trace,52,14,8,0.8543783238667594,4.741854642593216,4.621602587440228,5.335828846317129,1.1252620015781591,0.015544207885570057,true,pglib_opf_case57_ieee
risk_trace,52,15,9,0.34571195334042426,4.741854642593216,4.642613825477298,5.334406877349074,1.1249621254589541,0.013139836725019416,true,pglib_opf_case57_ieee
risk_trace,52,16,9,0.331759156232896,4.741854642593216,4.644801857308983,5.316298986510236,1.1211433894993603,0.012891145441782246,true,pglib_opf_case57_ieee
risk_trace,52,17,8,0.8242316391133983,4.741854642593216,4.643237161497117,5.293372654713632,1.1163085024088388,0.0129780202762521,true,pglib_opf_case57_ieee
risk_trace,52,18,9,0.35367677283027227,4.741854642593216,4.6667647879866845,5.300602031797205,1.1178330909144913,0.010321053179694669,true,pglib_opf_case57_ieee
risk_trace,52,19,9,0.34559305515826527,4.741854642593216,4.679324145594705,5.298317852726435,1.1173513850751235,0.008928152515687038,true,pglib_opf_case57_ieee
risk_trace,52,20,8,0.7942568621017796,4.741854642593216,4.650322645379091,5.251285411241286,1.1074328099541815,0.01070411277259711,true,pglib_opf_case57_ieee
risk_trace,53,1,9,0.3537073625100094,4.741854642593216,1.4061023469557694,406439.70571119356,85713.23592680196,0.9355988636483926,true,pglib_opf_case57_ieee
risk_trace,53,2,8,0.8253418302443898,4.741854642593216,4.931703534508842,7.054231909401477,1.4876524990955171,0.020434588746641787,true,pglib_opf_case57_ieee
risk_trace,53,3,9,0.31116101527403806,4.741854642593216,4.672605013390555,6.239251234475504,1.3157828960913478,0.009633101123097206,true,pglib_opf_case57_ieee
risk_trace,53,4,9,0.33258756184623106,4.741854642593216,4.673214710487298,6.053811490282893,1.2766758887767586,0.009565365804597633,true,pglib_opf_case57_ieee
risk_trace,53,5,8,0.8731185494758895,4.741854642593216,4.830762121833752,6.06269719190328,1.278549776166847,0.016625509355481932,true,pglib_opf_case57_ieee
risk_trace,53,6,9,0.2900374202003727,4.741854642593216,4.704505470449635,5.801789122216217,1.2235274084747874,0.02019458803029398,true,pglib_opf_case57_ieee
risk_trace,53,7,9,0.36589038807097013,4.741854642593216,4.809049229183135,5.845496814885778,1.232744834137093,0.01637919190919865,true,pglib_opf_case57_ieee
risk_trace,53,8,8,0.7969085607206817,4.741854642593216,4.693828279124048,5.6482407593557875,1.1911459091598997,0.010605658380537245,true,pglib_opf_case57_ieee
risk_trace,53,9,9,0.34043797243735896,4.741854642593216,4.713227677798686,5.612666734027946,1.1836437759210818,0.008926959557213184,true,pglib_opf_case57_ieee
risk_trace,53,10,9,0.3814192061550098,4.741854642593216,4.79764011339147,5.662906275039443,1.1942386896833523,0.007385861522361307,true,pglib_opf_case57_ieee
risk_trace,53,11,8,0.834830799739086,4.741854642593216,4.802654354001491,5.625824316271638,1.1864185514541623,0.007949698122987299,true,pglib_opf_case57_ieee
risk_trace,53,12,9,0.3222486385036414,4.741854642593216,4.776846596538128,5.561623172336928,1.172879303886759,0.006971821661505307,true,pglib_opf_case57_ieee
risk_trace,53,13,9,0.340834946036043,4.741854642593216,4.781741118793881,5.538207970548369,1.1679413200063098,0.007073534268252931,true,pglib_opf_case57_ieee
risk_trace,53,14,8,0.8518972162158449,4.741854642593216,4.80728466122357,5.53628831610946,1.1675364880189127,0.009748680998884143,true,pglib_opf_case57_ieee
risk_trace,53,15,9,0.3468448773706191,4.741854642593216,4.818487307453312,5.523589244942705,1.164858406946438,0.010278492467559203,true,pglib_opf_case57_ieee
risk_trace,53,16,9,0.3262909915280616,4.741854642593216,4.805033914619022,5.488101206002675,1.157374407200587,0.00965915036582224,true,pglib_opf_case57_ieee
risk_trace,53,17,8,0.7993250987190232,4.741854642593216,4.764270720891247,5.423574480028883,1.1437664983047329,0.005588780810321657,true,pglib_opf_case57_ieee
risk_trace,53,18,9,0.34376762569219765,4.741854642593216,4.770669542358196,5.411965289675203,1.1413182599615745,0.005653907324696732,true,pglib_opf_case57_ieee
risk_trace,53,19,9,0.36375982560202014,4.741854642593216,4.794706062020946,5.421771172095353,1.1433862023932275,0.006655457138466949,true,pglib_opf_case57_ieee
risk_trace,53,20,8,0.7526866176028355,4.741854642593216,4.722113801551038,5.328858008836827,1.123791935959174,0.0020810609346199674,true,pglib_opf_case57_ieee
risk_trace,54,1,9,0.3451467948074748,4.741854642593216,1.3388638722475328,406430.8496257437,85711.36828510535,0.9355148976110996,true,pglib_opf_case57_ieee
risk_trace,54,2,8,0.8360120075663096,4.741854642593216,4.896658179775456,7.001679166046455,1.4765697588354143,0.016366454265607157,true,pglib_opf_case57_ieee
risk_trace,54,3,9,0.3231832356489952,4.741854642593216,4.763294624275414,6.342843937088822,1.3376293486761248,0.008985005693256774,true,pglib_opf_case57_ieee
risk_trace,54,4,9,0.3439582420917603,4.741854642593216,4.8026289782934795,6.201063098296357,1.3077294783766573,0.009383807609984973,true,pglib_opf_case57_ieee
risk_trace,54,5,8,0.7949722002767946,4.741854642593216,4.6682743688841,5.888287188046264,1.2417688081695581,0.007771455280321086,true,pglib_opf_case57_ieee
risk_trace,54,6,9,0.3221100679300446,4.741854642593216,4.622510999429846,5.718023312109555,1.205862208585646,0.012862993145925688,true,pglib_opf_case57_ieee
risk_trace,54,7,9,0.3421719576876509,4.741854642593216,4.642953154176223,5.665840293486497,1.1948574388159594,0.010557974302855523,true,pglib_opf_case57_ieee
risk_trace,54,8,8,0.8257852847525486,4.741854642593216,4.665207270750765,5.619797060299439,1.1851474758041287,0.008498452210626319,true,pglib_opf_case57_ieee
risk_trace,54,9,9,0.3645343180943757,4.741854642593216,4.723743844050162,5.627178183903149,1.18670406582218,0.0019078789148649193,true,pglib_opf_case57_ieee
risk_trace,54,10,9,0.3667168231524564,4.741854642593216,4.769706640058826,5.6343278448831695,1.1882118431622526,0.003633000108114012,true,pglib_opf_case57_ieee
risk_trace,54,11,8,0.7904980443895648,4.741854642593216,4.723414867820939,5.543213161470941,1.1689968544542901,0.004875236786519299,true,pglib_opf_case57_ieee
risk_trace,54,12,9,0.33068071552008793,4.741854642593216,4.703274812756949,5.484949989579641,1.1567098536323,0.005408288286018024,true,pglib_opf_case57_ieee
risk_trace,54,13,9,0.3221515558883648,4.741854642593216,4.676231782991191,5.426453442282946,1.1443736367497208,0.007307370888780027,true,pglib_opf_case57_ieee
risk_trace,54,14,8,0.8200721222542084,4.741854642593216,4.686930486243661,5.409584269322397,1.1408161314628604,0.006064623527627575,true,pglib_opf_case57_ieee
risk_trace,54,15,9,0.3522947238353693,4.741854642593216,4.701678976122533,5.400686004979724,1.1389395947460352,0.004902140752309376,true,pglib_opf_case57_ieee
risk_trace,54,16,9,0.3673943105972075,4.741854642593216,4.730415060311665,5.410764039054753,1.141064930682001,0.003954178759225802,true,pglib_opf_case57_ieee
risk_trace,54,17,8,0.8465749388325162,4.741854642593216,4.766380460718565,5.4278448275870455,1.1446670631427616,0.0032423814928031003,true,pglib_opf_case57_ieee
risk_trace,54,18,9,0.37119264294479554,4.741854642593216,4.794349746086214,5.439249277454058,1.1470721241846107,0.006368253437553358,true,pglib_opf_case57_ieee
risk_trace,54,19,9,0.33455179853362893,4.741854642593216,4.783632714057255,5.411408804059367,1.1412009038514068,0.0051649841899812235,true,pglib_opf_case57_ieee
risk_trace,54,20,8,0.8025962596927263,4.741854642593216,4.768334059325844,5.378976232041409,1.1343612652579678,0.004466377457784789,true,pglib_opf_case57_ieee
risk_trace,55,1,9,0.3041836617480387,4.741854642593216,1.0399213646074987,406388.49521271244,85702.43624981037,0.9362775356668611,true,pglib_opf_case57_ieee
risk_trace,55,2,8,0.803700670929112,4.741854642593216,4.208761855494195,6.153428777097638,1.2976839740773798,0.059976286232161016,true,pglib_opf_case57_ieee
risk_trace,55,3,9,0.38985638498589864,4.741854642593216,4.70789381244138,6.288994672738926,1.3262731877625866,0.009485421206636207,true,pglib_opf_case57_ieee
risk_trace,55,4,9,0.33306374126868343,4.741854642593216,4.651504965018987,6.032347871036041,1.2721494701358207,0.011413826779953234,true,pglib_opf_case57_ieee
risk_trace,55,5,8,0.8180525477618803,4.741854642593216,4.697846328298847,5.924189450941264,1.2493401627556966,0.006062824295540181,true,pglib_opf_case57_ieee
risk_trace,55,6,9,0.3147436818363017,4.741854642593216,4.614892160169848,5.710600024713446,1.2042967267318943,0.013437740663310792,true,pglib_opf_case57_ieee
risk_trace,55,7,9,0.3416467339162174,4.741854642593216,4.629664392226623,5.651787106134202,1.191893790958418,0.011889839260691048,true,pglib_opf_case57_ieee
risk_trace,55,8,8,0.8302949277471163,4.741854642593216,4.67156623863065,5.627368530564846,1.186744207639263,0.0075333311652433154,true,pglib_opf_case57_ieee
risk_trace,55,9,9,0.35313930261293097,4.741854642593216,4.704503189976325,5.6061640881520045,1.182272446269276,0.003938852248147426,true,pglib_opf_case57_ieee
risk_trace,55,10,9,0.3310832877888087,4.741854642593216,4.690132245194938,5.546947552685833,1.1697843925583367,0.005471674074025813,true,pglib_opf_case57_ieee
risk_trace,55,11,8,0.8389970211382725,4.741854642593216,4.725399826351084,5.5429270817555665,1.1689365236898661,0.0028080228835826973,true,pglib_opf_case57_ieee
risk_trace,55,12,9,0.3210502297687559,4.741854642593216,4.699558055140995,5.478811609240647,1.1554153431924699,0.005605989932860049,true,pglib_opf_case57_ieee
risk_trace,55,13,9,0.33652051903057095,4.741854642593216,4.700124135695541,5.4507896180703215,1.1495058429478564,0.005542574180127374,true,pglib_opf_case57_ieee
risk_trace,55,14,8,0.8213407698340667,4.741854642593216,4.698271048743713,5.420178666510135,1.1430503621566008,0.0056454640126683085,true,pglib_opf_case57_ieee
risk_trace,55,15,9,0.3561401275577984,4.741854642593216,4.722309453608066,5.421565040869079,1.1433427318016953,0.0029941291196604247,true,pglib_opf_case57_ieee
risk_trace,55,16,9,0.3299959585947213,4.741854642593216,4.713395068674785,5.391038902751261,1.1369051371433478,0.003957350359701025,true,pglib_opf_case57_ieee
risk_trace,55,17,8,0.8120647702898007,4.741854642593216,4.702076341162562,5.357944657741121,1.1299259596896836,0.004654620334343648,true,pglib_opf_case57_ieee
risk_trace,55,18,9,0.3636456518737974,4.741854642593216,4.7284211538967735,5.367883612598273,1.1320219654946437,0.0016339419878566527,true,pglib_opf_case57_ieee
risk_trace,55,19,9,0.33166204743130556,4.741854642593216,4.721063821737642,5.3438858943457035,1.1269611359118443,0.0024743254829286145,true,pglib_opf_case57_ieee
risk_trace,55,20,8,0.8511993559665891,4.741854642593216,4.749508453794882,5.357376021568826,1.129806041173585,0.002679852000526926,true,pglib_opf_case57_ieee
risk_trace,56,1,9,0.3433463461740214,4.741854642593216,1.3249320127689255,406428.98723395524,85710.97552912086,0.93550794771557,true,pglib_opf_case57_ieee
risk_trace,56,2,8,0.8404667411999703,4.741854642593216,4.90421519799802,7.007610723081853,1.4778206527329452,0.017671342356140013,true,pglib_opf_case57_ieee
risk_trace,56,3,9,0.33770845372003483,4.741854642593216,4.86976748029418,6.467308792887144,1.3638774868371577,0.014902680081582161,true,pglib_opf_case57_ieee
risk_trace,56,4,9,0.3523306073077701,4.741854642593216,4.917902012596519,6.332855999444753,1.335523012991696,0.01887812084278576,true,pglib_opf_case57_ieee
risk_trace,56,5,8,0.7917750640583224,4.741854642593216,4.757343562689661,5.990860291031539,1.263400239479983,0.0037073959291778493,true,pglib_opf_case57_ieee
risk_trace,56,6,9,0.3347682386733867,4.741854642593216,4.727918505425725,5.837391490062426,1.2310355188091733,0.0024932612022702007,true,pglib_opf_case57_ieee
risk_trace,56,7,9,0.3577769008106492,4.741854642593216,4.766166533699449,5.803635100837148,1.2239167031200409,0.004512911136193719,true,pglib_opf_case57_ieee
risk_trace,56,8,8,0.806330370350699,4.741854642593216,4.744906941794636,5.7107834360518686,1.2043354059728761,0.004798020969750729,true,pglib_opf_case57_ieee
risk_trace,56,9,9,0.32522520102952207,4.741854642593216,4.704539220527745,5.607170393381543,1.1824846639151945,0.004933199941942975,true,pglib_opf_case57_ieee
risk_trace,56,10,9,0.3265141428456939,4.741854642593216,4.678088099348534,5.534431066245464,1.1671448164043268,0.006956976787025562,true,pglib_opf_case57_ieee
risk_trace,56,11,8,0.8063485246507981,4.741854642593216,4.667552820123817,5.481761172177768,1.1560373704707054,0.008174270013300209,true,pglib_opf_case57_ieee
risk_trace,56,12,9,0.32797484528280185,4.741854642593216,4.649994045661785,5.426665445444276,1.1444183456615937,0.009819055752275322,true,pglib_opf_case57_ieee
risk_trace,56,13,9,0.35045880502146526,4.741854642593216,4.6663490125900875,5.41576727476999,1.1421200528003164,0.008281526573671573,true,pglib_opf_case57_ieee
risk_trace,56,14,8,0.796554876410992,4.741854642593216,4.647388142875466,5.367448895970992,1.131930288996723,0.010484562273898544,true,pglib_opf_case57_ieee
risk_trace,56,15,9,0.3347258268920445,4.741854642593216,4.641573761819147,5.336262931777452,1.1253535449705745,0.010999438849860139,true,pglib_opf_case57_ieee
risk_trace,56,16,9,0.32710743388085056,4.741854642593216,4.628519561745325,5.301245550070059,1.117968801163193,0.012212521002452298,true,pglib_opf_case57_ieee
risk_trace,56,17,8,0.8043852528537787,4.741854642593216,4.624321624663086,5.27605107808619,1.1126555906405502,0.01269245047042327,true,pglib_opf_case57_ieee
risk_trace,56,18,9,0.33718927976611235,4.741854642593216,4.623518431097784,5.2567098373607655,1.1085767560529831,0.012768822556847631,true,pglib_opf_case57_ieee
risk_trace,56,19,9,0.32896727914691604,4.741854642593216,4.61527231535558,5.231842115994353,1.103332453297888,0.01356545526082548,true,pglib_opf_case57_ieee
risk_trace,56,20,8,0.8115521075901589,4.741854642593216,4.61886737707822,5.219481263994752,1.1007256985718847,0.013159071388672658,true,pglib_opf_case57_ieee
risk_trace,57,1,9,0.30492144573935515,4.741854642593216,1.0449720486826375,406389.2577214536,85702.59705371488,0.9362467793559769,true,pglib_opf_case57_ieee
risk_trace,57,2,8,0.859940509850042,4.741854642593216,4.578979429437611,6.578495334579885,1.3873253885703782,0.03739699975301611,true,pglib_opf_case57_ieee
risk_trace,57,3,9,0.3177630136366174,4.741854642593216,4.652678860808623,6.201856095318079,1.3078967118921259,0.030754984234314466,true,pglib_opf_case57_ieee
risk_trace,57,4,9,0.3130932369204066,4.741854642593216,4.6594288524465854,6.031474230423665,1.2719652298589197,0.03020857004416925,true,pglib_opf_case57_ieee
risk_trace,57,5,8,0.8154162009442276,4.741854642593216,4.513127752778033,5.69974462020094,1.2020074527387612,0.0329025591866471,true,pglib_opf_case57_ieee
risk_trace,57,6,9,0.3140890721515736,4.741854642593216,4.519334546729151,5.594550527513222,1.179823286285656,0.03218858332844571,true,pglib_opf_case57_ieee
risk_trace,57,7,9,0.32092953829637466,4.741854642593216,4.538806536358142,5.544748582639789,1.169320656275429,0.02996503717120682,true,pglib_opf_case57_ieee
risk_trace,57,8,8,0.8204553384179675,4.741854642593216,4.501508125690733,5.43211125776218,1.145566801851918,0.03188175667308027,true,pglib_opf_case57_ieee
risk_trace,57,9,9,0.31173453549232616,4.741854642593216,4.496863185545068,5.371939886470595,1.1328773847721318,0.0324295762025476,true,pglib_opf_case57_ieee
risk_trace,57,10,9,0.31241158339890335,4.741854642593216,4.494658499130827,5.328586939091047,1.1237347706164524,0.03268989981552686,true,pglib_opf_case57_ieee
risk_trace,57,11,8,0.805387171680525,4.741854642593216,4.451802813556546,5.240067530328568,1.1050670940564493,0.03547540580738719,true,pglib_opf_case57_ieee
risk_trace,57,12,9,0.33424811359859263,4.741854642593216,4.4815013237400185,5.238924667961531,1.1048260781558834,0.031907469845404435,true,pglib_opf_case57_ieee
risk_trace,57,13,9,0.3437452597304115,4.741854642593216,4.5169336369765825,5.250351887716335,1.1072359410926678,0.027680374362918175,true,pglib_opf_case57_ieee
risk_trace,57,14,8,0.8445300504185347,4.741854642593216,4.541832055398528,5.247917230821543,1.106722501293623,0.0260823596252085,true,pglib_opf_case57_ieee
risk_trace,57,15,9,0.3606867899165279,4.741854642593216,4.590194725322028,5.276773659862389,1.1128079744293127,0.020474266431217455,true,pglib_opf_case57_ieee
risk_trace,57,16,9,0.38281961609730714,4.741854642593216,4.65386266975647,5.3255835977327175,1.123101402117268,0.013337681898138097,true,pglib_opf_case57_ieee
risk_trace,57,17,8,0.8223793881376513,4.741854642593216,4.6465037168380325,5.296440637448905,1.1169555029954268,0.013649532907752197,true,pglib_opf_case57_ieee
risk_trace,57,18,9,0.32558330147170395,4.741854642593216,4.643362807273941,5.274914607979331,1.1124159227906227,0.013998482887531364,true,pglib_opf_case57_ieee
risk_trace,57,19,9,0.3186714281981682,4.741854642593216,4.6344210698805295,5.249604203323527,1.1070782634645742,0.014997789259193171,true,pglib_opf_case57_ieee
risk_trace,57,20,8,0.7997056993495072,4.741854642593216,4.608110576875878,5.205321045913595,1.097739479223454,0.01652029147623623,true,pglib_opf_case57_ieee
risk_trace,58,1,9,0.3739808399857221,4.741854642593216,1.5719091387876132,406460.68561525625,85717.66033573983,0.9361331539314098,true,pglib_opf_case57_ieee
risk_trace,58,2,8,0.82749200227241,4.741854642593216,5.2034213200608495,7.392876717246067,1.5590686080590328,0.04955865368035983,true,pglib_opf_case57_ieee
risk_trace,58,3,9,0.3327250332132478,4.741854642593216,4.941539308051466,6.556888299758608,1.382768725313096,0.021217999860262394,true,pglib_opf_case57_ieee
risk_trace,58,4,9,0.34133822360523736,4.741854642593216,4.891907337940576,6.305116477765009,1.3296730821586045,0.015808540644836354,true,pglib_opf_case57_ieee
risk_trace,58,5,8,0.8206538563054931,4.741854642593216,4.869335459297456,6.116923265992062,1.2899854017133792,0.013725903660795027,true,pglib_opf_case57_ieee
risk_trace,58,6,9,0.3470035217614317,4.741854642593216,4.8621139965383025,5.987234642332824,1.2626356338621416,0.012924352733407975,true,pglib_opf_case57_ieee
risk_trace,58,7,9,0.32495377098419,4.741854642593216,4.803759238016576,5.844259147532838,1.2324838250074956,0.006505216523211673,true,pglib_opf_case57_ieee
risk_trace,58,8,8,0.8280851488695895,4.741854642593216,4.812547783193906,5.783063155395467,1.2195783277390462,0.0074033671619528705,true,pglib_opf_case57_ieee
risk_trace,58,9,9,0.37984604395088106,4.741854642593216,4.88588957285534,5.805550941407086,1.2243207308084327,0.015372665416060664,true,pglib_opf_case57_ieee
risk_trace,58,10,9,0.3596307963832226,4.741854642593216,4.902948833398793,5.779832435826826,1.2188970079154435,0.017253368388211794,true,pglib_opf_case57_ieee
risk_trace,58,11,8,0.7935038522645933,4.741854642593216,4.850426956503232,5.681836300273043,1.1982308038792544,0.013112276136707623,true,pglib_opf_case57_ieee
risk_trace,58,12,9,0.35680409047122436,4.741854642593216,4.85884438912797,5.654213974396171,1.192405588228661,0.014048295119172188,true,pglib_opf_case57_ieee
risk_trace,58,13,9,0.3128676355263187,4.741854642593216,4.805269297267322,5.566204641374723,1.1738454804955152,0.008098107814280307,true,pglib_opf_case57_ieee
risk_trace,58,14,8,0.8472982499489095,4.741854642593216,4.8444619305622005,5.579376052028561,1.1766231722736493,0.011058856703145159,true,pglib_opf_case57_ieee
risk_trace,58,15,9,0.32693650078495023,4.741854642593216,4.8190289927395344,5.526398559647314,1.1654508575625693,0.008232542134055842,true,pglib_opf_case57_ieee
risk_trace,58,16,9,0.33303915524576483,4.741854642593216,4.805066379087145,5.49005703179901,1.157786867291364,0.006692783898938029,true,pglib_opf_case57_ieee
risk_trace,58,17,8,0.8373755339841963,4.741854642593216,4.820367775071473,5.485060316509802,1.1567331202523203,0.008221417785625896,true,pglib_opf_case57_ieee
risk_trace,58,18,9,0.30477592904478257,4.741854642593216,4.780098686816897,5.422842310868212,1.143612092652123,0.004308429408653667,true,pglib_opf_case57_ieee
risk_trace,58,19,9,0.3565601406830633,4.741854642593216,4.794492153756666,5.4221636561532245,1.1434689725512046,0.0055949033440158774,true,pglib_opf_case57_ieee
risk_trace,58,20,8,0.8170892342578682,4.741854642593216,4.786382648312248,5.397136210988305,1.1381909859718369,0.004699403172954014,true,pglib_opf_case57_ieee
risk_trace,59,1,9,0.31552500573790065,4.741854642593216,1.1189129494890475,406400.217980965,85704.90844036367,0.9358736553401064,true,pglib_opf_case57_ieee
risk_trace,59,2,8,0.8128653860916912,4.741854642593216,4.3946446771716685,6.383860828599383,1.3462793168008604,0.03914099684817322,true,pglib_opf_case57_ieee
risk_trace,59,3,9,0.35759453010050457,4.741854642593216,4.640846799495822,6.206180380670131,1.308808651560881,0.010675521076110226,true,pglib_opf_case57_ieee
risk_trace,59,4,9,0.28900262631296586,4.741854642593216,4.454293617801224,5.803108305801844,1.2238056083955058,0.032017628900499515,true,pglib_opf_case57_ieee
risk_trace,59,5,8,0.8158891998334522,4.741854642593216,4.463967010104055,5.652189991917953,1.1919787547150316,0.0311579329944953,true,pglib_opf_case57_ieee
risk_trace,59,6,9,0.3650058423941344,4.741854642593216,4.5937210016439805,5.685635663339135,1.1990320437637427,0.0160048118061454,true,pglib_opf_case57_ieee
risk_trace,59,7,9,0.3568539793930978,4.741854642593216,4.653462782525904,5.677815004793404,1.1973827611232577,0.009340649463780949,true,pglib_opf_case57_ieee
risk_trace,59,8,8,0.7808244076248841,4.741854642593216,4.581417890553585,5.5301745307172006,1.166247164356955,0.017336514079443647,true,pglib_opf_case57_ieee
risk_trace,59,9,9,0.3700060084016164,4.741854642593216,4.647797728737264,5.546241802917802,1.169635558437254,0.011824024787031599,true,pglib_opf_case57_ieee
risk_trace,59,10,9,0.3087187036004493,4.741854642593216,4.5901671011015415,5.439121043047504,1.1470450810936221,0.01650796853271683,true,pglib_opf_case57_ieee
risk_trace,59,11,8,0.8226792718752117,4.741854642593216,4.621470793247385,5.431642065565966,1.1454678548719748,0.012917903023585777,true,pglib_opf_case57_ieee
risk_trace,59,12,9,0.30943108175761264,4.741854642593216,4.579597682449892,5.350054007010655,1.1282619165409145,0.017207167812406287,true,pglib_opf_case57_ieee
risk_trace,59,13,9,0.34979821545244,4.741854642593216,4.6004640902133955,5.344384683249017,1.1270663244806447,0.015022180484499754,true,pglib_opf_case57_ieee
risk_trace,59,14,8,0.7986074326336173,4.741854642593216,4.588308218338854,5.303371837746717,1.1184172096102927,0.016372894348953247,true,pglib_opf_case57_ieee
risk_trace,59,15,9,0.3450905520560235,4.741854642593216,4.599421867191058,5.290809595737469,1.115767984158207,0.015263814047314977,true,pglib_opf_case57_ieee
risk_trace,59,16,9,0.38024571203747,4.741854642593216,4.646862961439412,5.321407963806303,1.1222208112427803,0.011003260077415478,true,pglib_opf_case57_ieee
risk_trace,59,17,8,0.8391099397022225,4.741854642593216,4.682324829769202,5.338157170734763,1.1257530171391847,0.006839371907902856,true,pglib_opf_case57_ieee
risk_trace,59,18,9,0.3364603307972321,4.741854642593216,4.678105158524178,5.315004155789366,1.1208703253043428,0.0071815308360890975,true,pglib_opf_case57_ieee
risk_trace,59,19,9,0.3450249048653405,4.741854642593216,4.682476060975244,5.303615957289767,1.118468691480036,0.0068274339829538285,true,pglib_opf_case57_ieee
risk_trace,59,20,8,0.8210346272148409,4.741854642593216,4.691152925210254,5.296526505894017,1.1169736116156996,0.005812126995833229,true,pglib_opf_case57_ieee
risk_trace,60,1,9,0.36506011311789444,4.741854642593216,1.4978126752846956,406451.4529088035,85715.71326921234,0.935839968212903,true,pglib_opf_case57_ieee
risk_trace,60,2,8,0.8288063791754158,4.741854642593216,5.097674217150308,7.259733570383891,1.5309903228947783,0.03800494400999691,true,pglib_opf_case57_ieee
risk_trace,60,3,9,0.34152746625267233,4.741854642593216,4.949523210805423,6.565845418999801,1.384657673818758,0.021937472136032574,true,pglib_opf_case57_ieee
risk_trace,60,4,9,0.3387253458052836,4.741854642593216,4.889370737365793,6.301992592743877,1.3290142924536077,0.015444077915254179,true,pglib_opf_case57_ieee
risk_trace,60,5,8,0.8356565292133351,4.741854642593216,4.912067304668512,6.163039298213065,1.2997107171641673,0.01773345342597889,true,pglib_opf_case57_ieee
risk_trace,60,6,9,0.34993455021175424,4.741854642593216,4.916688236284756,6.046825923883838,1.2752027170063067,0.01821406331917148,true,pglib_opf_case57_ieee
risk_trace,60,7,9,0.32888304656634854,4.741854642593216,4.867651282136021,5.914206513183622,1.2472348814870615,0.013241982728525338,true,pglib_opf_case57_ieee
risk_trace,60,8,8,0.8361364983198065,4.741854642593216,4.876274309151075,5.852115501694172,1.234140635423143,0.014184808303338048,true,pglib_opf_case57_ieee
risk_trace,60,9,9,0.3353626350831862,4.741854642593216,4.856967951654227,5.771758869633883,1.2171943900999536,0.01238060572667832,true,pglib_opf_case57_ieee
risk_trace,60,10,9,0.3287118148493373,4.741854642593216,4.831640931705988,5.700036741453067,1.2020690575904793,0.01023330997297816,true,pglib_opf_case57_ieee
risk_trace,60,11,8,0.8461704678640287,4.741854642593216,4.8525601751972065,5.6798432770127345,1.1978104992915921,0.012629778656352583,true,pglib_opf_case57_ieee
risk_trace,60,12,9,0.3072612648398755,4.741854642593216,4.801132479753503,5.587424237435529,1.1783204375872411,0.009646932995020563,true,pglib_opf_case57_ieee
risk_trace,60,13,9,0.3420393597428354,4.741854642593216,4.807990163479648,5.566148582339215,1.1738336583204945,0.009897637742758153,true,pglib_opf_case57_ieee
risk_trace,60,14,8,0.8235761279582006,4.741854642593216,4.7906599793361755,5.518634513238428,1.163813513739512,0.008067223754330714,true,pglib_opf_case57_ieee
risk_trace,60,15,9,0.34830979594974537,4.741854642593216,4.803734425654794,5.507982561828869,1.1615671455539756,0.00859537230375035,true,pglib_opf_case57_ieee
risk_trace,60,16,9,0.351434862735217,4.741854642593216,4.817900341781814,5.50236754209782,1.160383005559339,0.009403885928161486,true,pglib_opf_case57_ieee
risk_trace,60,17,8,0.8452442213143472,4.741854642593216,4.830219432655124,5.493909468734785,1.158599299815375,0.010807490890931401,true,pglib_opf_case57_ieee
risk_trace,60,18,9,0.35593802924437057,4.741854642593216,4.84662694627915,5.492969955535725,1.1584011678037731,0.011983945829119035,true,pglib_opf_case57_ieee
risk_trace,60,19,9,0.35085891062265495,4.741854642593216,4.855777611530547,5.4866308293374,1.1570643224814,0.012710615314330915,true,pglib_opf_case57_ieee
risk_trace,60,20,8,0.8256384911351852,4.741854642593216,4.84603586859682,5.459674256037634,1.1513795060263294,0.011598632064561229,true,pglib_opf_case57_ieee
risk_trace,61,1,9,0.3538336862844807,4.741854642593216,1.4071068830606173,406439.83640852675,85713.2634892945,0.9356007327749322,true,pglib_opf_case57_ieee
risk_trace,61,2,8,0.7652334743758159,4.741854642593216,4.546356720747938,6.614110354282594,1.394836167028832,0.03283879512943956,true,pglib_opf_case57_ieee
risk_trace,61,3,9,0.33943958726122553,4.741854642593216,4.459397754958536,6.007381594121141,1.266884383203243,0.037061764693529495,true,pglib_opf_case57_ieee
risk_trace,61,4,9,0.3359202767546805,4.741854642593216,4.4167098273924745,5.767300235909747,1.216254117978559,0.03992292962393833,true,pglib_opf_case57_ieee
risk_trace,61,5,8,0.8282237667115186,4.741854642593216,4.615168079220695,5.834008428136121,1.230322071818218,0.016119664852475082,true,pglib_opf_case57_ieee
risk_trace,61,6,9,0.38169780067039094,4.741854642593216,4.732692909421697,5.847714057104958,1.2332124238011166,0.014172001835915379,true,pglib_opf_case57_ieee
risk_trace,61,7,9,0.3074732723830752,4.741854642593216,4.6225039525928935,5.64625203726166,1.190726511636352,0.01567067072356243,true,pglib_opf_case57_ieee
risk_trace,61,8,8,0.8170795886647108,4.741854642593216,4.6660566781733195,5.624994455684803,1.1862435438570544,0.010653889867966483,true,pglib_opf_case57_ieee
risk_trace,61,9,9,0.38950649980518404,4.741854642593216,4.759168991359092,5.669720060859301,1.1956756349997806,0.011282509297153418,true,pglib_opf_case57_ieee
risk_trace,61,10,9,0.3576698569654672,4.741854642593216,4.770335699325003,5.63752251776143,1.188885561173253,0.011992466610779568,true,pglib_opf_case57_ieee
risk_trace,61,11,8,0.8236030802533761,4.741854642593216,4.802957681643962,5.631540473386112,1.1876240201041561,0.011832128797213716,true,pglib_opf_case57_ieee
risk_trace,61,12,9,0.29390981199245897,4.741854642593216,4.713753049742391,5.4970348971586525,1.159258415005409,0.006749120873869062,true,pglib_opf_case57_ieee
risk_trace,61,13,9,0.33935454242138885,4.741854642593216,4.706229701085913,5.459660578684055,1.1513766216372854,0.0068495798133889705,true,pglib_opf_case57_ieee
risk_trace,61,14,8,0.8171823364820052,4.741854642593216,4.717435822234908,5.443476481751832,1.1479635906289432,0.005767747877277804,true,pglib_opf_case57_ieee
risk_trace,61,15,9,0.32071572817183897,4.741854642593216,4.688854805737359,5.387294714296156,1.136115532919407,0.006801538749273276,true,pglib_opf_case57_ieee
risk_trace,61,16,9,0.34436257603354714,4.741854642593216,4.691503356176986,5.3691291221567,1.1322846284508716,0.006644913275607723,true,pglib_opf_case57_ieee
risk_trace,61,17,8,0.8301093096987566,4.741854642593216,4.712952565273126,5.37097618927264,1.1326741526466049,0.004216418954988839,true,pglib_opf_case57_ieee
risk_trace,61,18,9,0.3598986133276168,4.741854642593216,4.730860538673701,5.371621123768979,1.1328101615597728,0.0038978898440848006,true,pglib_opf_case57_ieee
risk_trace,61,19,9,0.34240303579410425,4.741854642593216,4.729697536182254,5.3541494170935575,1.1291255891735836,0.0038868247727109058,true,pglib_opf_case57_ieee
risk_trace,61,20,8,0.8196410498167197,4.741854642593216,4.735336644961877,5.343835126966061,1.1269504296832757,0.003456289888065423,true,pglib_opf_case57_ieee
risk_trace,62,1,9,0.30685179939223245,4.741854642593216,1.0582446512924446,406391.25282293267,85703.01779657384,0.9361692580508856,true,pglib_opf_case57_ieee
risk_trace,62,2,8,0.8302566001122544,4.741854642593216,4.407307394994337,6.385187744566051,1.346559147387557,0.042535328127709056,true,pglib_opf_case57_ieee
risk_trace,62,3,9,0.3696386185491295,4.741854642593216,4.774536047105354,6.35833659319204,1.3408965631461882,0.005748187155723835,true,pglib_opf_case57_ieee
risk_trace,62,4,9,0.3350066905048406,4.741854642593216,4.761506656082634,6.1547052352653235,1.2979531637223385,0.005601553215921281,true,pglib_opf_case57_ieee
risk_trace,62,5,8,0.8024008921473627,4.741854642593216,4.670538492004324,5.890582216061618,1.2422528019205978,0.007560792004004758,true,pglib_opf_case57_ieee
risk_trace,62,6,9,0.365194358813447,4.741854642593216,4.7551830636011605,5.868221282692977,1.2375371505449133,0.0034084832154304633,true,pglib_opf_case57_ieee
risk_trace,62,7,9,0.38025441449279,4.741854642593216,4.843615245743064,5.8901544593437025,1.2421625931836886,0.01270840317718459,true,pglib_opf_case57_ieee
risk_trace,62,8,8,0.8261617197088049,4.741854642593216,4.865128803399765,5.843466573574185,1.2323166807109298,0.014152608296964263,true,pglib_opf_case57_ieee
risk_trace,62,9,9,0.3673876668067363,4.741854642593216,4.898167891965703,5.820366843347121,1.22744522598105,0.017843214886572912,true,pglib_opf_case57_ieee
risk_trace,62,10,9,0.3199556661751141,4.741854642593216,4.837939177572771,5.709298073506818,1.2040221609122392,0.011101413890144388,true,pglib_opf_case57_ieee
risk_trace,62,11,8,0.825417041661509,4.741854642593216,4.847480322686991,5.677791493863824,1.1973778029515398,0.01182910067305035,true,pglib_opf_case57_ieee
risk_trace,62,12,9,0.29516046963392384,4.741854642593216,4.764908778619874,5.550736231894253,1.170583379345993,0.0025007823980059862,true,pglib_opf_case57_ieee
risk_trace,62,13,9,0.30097786424422385,4.741854642593216,4.709232907732541,5.460992407008095,1.1516574881809531,0.003922939858151498,true,pglib_opf_case57_ieee
risk_trace,62,14,8,0.8551420746766019,4.741854642593216,4.7538240139310215,5.479704708634509,1.1556036870918884,0.0042725402513609885,true,pglib_opf_case57_ieee
risk_trace,62,15,9,0.32313367973288676,4.741854642593216,4.736129195769228,5.435645914982209,1.1463122184634436,0.004932182130604013,true,pglib_opf_case57_ieee
risk_trace,62,16,9,0.3728771882107611,4.741854642593216,4.776192597534088,5.458180308077422,1.1510644504050977,0.004731517155777442,true,pglib_opf_case57_ieee
risk_trace,62,17,8,0.8092765514832987,4.741854642593216,4.755853769531735,5.415438515693295,1.1420507214729194,0.002540836487591876,true,pglib_opf_case57_ieee
risk_trace,62,18,9,0.3170937102437343,4.741854642593216,4.733138553611752,5.372340985096099,1.1329619716386086,0.0032394727383488436,true,pglib_opf_case57_ieee
risk_trace,62,19,9,0.3145146627253127,4.741854642593216,4.711604150585839,5.333148546831741,1.1246967587169985,0.005190994804289528,true,pglib_opf_case57_ieee
risk_trace,62,20,8,0.8276846800989577,4.741854642593216,4.714320384158279,5.31949459664486,1.1218173051664329,0.005129649965652119,true,pglib_opf_case57_ieee
risk_trace,63,1,9,0.32539912228566925,4.741854642593216,1.1900398039916296,406410.426530834,85707.06130050775,0.9356421498590454,true,pglib_opf_case57_ieee
risk_trace,63,2,8,0.8477937158100404,4.741854642593216,4.736619360393467,6.789682263493477,1.431862166863122,0.017342280702776332,true,pglib_opf_case57_ieee
risk_trace,63,3,9,0.3518813213731241,4.741854642593216,4.895646205921158,6.495172438653538,1.3697535939443033,0.01886898580951789,true,pglib_opf_case57_ieee
risk_trace,63,4,9,0.3353129166159441,4.741854642593216,4.882160902136282,6.290521987996011,1.3265952801446192,0.018044673192437362,true,pglib_opf_case57_ieee
risk_trace,63,5,8,0.8171992156326494,4.741854642593216,4.780657583120978,6.01148265078238,1.2677492466312363,0.007020309840754199,true,pglib_opf_case57_ieee
risk_trace,63,6,9,0.3427618475239811,4.741854642593216,4.7964703365111605,5.910723957525294,1.2465004524670222,0.007601769131548056,true,pglib_opf_case57_ieee
risk_trace,63,7,9,0.3434523737625697,4.741854642593216,4.807653255994977,5.847088914705319,1.2330805888026282,0.008229944427032215,true,pglib_opf_case57_ieee
risk_trace,63,8,8,0.8291766292442506,4.741854642593216,4.800354449990331,5.7677452008942325,1.2163479557315109,0.00739966778978159,true,pglib_opf_case57_ieee
risk_trace,63,9,9,0.35459912946299477,4.741854642593216,4.830415953125703,5.742792393442802,1.2110857093464584,0.00967963341541995,true,pglib_opf_case57_ieee
risk_trace,63,10,9,0.3283991732405286,4.741854642593216,4.8063776576688975,5.672594620382737,1.1962818449619368,0.007790474762491501,true,pglib_opf_case57_ieee
risk_trace,63,11,8,0.8610161594029866,4.741854642593216,4.855387934293873,5.682470971086813,1.198364648305456,0.013399165240244836,true,pglib_opf_case57_ieee
risk_trace,63,12,9,0.3396854774300129,4.741854642593216,4.85451699568832,5.6454748849994445,1.1905626195897179,0.013337359490433168,true,pglib_opf_case57_ieee
risk_trace,63,13,9,0.32139892573285034,4.741854642593216,4.829165989052101,5.588883311881145,1.1786281388045052,0.011761026441970994,true,pglib_opf_case57_ieee
risk_trace,63,14,8,0.8076611860515904,4.741854642593216,4.78799963643624,5.516034934253977,1.1632652938592354,0.007273728799372554,true,pglib_opf_case57_ieee
risk_trace,63,15,9,0.3631046161007052,4.741854642593216,4.818309086437934,5.524061204309033,1.1649579374892112,0.008976797826701119,true,pglib_opf_case57_ieee
risk_trace,63,16,9,0.32604330643567536,4.741854642593216,4.80225035958854,5.4856667233974195,1.1568610041571052,0.007934111681004047,true,pglib_opf_case57_ieee
risk_trace,63,17,8,0.7650449846705429,4.741854642593216,4.728388142246878,5.386325700978486,1.1359111796882966,0.0018419523900793041,true,pglib_opf_case57_ieee
risk_trace,63,18,9,0.34198066473565575,4.741854642593216,4.731108595549892,5.370693292474452,1.1326144931210582,0.0015450863087650593,true,pglib_opf_case57_ieee
risk_trace,63,19,9,0.3243233682971325,4.741854642593216,4.717028726917146,5.3394659390883135,1.126029020612972,0.0031153492849931887,true,pglib_opf_case57_ieee
risk_trace,63,20,8,0.8531146083821382,4.741854642593216,4.746731560268069,5.3542642153585405,1.1291497987442338,0.0031981540462221797,true,pglib_opf_case57_ieee
risk_trace,64,1,9,0.2911420422303463,4.741854642593216,0.9526614280515444,406375.0185609931,85699.59418636998,0.9369240698410289,true,pglib_opf_case57_ieee
risk_trace,64,2,8,0.8036287886014251,4.741854642593216,4.065309340333872,5.968577966378609,1.258701165735128,0.07790054295855069,true,pglib_opf_case57_ieee
risk_trace,64,3,9,0.37103614259302786,4.741854642593216,4.516539990469775,6.061817370559669,1.2783642324482123,0.023976195802614644,true,pglib_opf_case57_ieee
risk_trace,64,4,9,0.32334245772417075,4.741854642593216,4.486186849291673,5.84158865119317,1.2319206495116295,0.027294333299959096,true,pglib_opf_case57_ieee
risk_trace,64,5,8,0.8209100966134871,4.741854642593216,4.541477831832199,5.7428692463333615,1.2111019166949226,0.02172694401712422,true,pglib_opf_case57_ieee
risk_trace,64,6,9,0.3433996876697326,4.741854642593216,4.585441955797147,5.676797260883167,1.1971681311974278,0.016725280149908085,true,pglib_opf_case57_ieee
risk_trace,64,7,9,0.30149783440328193,4.741854642593216,4.5130471664614005,5.520759275406436,1.1642616004752213,0.025015790949587256,true,pglib_opf_case57_ieee
risk_trace,64,8,8,0.8233850890971111,4.741854642593216,4.536854705832687,5.476546127685696,1.1549375804338644,0.022860136621152462,true,pglib_opf_case57_ieee
risk_trace,64,9,9,0.3483865105609617,4.741854642593216,4.580588126914577,5.468799633386631,1.1533039381392478,0.017753366520332922,true,pglib_opf_case57_ieee
risk_trace,64,10,9,0.3112946951014578,4.741854642593216,4.5494490631367075,5.392010957243558,1.137110131721538,0.021383435261329634,true,pglib_opf_case57_ieee
risk_trace,64,11,8,0.8239074060986639,4.741854642593216,4.562235780790529,5.363962364259431,1.1311950214749726,0.02028482016641853,true,pglib_opf_case57_ieee
risk_trace,64,12,9,0.31573038768589,4.741854642593216,4.545470810730761,5.3106852217819815,1.1199595141696888,0.022258356001694644,true,pglib_opf_case57_ieee
risk_trace,64,13,9,0.3321796509382743,4.741854642593216,4.5538776346652,5.291940597377199,1.1160064987743177,0.021267887227127517,true,pglib_opf_case57_ieee
risk_trace,64,14,8,0.7968846062713264,4.741854642593216,4.526745767956385,5.234601386894225,1.1039143502786783,0.023647447938633572,true,pglib_opf_case57_ieee
risk_trace,64,15,9,0.35521164818083645,4.741854642593216,4.56055676860823,5.247251057201826,1.1065820133052875,0.019725830386577815,true,pglib_opf_case57_ieee
risk_trace,64,16,9,0.31346357506561995,4.741854642593216,4.543586189095267,5.208434424133023,1.0983960531705892,0.021688436167818997,true,pglib_opf_case57_ieee
risk_trace,64,17,8,0.8397191853922344,4.741854642593216,4.571486110202117,5.216940590229995,1.1001899010925744,0.019223505519473678,true,pglib_opf_case57_ieee
risk_trace,64,18,9,0.3339952277728998,4.741854642593216,4.577488610973085,5.205358218894558,1.0977473185571673,0.01851965916229283,true,pglib_opf_case57_ieee
risk_trace,64,19,9,0.3315916154867206,4.741854642593216,4.580391973683712,5.192831306232386,1.095105543638626,0.018179530588037437,true,pglib_opf_case57_ieee
risk_trace,64,20,8,0.8147052341580597,4.741854642593216,4.57728469401021,5.173164585493023,1.090958069238481,0.018442557201281434,true,pglib_opf_case57_ieee
risk_trace,65,1,9,0.3406863807037193,4.741854642593216,1.3044825636018855,406426.23588730703,85710.39530326924,0.9355044919694551,true,pglib_opf_case57_ieee
risk_trace,65,2,8,0.8058695214632772,4.741854642593216,4.645208469796615,6.708156955058285,1.4146694617761926,0.011210102517459544,true,pglib_opf_case57_ieee
risk_trace,65,3,9,0.3049922092697394,4.741854642593216,4.43437648984911,5.963093121197136,1.2575444779842622,0.03333617688347147,true,pglib_opf_case57_ieee
risk_trace,65,4,9,0.3466338581033125,4.741854642593216,4.527107901405155,5.888495838050571,1.241812809941024,0.022857840239348212,true,pglib_opf_case57_ieee
risk_trace,65,5,8,0.8391996504088524,4.741854642593216,4.634550491764147,5.846573513064356,1.2329718968076577,0.012987455173074602,true,pglib_opf_case57_ieee
risk_trace,65,6,9,0.35271291713022607,4.741854642593216,4.700004048787892,5.804060577770459,1.2240064310778505,0.005471143552676556,true,pglib_opf_case57_ieee
risk_trace,65,7,9,0.30336459707568547,4.741854642593216,4.62159952062093,5.640609832994699,1.1895366387506923,0.014494694711822808,true,pglib_opf_case57_ieee
risk_trace,65,8,8,0.8055215291881784,4.741854642593216,4.584876503246631,5.530234501849178,1.1662598115459766,0.017413535417781314,true,pglib_opf_case57_ieee
risk_trace,65,9,9,0.35218419137441836,4.741854642593216,4.629356669472356,5.5228132885396874,1.1646947670920975,0.012268920541912604,true,pglib_opf_case57_ieee
risk_trace,65,10,9,0.334862855500294,4.741854642593216,4.631795603392988,5.482720705084159,1.1562397243973255,0.011989207343639246,true,pglib_opf_case57_ieee
risk_trace,65,11,8,0.8405627940024344,4.741854642593216,4.670273220464212,5.48211931253129,1.1561128979553112,0.008942136485796434,true,pglib_opf_case57_ieee
risk_trace,65,12,9,0.3634876010222198,4.741854642593216,4.714986636952362,5.495716796004212,1.1589804433563837,0.003914062972830202,true,pglib_opf_case57_ieee
risk_trace,65,13,9,0.3289361373915262,4.741854642593216,4.70373212073816,5.454720005323481,1.150334714254424,0.005150210736168372,true,pglib_opf_case57_ieee
risk_trace,65,14,8,0.843444655194839,4.741854642593216,4.730740433857377,5.454716494728637,1.1503339739122775,0.004697083527678475,true,pglib_opf_case57_ieee
risk_trace,65,15,9,0.3320610335435344,4.741854642593216,4.725490975407347,5.424256188988836,1.1439102625091075,0.0050915417510973456,true,pglib_opf_case57_ieee
risk_trace,65,16,9,0.3460338854842291,4.741854642593216,4.736467553779508,5.415346568421918,1.1420313309014432,0.004322876833359398,true,pglib_opf_case57_ieee
risk_trace,65,17,8,0.8081718694481075,4.741854642593216,4.7160238767959255,5.372501756322116,1.1329958763527201,0.004263596663346535,true,pglib_opf_case57_ieee
risk_trace,65,18,9,0.3517970784100235,4.741854642593216,4.730961011736889,5.370145938945146,1.1324990628578886,0.002839440181027281,true,pglib_opf_case57_ieee
risk_trace,65,19,9,0.3544873789868334,4.741854642593216,4.746129586919192,5.370425848576974,1.1325580924260483,0.0019586807021403493,true,pglib_opf_case57_ieee
risk_trace,65,20,8,0.8131637893790082,4.741854642593216,4.736196997245468,5.343509304362833,1.1268817176227455,0.0015372110211995633,true,pglib_opf_case57_ieee
risk_trace,66,1,9,0.37172891672105046,4.741854642593216,1.55303565177481,406458.3547678874,85717.16878811878,0.936050534153093,true,pglib_opf_case57_ieee
risk_trace,66,2,8,0.8412751748516694,4.741854642593216,5.267438807043975,7.4623214026722104,1.5737136553370246,0.05451656444008426,true,pglib_opf_case57_ieee
risk_trace,66,3,9,0.3591729583316665,4.741854642593216,5.186584895055505,6.840731591696984,1.4426278549854363,0.046070701355285355,true,pglib_opf_case57_ieee
risk_trace,66,4,9,0.37151970678095836,4.741854642593216,5.212533094272108,6.670353888722951,1.406697250651083,0.04878278430357524,true,pglib_opf_case57_ieee
risk_trace,66,5,8,0.8528941575172655,4.741854642593216,5.252014237025749,6.547776770231429,1.380847213538919,0.05247935209854513,true,pglib_opf_case57_ieee
risk_trace,66,6,9,0.3253515960446075,4.741854642593216,5.117763152660824,6.269992772103445,1.3222659159105992,0.03874895171202723,true,pglib_opf_case57_ieee
risk_trace,66,7,9,0.3302849379447019,4.741854642593216,5.050830490751537,6.1160086302505965,1.2897925160577857,0.03208477673837812,true,pglib_opf_case57_ieee
risk_trace,66,8,8,0.8004065142431603,4.741854642593216,4.946671986478703,5.931370878115697,1.2508546392033562,0.02140447557146807,true,pglib_opf_case57_ieee
risk_trace,66,9,9,0.31176430811728884,4.741854642593216,4.86474583553831,5.780815585259165,1.2191043422827834,0.01290721639562169,true,pglib_opf_case57_ieee
risk_trace,66,10,9,0.337576562470719,4.741854642593216,4.851815712901032,5.722579678386285,1.206823091324607,0.01165392933589345,true,pglib_opf_case57_ieee
risk_trace,66,11,8,0.7963327676885779,4.741854642593216,4.793877102786375,5.618397204710139,1.1848522631300147,0.0055256854151112915,true,pglib_opf_case57_ieee
risk_trace,66,12,9,0.33473482417337497,4.741854642593216,4.779908058286914,5.566848396403183,1.1739812406731212,0.004001121401081101,true,pglib_opf_case57_ieee
risk_trace,66,13,9,0.3632196496676859,4.741854642593216,4.8076064045703335,5.567936967793116,1.1742108072608768,0.007048252628506404,true,pglib_opf_case57_ieee
risk_trace,66,14,8,0.8260198886524133,4.741854642593216,4.811930282442318,5.543937042658834,1.1691495122733195,0.007450130250060938,true,pglib_opf_case57_ieee
risk_trace,66,15,9,0.34081506342363743,4.741854642593216,4.806770877731149,5.513101798181422,1.1626467308087765,0.006881864692256783,true,pglib_opf_case57_ieee
risk_trace,66,16,9,0.3443529378976904,4.741854642593216,4.806477989579531,5.4915861521660645,1.1581093403493357,0.006849675080823401,true,pglib_opf_case57_ieee
risk_trace,66,17,8,0.8071035067283201,4.741854642593216,4.788683028417614,5.451676199158676,1.1496928122151957,0.005273287368729637,true,pglib_opf_case57_ieee
risk_trace,66,18,9,0.3231668388679959,4.741854642593216,4.766946514152106,5.4094457743374535,1.14078692453954,0.0028029695815905086,true,pglib_opf_case57_ieee
risk_trace,66,19,9,0.39165339565283996,4.741854642593216,4.812779655083958,5.442509900597526,1.147759750311776,0.008002914198393081,true,pglib_opf_case57_ieee
risk_trace,66,20,8,0.805588846314327,4.741854642593216,4.798662623146001,5.411291671462097,1.1411762019982081,0.006999427390226572,true,pglib_opf_case57_ieee
risk_trace,67,1,9,0.33523896442836193,4.741854642593216,1.2630999392675641,406420.6018257175,85709.20714757612,0.9355227720954551,true,pglib_opf_case57_ieee
risk_trace,67,2,8,0.8255016482726918,4.741854642593216,4.707173093200649,6.770869713094878,1.4278948266942315,0.005997560203291984,true,pglib_opf_case57_ieee
risk_trace,67,3,9,0.3579916553510099,4.741854642593216,4.845142915663298,6.443685225132295,1.3588955610854376,0.010893775693921257,true,pglib_opf_case57_ieee
risk_trace,67,4,9,0.3352235867385244,4.741854642593216,4.798737885721222,6.198346662483987,1.307156614799615,0.005990847135318442,true,pglib_opf_case57_ieee
risk_trace,67,5,8,0.8313658256648083,4.741854642593216,4.81802961039026,6.056158465723338,1.2771708376137312,0.008121784263715306,true,pglib_opf_case57_ieee
risk_trace,67,6,9,0.33341941751381715,4.741854642593216,4.789461174086158,5.903868553807366,1.2450547304374286,0.005729703304592727,true,pglib_opf_case57_ieee
risk_trace,67,7,9,0.35333665033841344,4.741854642593216,4.820760345818873,5.862483422048751,1.2363271048820441,0.008380194267694301,true,pglib_opf_case57_ieee
risk_trace,67,8,8,0.8203773648550154,4.741854642593216,4.803087022128055,5.772379842659412,1.2173253458276876,0.006439341137141531,true,pglib_opf_case57_ieee
risk_trace,67,9,9,0.3314426079712584,4.741854642593216,4.779584623403306,5.687651942835115,1.1994572528112466,0.004270036739994883,true,pglib_opf_case57_ieee
risk_trace,67,10,9,0.3226472607341335,4.741854642593216,4.747670276101397,5.608911079587491,1.1828517536590073,0.003106662910303524,true,pglib_opf_case57_ieee
risk_trace,67,11,8,0.8067976244116348,4.741854642593216,4.7166961196421235,5.5337314687308545,1.1669972797193502,0.0030544556150014063,true,pglib_opf_case57_ieee
risk_trace,67,12,9,0.37751134381329754,4.741854642593216,4.7757777134036825,5.562647725823405,1.173095369870156,0.003738553879993687,true,pglib_opf_case57_ieee
risk_trace,67,13,9,0.3099008066858146,4.741854642593216,4.73072642560502,5.484433178005443,1.1566008642994015,0.0014656099029848866,true,pglib_opf_case57_ieee
risk_trace,67,14,8,0.8363744391944409,4.741854642593216,4.750816482982192,5.477178760922676,1.155070995159676,0.0020956402408535946,true,pglib_opf_case57_ieee
risk_trace,67,15,9,0.3380909200390661,4.741854642593216,4.748950450163067,5.45022171539286,1.1493860791169788,0.0020940877100280907,true,pglib_opf_case57_ieee
risk_trace,67,16,9,0.30981661210279454,4.741854642593216,4.716448334438733,5.394105144005026,1.1375517704724725,0.004360348581275827,true,pglib_opf_case57_ieee
risk_trace,67,17,8,0.84450504301676,4.741854642593216,4.738724348965661,5.3964164154215455,1.1380391897610687,0.004546222486640027,true,pglib_opf_case57_ieee
risk_trace,67,18,9,0.33406820207906035,4.741854642593216,4.736001684325643,5.375001864250085,1.1335231189859112,0.004700054543841877,true,pglib_opf_case57_ieee
risk_trace,67,19,9,0.31711635305037045,4.741854642593216,4.718039818744767,5.339692823585926,1.1260768678193318,0.006035503536105472,true,pglib_opf_case57_ieee
risk_trace,67,20,8,0.794589284950368,4.741854642593216,4.687336605788062,5.2908419353741545,1.115774804197859,0.006994520078883015,true,pglib_opf_case57_ieee
risk_trace,68,1,9,0.3472506381983854,4.741854642593216,1.355235716066089,406433.02594303555,85711.82724419537,0.935527734738278,true,pglib_opf_case57_ieee
risk_trace,68,2,8,0.8162081637225841,4.741854642593216,4.791953055501418,6.885417139085144,1.4520514984237602,0.007115068952573655,true,pglib_opf_case57_ieee
risk_trace,68,3,9,0.39130050618205453,4.741854642593216,5.06751983840607,6.709278690946605,1.4149060223569925,0.03727819743393724,true,pglib_opf_case57_ieee
risk_trace,68,4,9,0.33936098592182135,4.741854642593216,4.941284202153408,6.363524602353425,1.3419906517575901,0.023515775534162744,true,pglib_opf_case57_ieee
risk_trace,68,5,8,0.8577392465475899,4.741854642593216,5.079416541639125,6.353624327606866,1.33990280312182,0.0351280585921777,true,pglib_opf_case57_ieee
risk_trace,68,6,9,0.371944642411541,4.741854642593216,5.1194566435303965,6.274486603341577,1.32321361076353,0.03936124713682852,true,pglib_opf_case57_ieee
risk_trace,68,7,9,0.35373435723857144,4.741854642593216,5.097304570363789,6.169584434002225,1.3010910074266246,0.0370183566597162,true,pglib_opf_case57_ieee
risk_trace,68,8,8,0.8443968380762576,4.741854642593216,5.113954720459518,6.115941778881774,1.2897784179097274,0.03859390837742262,true,pglib_opf_case57_ieee
risk_trace,68,9,9,0.2956001366205234,4.741854642593216,4.977813993710702,5.90432779520531,1.2451515789139338,0.024533102929110054,true,pglib_opf_case57_ieee
risk_trace,68,10,9,0.32303022056679054,4.741854642593216,4.9304173820464285,5.8076891124774255,1.224771645320053,0.019907056744652655,true,pglib_opf_case57_ieee
risk_trace,68,11,8,0.8259366898093855,4.741854642593216,4.907922543969872,5.740934041870348,1.2106938053948355,0.017451224957731073,true,pglib_opf_case57_ieee
risk_trace,68,12,9,0.3088198448320523,4.741854642593216,4.850970028298194,5.642116359886797,1.1898543471170697,0.012355795322415628,true,pglib_opf_case57_ieee
risk_trace,68,13,9,0.3417352552015106,4.741854642593216,4.85145090064178,5.613596480857701,1.1838398483230916,0.012393753281144499,true,pglib_opf_case57_ieee
risk_trace,68,14,8,0.8029105950719172,4.741854642593216,4.807625878437395,5.538055999127537,1.167909271065065,0.0073699564566371435,true,pglib_opf_case57_ieee
risk_trace,68,15,9,0.3604278637600423,4.741854642593216,4.830779900145857,5.538129560456257,1.167924784262804,0.009438198136888003,true,pglib_opf_case57_ieee
risk_trace,68,16,9,0.32310131108402973,4.741854642593216,4.80838851502532,5.4927679889569525,1.1583585754862107,0.007432519804025943,true,pglib_opf_case57_ieee
risk_trace,68,17,8,0.7841727371215114,4.741854642593216,4.758857225700153,5.419196792865484,1.14284329683751,0.001792475334872506,true,pglib_opf_case57_ieee
risk_trace,68,18,9,0.314725668220388,4.741854642593216,4.731883053009482,5.371438404064121,1.1327716281759745,0.0017308198175695947,true,pglib_opf_case57_ieee
risk_trace,68,19,9,0.32867054978288157,4.741854642593216,4.722066039500671,5.344804858695677,1.127154934418808,0.0027688840774987423,true,pglib_opf_case57_ieee
risk_trace,68,20,8,0.8322382860051942,4.741854642593216,4.731720459401802,5.338515620209016,1.1258286098136274,0.002535572841770058,true,pglib_opf_case57_ieee
risk_trace,69,1,9,0.36642134006944715,4.741854642593216,1.5090035127934998,406452.8616254547,85716.01035057764,0.9358788059432794,true,pglib_opf_case57_ieee
risk_trace,69,2,8,0.8228226221328893,4.741854642593216,5.07506425958963,7.235990797502862,1.5259832582184885,0.03660378011623819,true,pglib_opf_case57_ieee
risk_trace,69,3,9,0.3605025870191091,4.741854642593216,5.037464486555643,6.6716443450385405,1.406969392336743,0.0325094346117442,true,pglib_opf_case57_ieee
risk_trace,69,4,9,0.35391427052938335,4.741854642593216,4.997268348802501,6.426724060941913,1.3553186559567922,0.02810726937278427,true,pglib_opf_case57_ieee
risk_trace,69,5,8,0.8289948318787156,4.741854642593216,5.017769374781977,6.286925602688421,1.3258368458233127,0.029791146881541438,true,pglib_opf_case57_ieee
risk_trace,69,6,9,0.3493001215317604,4.741854642593216,4.98326330830655,6.123652366553992,1.2914044879294533,0.026014602741577072,true,pglib_opf_case57_ieee
risk_trace,69,7,9,0.3462335770773237,4.741854642593216,4.954988513582702,6.012831608927776,1.2680337256477965,0.022910811595016557,true,pglib_opf_case57_ieee
risk_trace,69,8,8,0.8043621178141516,4.741854642593216,4.907530589408774,5.891092675783148,1.242360451724315,0.019106063233929115,true,pglib_opf_case57_ieee
risk_trace,69,9,9,0.30827965541002805,4.741854642593216,4.810774204099727,5.723742601157167,1.207068337722596,0.008291772379127234,true,pglib_opf_case57_ieee
risk_trace,69,10,9,0.3201426594965938,4.741854642593216,4.763160018688654,5.627153317351535,1.1866988217661114,0.0029920756545782977,true,pglib_opf_case57_ieee
risk_trace,69,11,8,0.8182930486124337,4.741854642593216,4.762452177025146,5.584704546968036,1.1777468876426553,0.002960897435639342,true,pglib_opf_case57_ieee
risk_trace,69,12,9,0.30084522714860384,4.741854642593216,4.697899397834143,5.477783180786386,1.1551984600250647,0.004717362705592786,true,pglib_opf_case57_ieee
risk_trace,69,13,9,0.3214793899499689,4.741854642593216,4.675586272293607,5.424684651806367,1.1440006201539166,0.007251732519193477,true,pglib_opf_case57_ieee
risk_trace,69,14,8,0.8219518879710105,4.741854642593216,4.679921041344926,5.400790117452902,1.1389615508119686,0.006874520883365235,true,pglib_opf_case57_ieee
risk_trace,69,15,9,0.36410770661082953,4.741854642593216,4.713292758936178,5.412316563034879,1.1413923392799326,0.0030673972346237843,true,pglib_opf_case57_ieee
risk_trace,69,16,9,0.3308131556810214,4.741854642593216,4.704193253317501,5.38155142324059,1.134904342048228,0.004096537569056445,true,pglib_opf_case57_ieee
risk_trace,69,17,8,0.8270403028813257,4.741854642593216,4.712616224252665,5.369384058382311,1.1323383914286147,0.003398409719464948,true,pglib_opf_case57_ieee
risk_trace,69,18,9,0.31550342785508245,4.741854642593216,4.689716217927084,5.326147180450342,1.1232202549206758,0.006035976236273105,true,pglib_opf_case57_ieee
risk_trace,69,19,9,0.3263562131462661,4.741854642593216,4.680398734703498,5.300155448778624,1.1177389119376477,0.007112231800391251,true,pglib_opf_case57_ieee
risk_trace,69,20,8,0.8007242191023503,4.741854642593216,4.661964781605399,5.264348650814179,1.1101876897549146,0.008671064174598685,true,pglib_opf_case57_ieee
risk_trace,70,1,9,0.34891369791148225,4.741854642593216,1.3682478448345277,406434.74636296136,85712.19006002494,0.9355414789780304,true,pglib_opf_case57_ieee
risk_trace,70,2,8,0.8553147406841543,4.741854642593216,5.0728132417780865,7.207699517693911,1.5200169682451883,0.03487197268601078,true,pglib_opf_case57_ieee
risk_trace,70,3,9,0.32794202297079966,4.741854642593216,4.943518670383618,6.548945451565136,1.381093674348411,0.024370353808150405,true,pglib_opf_case57_ieee
risk_trace,70,4,9,0.3088717625056327,4.741854642593216,4.824500596028703,6.222812109395237,1.3123160827199287,0.01983777740048272,true,pglib_opf_case57_ieee
risk_trace,70,5,8,0.8111746253130914,4.741854642593216,4.678400246265098,5.893055610916646,1.2427744110886247,0.012852495783717915,true,pglib_opf_case57_ieee
risk_trace,70,6,9,0.3496901559265747,4.741854642593216,4.741343128604028,5.848049259589577,1.2332831139655955,0.007995714116540877,true,pglib_opf_case57_ieee
risk_trace,70,7,9,0.33575980201471894,4.741854642593216,4.745913782595892,5.777869215944367,1.2184829885010093,0.007794653090659306,true,pglib_opf_case57_ieee
risk_trace,70,8,8,0.8338559838171946,4.741854642593216,4.7472545130891195,5.707672034315998,1.2036792488423047,0.007868072712914368,true,pglib_opf_case57_ieee
risk_trace,70,9,9,0.3408328486308331,4.741854642593216,4.760463419887816,5.664739257305851,1.1946252435540559,0.007495320891188423,true,pglib_opf_case57_ieee
risk_trace,70,10,9,0.3525170204532889,4.741854642593216,4.790056988399252,5.654270259802924,1.1924174581426494,0.007753851068086117,true,pglib_opf_case57_ieee
risk_trace,70,11,8,0.8253146753097962,4.741854642593216,4.7766571647774345,5.597437510774877,1.1804321162644837,0.006381178891607656,true,pglib_opf_case57_ieee
risk_trace,70,12,9,0.3530340154292714,4.741854642593216,4.799715983495387,5.586890850916367,1.1782079527981943,0.0073695686837903255,true,pglib_opf_case57_ieee
risk_trace,70,13,9,0.35393287607197327,4.741854642593216,4.818926969203389,5.578908222158444,1.1765245125918624,0.008727641093914875,true,pglib_opf_case57_ieee
risk_trace,70,14,8,0.82189156995025,4.741854642593216,4.80636820512654,5.536670827269645,1.167617155012951,0.007284258490876221,true,pglib_opf_case57_ieee
risk_trace,70,15,9,0.3365425102116161,4.741854642593216,4.800616287375349,5.505383064416688,1.1610189428763078,0.006838712633791525,true,pglib_opf_case57_ieee
risk_trace,70,16,9,0.33990853558316964,4.741854642593216,4.79962825158265,5.483284533736438,1.1563586290653884,0.006765579449992233,true,pglib_opf_case57_ieee
risk_trace,70,17,8,0.7948743983075494,4.741854642593216,4.761714674367801,5.421964089435729,1.1434268863354649,0.0023891814462885675,true,pglib_opf_case57_ieee
risk_trace,70,18,9,0.3472873847394162,4.741854642593216,4.768346179774986,5.410479821612887,1.1410049926486179,0.002912924874099218,true,pglib_opf_case57_ieee
risk_trace,70,19,9,0.3539246698395559,4.741854642593216,4.780164333634409,5.40703339601626,1.1402781830231878,0.004032920729489214,true,pglib_opf_case57_ieee
risk_trace,70,20,8,0.8223105214837638,4.741854642593216,4.778827615232322,5.389165764573432,1.1365101148748449,0.0038883221932004782,true,pglib_opf_case57_ieee
risk_trace,71,1,9,0.3227110578266265,4.741854642593216,1.170459597996743,406407.647205142,85706.47517421297,0.9356940905204915,true,pglib_opf_case57_ieee
risk_trace,71,2,8,0.8311543881210544,4.741854642593216,4.595640672112151,6.624694049255667,1.3970681407544723,0.020676701351185205,true,pglib_opf_case57_ieee
risk_trace,71,3,9,0.3714627420161348,4.741854642593216,4.888278784075162,6.49264528526713,1.369220647749853,0.015273177589428458,true,pglib_opf_case57_ieee
risk_trace,71,4,9,0.3255057195478897,4.741854642593216,4.8003981032276375,6.199319462094422,1.3073617665142412,0.007322135018899479,true,pglib_opf_case57_ieee
risk_trace,71,5,8,0.7880053547243273,4.741854642593216,4.659602558426108,5.88052090093338,1.2401309918090304,0.009178716777091398,true,pglib_opf_case57_ieee
risk_trace,71,6,9,0.3519867539254545,4.741854642593216,4.696086414471577,5.8030171013935545,1.2237863744849025,0.006685236293636382,true,pglib_opf_case57_ieee
risk_trace,71,7,9,0.31352472853049995,4.741854642593216,4.625357765985712,5.647195050038873,1.1909253816668126,0.012400725697979622,true,pglib_opf_case57_ieee
risk_trace,71,8,8,0.8228384306257478,4.741854642593216,4.65391225084622,5.608506017183284,1.1827663308793699,0.009288062440645603,true,pglib_opf_case57_ieee
risk_trace,71,9,9,0.29526754039967146,4.741854642593216,4.571106649982139,5.458694357500019,1.1511728572335105,0.018546520382754405,true,pglib_opf_case57_ieee
risk_trace,71,10,9,0.3469998106550853,4.741854642593216,4.5997277530493275,5.44784135572073,1.1488840899478574,0.015277959052199336,true,pglib_opf_case57_ieee
risk_trace,71,11,8,0.8440907734206212,4.741854642593216,4.648450240567666,5.458331356487271,1.1510963046944496,0.011072317537334007,true,pglib_opf_case57_ieee
risk_trace,71,12,9,0.3401611997675769,4.741854642593216,4.65986871616354,5.435534140387377,1.14628864654839,0.00974776180507734,true,pglib_opf_case57_ieee
risk_trace,71,13,9,0.35931718370787885,4.741854642593216,4.694243653619791,5.44457338183117,1.1481949136369252,0.005782806757487626,true,pglib_opf_case57_ieee
risk_trace,71,14,8,0.836456346887314,4.741854642593216,4.7137354340989575,5.436646408730686,1.1465232105380405,0.004844032420829537,true,pglib_opf_case57_ieee
risk_trace,71,15,9,0.3796033326971077,4.741854642593216,4.765941797180775,5.468597226647116,1.1532612529970891,0.0029156928600714595,true,pglib_opf_case57_ieee
risk_trace,71,16,9,0.3476541615635124,4.741854642593216,4.7736574448854965,5.455933683257161,1.150590664304596,0.0035153558602404296,true,pglib_opf_case57_ieee
risk_trace,71,17,8,0.8177564129275066,4.741854642593216,4.766281201784772,5.426967515361099,1.144482048566805,0.002669455422961953,true,pglib_opf_case57_ieee
risk_trace,71,18,9,0.34727789743127896,4.741854642593216,4.772335157762559,5.414836557340205,1.141923775710457,0.0032331655237677697,true,pglib_opf_case57_ieee
risk_trace,71,19,9,0.3126711443618663,4.741854642593216,4.7452065561123895,5.369489937467092,1.1323607200516455,0.0017299891749080105,true,pglib_opf_case57_ieee
risk_trace,71,20,8,0.8057380306996209,4.741854642593216,4.728732820991516,5.335705950207889,1.1252360842697424,0.0016375693913158911,true,pglib_opf_case57_ieee
risk_trace,72,1,9,0.3224520768984069,4.741854642593216,1.1685817258493032,406407.37944068055,85706.41870591488,0.9356995328490635,true,pglib_opf_case57_ieee
risk_trace,72,2,8,0.8022558487221344,4.741854642593216,4.406949074305291,6.408368688035506,1.3514477290115563,0.03615288403349185,true,pglib_opf_case57_ieee
risk_trace,72,3,9,0.3497006112652434,4.741854642593216,4.566837469682703,6.122136464878988,1.2910848025343362,0.01885365462236997,true,pglib_opf_case57_ieee
risk_trace,72,4,9,0.3212917687421531,4.741854642593216,4.5084764702286435,5.867574137208642,1.2374006753610218,0.024849385858440796,true,pglib_opf_case57_ieee
risk_trace,72,5,8,0.8197738693506429,4.741854642593216,4.564559982068933,5.770080713274486,1.2168404871472305,0.018968879933549676,true,pglib_opf_case57_ieee
risk_trace,72,6,9,0.3204370718994488,4.741854642593216,4.532992826836398,5.617545998291349,1.1846727539541864,0.02255133467788872,true,pglib_opf_case57_ieee
risk_trace,72,7,9,0.35715822427565375,4.741854642593216,4.600846918373941,5.619470587185662,1.1850786265587627,0.014950280990881507,true,pglib_opf_case57_ieee
risk_trace,72,8,8,0.7942872449614409,4.741854642593216,4.5650138223884955,5.511143698200686,1.1622337911199156,0.018802891352438345,true,pglib_opf_case57_ieee
risk_trace,72,9,9,0.32957018335580407,4.741854642593216,4.555845068384127,5.443601689512334,1.1479899954367534,0.019763559584470757,true,pglib_opf_case57_ieee
risk_trace,72,10,9,0.3432835346664346,4.741854642593216,4.572545065571677,5.419308270186835,1.142866806061169,0.018024166094131645,true,pglib_opf_case57_ieee
risk_trace,72,11,8,0.830471253387787,4.741854642593216,4.61279342073103,5.421241069341669,1.1432744101107475,0.013671458914194736,true,pglib_opf_case57_ieee
risk_trace,72,12,9,0.3365044260321039,4.741854642593216,4.61527017001341,5.388499272039694,1.1363695596313856,0.01340357553026877,true,pglib_opf_case57_ieee
risk_trace,72,13,9,0.3419503436144122,4.741854642593216,4.624417317231525,5.369953742503117,1.1324585309444255,0.012422911129932919,true,pglib_opf_case57_ieee
risk_trace,72,14,8,0.818491574824004,4.741854642593216,4.633194490453123,5.351023966500569,1.1284664693083488,0.011496782224143454,true,pglib_opf_case57_ieee
risk_trace,72,15,9,0.3308617036488872,4.741854642593216,4.627278779426929,5.319922263756211,1.1219074950063974,0.012138650183908825,true,pglib_opf_case57_ieee
risk_trace,72,16,9,0.33457680327834677,4.741854642593216,4.626471516344947,5.29833310668577,1.1173546019513219,0.01222666330290326,true,pglib_opf_case57_ieee
risk_trace,72,17,8,0.8112793280639433,4.741854642593216,4.6245588024723325,5.275409167134555,1.1125202193565238,0.012424549958303329,true,pglib_opf_case57_ieee
risk_trace,72,18,9,0.34522835605301055,4.741854642593216,4.634484456144546,5.267754731331899,1.1109059910894021,0.011353151604513159,true,pglib_opf_case57_ieee
risk_trace,72,19,9,0.35198683594566615,4.741854642593216,4.6491216832221385,5.267575750723773,1.1108682462360449,0.009809361827611536,true,pglib_opf_case57_ieee
risk_trace,72,20,8,0.7949235738929273,4.741854642593216,4.632660475395119,5.234011151385149,1.1037898767227463,0.011622374570682256,true,pglib_opf_case57_ieee
risk_trace,73,1,9,0.3650106426379186,4.741854642593216,1.4974067559828208,406451.401713423,85715.70247272355,0.9358385968474273,true,pglib_opf_case57_ieee
risk_trace,73,2,8,0.7694896669499796,4.741854642593216,4.71081979568771,6.818397323680709,1.4379178270112214,0.029947072349849713,true,pglib_opf_case57_ieee
risk_trace,73,3,9,0.33802469341214414,4.741854642593216,4.544865606694365,6.107438175959666,1.287985110530432,0.030899993840487916,true,pglib_opf_case57_ieee
risk_trace,73,4,9,0.32372856777368586,4.741854642593216,4.433526522433683,5.786104619799993,1.2202197359292521,0.03739995208226333,true,pglib_opf_case57_ieee
risk_trace,73,5,8,0.8372948795892242,4.741854642593216,4.648154242441527,5.869626285889423,1.2378334487873406,0.011734047152334193,true,pglib_opf_case57_ieee
risk_trace,73,6,9,0.34767081122072147,4.741854642593216,4.664506594460322,5.76881388543185,1.2165733284217697,0.010780778836723034,true,pglib_opf_case57_ieee
risk_trace,73,7,9,0.3468883459221458,4.741854642593216,4.672444312014238,5.701008420152404,1.202273972918463,0.010409415999809338,true,pglib_opf_case57_ieee
risk_trace,73,8,8,0.8053203913608395,4.741854642593216,4.676586494356127,5.63665173217844,1.1887019229876434,0.009951516766164577,true,pglib_opf_case57_ieee
risk_trace,73,9,9,0.3469457333947044,4.741854642593216,4.682001409432238,5.584028366589475,1.1776042893494714,0.009747656293076943,true,pglib_opf_case57_ieee
risk_trace,73,10,9,0.3969479756799928,4.741854642593216,4.773153441401326,5.640539689799293,1.189521846396077,0.011879163687449706,true,pglib_opf_case57_ieee
risk_trace,73,11,8,0.8601044476492624,4.741854642593216,4.864619278116184,5.697316604652402,1.2014954135196065,0.014511380355337025,true,pglib_opf_case57_ieee
risk_trace,73,12,9,0.3230973183858247,4.741854642593216,4.8198211517048515,5.611408831481488,1.183378499433026,0.009511283606449475,true,pglib_opf_case57_ieee
risk_trace,73,13,9,0.39685253893837685,4.741854642593216,4.886101099653681,5.654097689243964,1.1923810650914137,0.016903092780516493,true,pglib_opf_case57_ieee
risk_trace,73,14,8,0.8357214588421662,4.741854642593216,4.909376112865963,5.6504065787725,1.1916026543745797,0.018640658943996944,true,pglib_opf_case57_ieee
risk_trace,73,15,9,0.34762652409106287,4.741854642593216,4.901574535326863,5.616213976048878,1.1843918465154584,0.01777156824441114,true,pglib_opf_case57_ieee
risk_trace,73,16,9,0.382935221473994,4.741854642593216,4.935130501724558,5.630829204671861,1.187474022103825,0.021502390155919777,true,pglib_opf_case57_ieee
risk_trace,73,17,8,0.8250011485961746,4.741854642593216,4.938891668260366,5.613762446387616,1.183874848453299,0.021801021369555255,true,pglib_opf_case57_ieee
risk_trace,73,18,9,0.29542305289466,4.741854642593216,4.876218517257635,5.526986148268402,1.1655747729217223,0.014824742733526202,true,pglib_opf_case57_ieee
risk_trace,73,19,9,0.3228551960733072,4.741854642593216,4.849587511800432,5.48186251806492,1.1560587430969858,0.01184298093020664,true,pglib_opf_case57_ieee
risk_trace,73,20,8,0.8331863955544456,4.741854642593216,4.859959859310084,5.476357421080819,1.1548977844850006,0.012735182650102922,true,pglib_opf_case57_ieee
risk_trace,74,1,9,0.3641522898852046,4.741854642593216,1.4903724846161217,406450.5134373311,85715.51514600038,0.9358152482276612,true,pglib_opf_case57_ieee
risk_trace,74,2,8,0.8188355631890445,4.741854642593216,5.019745040465913,7.169737372590363,1.5120112093249216,0.031442492282424996,true,pglib_opf_case57_ieee
risk_trace,74,3,9,0.30873491737161146,4.741854642593216,4.678161530556424,6.248276485787734,1.3176862128297313,0.0069937858558482046,true,pglib_opf_case57_ieee
risk_trace,74,4,9,0.3402820567126158,4.741854642593216,4.693519471279329,6.078312280551629,1.281842810185243,0.005241287344236437,true,pglib_opf_case57_ieee
risk_trace,74,5,8,0.8230872855248925,4.741854642593216,4.707366235233678,5.931340385719715,1.2508482087245079,0.004108134267324974,true,pglib_opf_case57_ieee
risk_trace,74,6,9,0.34398038986513985,4.741854642593216,4.726212702255338,5.834189212215295,1.2303601970018856,0.0019558245225725036,true,pglib_opf_case57_ieee
risk_trace,74,7,9,0.3358169744844388,4.741854642593216,4.717843331163918,5.748709633001962,1.2123335838607905,0.0029082553625637683,true,pglib_opf_case57_ieee
risk_trace,74,8,8,0.8320458537456107,4.741854642593216,4.741988856934613,5.704258484336537,1.202959372288351,0.002628371009342044,true,pglib_opf_case57_ieee
risk_trace,74,9,9,0.32675484540435157,4.741854642593216,4.718228608143438,5.619805499461205,1.1851492555216447,0.004473187451708794,true,pglib_opf_case57_ieee
risk_trace,74,10,9,0.351566112513935,4.741854642593216,4.743944603950436,5.604993648115591,1.1820256145705772,0.002548666432652379,true,pglib_opf_case57_ieee
risk_trace,74,11,8,0.8451691861604346,4.741854642593216,4.777598636752743,5.598851816228287,1.1807303762408032,0.0056173521603197765,true,pglib_opf_case57_ieee
risk_trace,74,12,9,0.310501785931872,4.741854642593216,4.735040411952512,5.516349500556184,1.1633316321015301,0.006174757653849031,true,pglib_opf_case57_ieee
risk_trace,74,13,9,0.3247374856586148,4.741854642593216,4.7210674196085565,5.472503784193349,1.1540850989056377,0.007126590382684699,true,pglib_opf_case57_ieee
risk_trace,74,14,8,0.8523743083593227,4.741854642593216,4.75075251080042,5.475059791766911,1.154624130100437,0.008269812351754223,true,pglib_opf_case57_ieee
risk_trace,74,15,9,0.29851360528976634,4.741854642593216,4.708257935362056,5.404239250197497,1.139688931342281,0.010807470060090554,true,pglib_opf_case57_ieee
risk_trace,74,16,9,0.31723517280117264,4.741854642593216,4.693907454753956,5.368160752232622,1.1320804109037161,0.012010033080252329,true,pglib_opf_case57_ieee
risk_trace,74,17,8,0.7679350870858097,4.741854642593216,4.621689237900514,5.270420520712813,1.1114681739443906,0.014703597529815548,true,pglib_opf_case57_ieee
risk_trace,74,18,9,0.313358439925986,4.741854642593216,4.605995244550629,5.235324259553762,1.1040667954112313,0.01653293462759149,true,pglib_opf_case57_ieee
risk_trace,74,19,9,0.3061423192542196,4.741854642593216,4.586219248872892,5.198370809508561,1.0962737581229791,0.01884806542524022,true,pglib_opf_case57_ieee
risk_trace,74,20,8,0.8463953542337377,4.741854642593216,4.607692256333992,5.204439325148572,1.0975535349397336,0.01746726059115012,true,pglib_opf_case57_ieee
risk_trace,75,1,9,0.3634491175176101,4.741854642593216,1.484622269865773,406449.7857635728,85715.36168837397,0.9357967505149228,true,pglib_opf_case57_ieee
risk_trace,75,2,8,0.8314773263240055,4.741854642593216,5.095063777866392,7.254417860922682,1.5298693038290605,0.03735077024951355,true,pglib_opf_case57_ieee
risk_trace,75,3,9,0.34378052601490755,4.741854642593216,4.971275920697004,6.590567652580456,1.3898712949531113,0.024037993304161825,true,pglib_opf_case57_ieee
risk_trace,75,4,9,0.3591290958985068,4.741854642593216,4.9942326458430095,6.4219184547697274,1.3543052115274714,0.026502817210617632,true,pglib_opf_case57_ieee
risk_trace,75,5,8,0.8519699818603255,4.741854642593216,5.0628350683209975,6.332808014692798,1.3355128935857732,0.033189454942407895,true,pglib_opf_case57_ieee
risk_trace,75,6,9,0.3272258396267187,4.741854642593216,4.974825823530131,6.11004417269311,1.288534683836631,0.024354497998775784,true,pglib_opf_case57_ieee
risk_trace,75,7,9,0.35560926685980354,4.741854642593216,4.992718300682709,6.052147548431869,1.2763249834925525,0.02610644858988488,true,pglib_opf_case57_ieee
risk_trace,75,8,8,0.8242549161284387,4.741854642593216,4.953802614502349,5.938138672108478,1.2522818853977018,0.022032711348760746,true,pglib_opf_case57_ieee
risk_trace,75,9,9,0.33570332676650877,4.741854642593216,4.924671942943709,5.846256497590175,1.2329050420645087,0.019086907144091655,true,pglib_opf_case57_ieee
risk_trace,75,10,9,0.3219643162683044,4.741854642593216,4.879864216087949,5.752694830773399,1.213174014045141,0.014792585899397121,true,pglib_opf_case57_ieee
risk_trace,75,11,8,0.8064585898871283,4.741854642593216,4.831167466322581,5.658150889282193,1.1932358361343347,0.009399540713629738,true,pglib_opf_case57_ieee
risk_trace,75,12,9,0.3365215177302461,4.741854642593216,4.820009230192617,5.609657995926463,1.1830092693138028,0.008320418280485027,true,pglib_opf_case57_ieee
risk_trace,75,13,9,0.33066390302954995,4.741854642593216,4.803427229475871,5.5624765779124665,1.1730592768382437,0.0068332050734867715,true,pglib_opf_case57_ieee
risk_trace,75,14,8,0.7963840512277022,4.741854642593216,4.761214530337692,5.488906458611237,1.1575442252716281,0.002041175673554657,true,pglib_opf_case57_ieee
risk_trace,75,15,9,0.3532235658295332,4.741854642593216,4.775375741451807,5.479245097621938,1.1555067606681126,0.003545957857998481,true,pglib_opf_case57_ieee
risk_trace,75,16,9,0.3380390139533853,4.741854642593216,4.770197069302548,5.452541736532656,1.1498753436167712,0.0029827550114962555,true,pglib_opf_case57_ieee
risk_trace,75,17,8,0.7907379270456922,4.741854642593216,4.736046234462457,5.395391550968393,1.1378230581985473,0.0020080166452786175,true,pglib_opf_case57_ieee
risk_trace,75,18,9,0.32759907639782004,4.741854642593216,4.721213074778367,5.360707161615307,1.130508538465796,0.0025032994643197424,true,pglib_opf_case57_ieee
risk_trace,75,19,9,0.34294435172237675,4.741854642593216,4.722951490517549,5.3464457785815105,1.1275009846479935,0.0023887915734216838,true,pglib_opf_case57_ieee
risk_trace,75,20,8,0.8160907888554023,4.741854642593216,4.722217047251013,5.329351592592305,1.123896026825023,0.002473514928430471,true,pglib_opf_case57_ieee
risk_trace,76,1,9,0.3472747055096385,4.741854642593216,1.3554235804802643,406433.0508401136,85711.83249468911,0.9355279110320989,true,pglib_opf_case57_ieee
risk_trace,76,2,8,0.8171866570403198,4.741854642593216,4.798644334010616,6.893087278113658,1.4536690383119757,0.007457335957722638,true,pglib_opf_case57_ieee
risk_trace,76,3,9,0.30894632446243053,4.741854642593216,4.5684752387083005,6.1185538152510786,1.2903292649023455,0.01939135525873726,true,pglib_opf_case57_ieee
risk_trace,76,4,9,0.3467409945965293,4.741854642593216,4.642073758217225,6.019286669179817,1.2693950200649764,0.010860717348234749,true,pglib_opf_case57_ieee
risk_trace,76,5,8,0.835964330107138,4.741854642593216,4.7031946199409616,5.924345795564794,1.249373133952689,0.006934647911235406,true,pglib_opf_case57_ieee
risk_trace,76,6,9,0.3167040602655383,4.741854642593216,4.650714526139752,5.747047956550273,1.2119831563220038,0.01257933032608399,true,pglib_opf_case57_ieee
risk_trace,76,7,9,0.32549556372915,4.741854642593216,4.640235987395661,5.6607417191806,1.1937822109377998,0.013759303823476253,true,pglib_opf_case57_ieee
risk_trace,76,8,8,0.8289026820646259,4.741854642593216,4.645291346674717,5.595057224935931,1.179930142665891,0.013504429175576883,true,pglib_opf_case57_ieee
risk_trace,76,9,9,0.3785293643519664,4.741854642593216,4.743832846870006,5.647632921535497,1.191017723488658,0.004220518876258522,true,pglib_opf_case57_ieee
risk_trace,76,10,9,0.346646769273905,4.741854642593216,4.759971277185439,5.622185790800276,1.1856512302801476,0.0039646039556156835,true,pglib_opf_case57_ieee
risk_trace,76,11,8,0.8028090292327152,4.741854642593216,4.7198201208030115,5.537128967407009,1.1677137712468713,0.0027653546537320423,true,pglib_opf_case57_ieee
risk_trace,76,12,9,0.3439099303250996,4.741854642593216,4.727794970950638,5.510051442748844,1.1620034476079,0.0018689460817611768,true,pglib_opf_case57_ieee
risk_trace,76,13,9,0.37820631255767667,4.741854642593216,4.7802184303939566,5.538336761521969,1.1679684804705812,0.004203708499393081,true,pglib_opf_case57_ieee
risk_trace,76,14,8,0.8102422906951464,4.741854642593216,4.765862251767565,5.494577661143862,1.158740213542058,0.0031720650863137465,true,pglib_opf_case57_ieee
risk_trace,76,15,9,0.3172066854320824,4.741854642593216,4.733835533944016,5.434669829886203,1.146106373879504,0.0009755606409543467,true,pglib_opf_case57_ieee
risk_trace,76,16,9,0.4103490598442903,4.741854642593216,4.810640778179112,5.496713631427733,1.1591906639343337,0.008189791809905372,true,pglib_opf_case57_ieee
risk_trace,76,17,8,0.8026403785816144,4.741854642593216,4.792777515947117,5.456862023528661,1.1507864400804204,0.007169124305706484,true,pglib_opf_case57_ieee
risk_trace,76,18,9,0.34276096336550604,4.741854642593216,4.788175676166169,5.4330044043951,1.1457551557134846,0.006678935065154748,true,pglib_opf_case57_ieee
risk_trace,76,19,9,0.34759118791776145,4.741854642593216,4.7888284062923345,5.417356082992518,1.1424551133077088,0.006748208297940284,true,pglib_opf_case57_ieee
risk_trace,76,20,8,0.8110061499917341,4.741854642593216,4.783897731669548,5.395885862320934,1.1379273025058487,0.006561833448390867,true,pglib_opf_case57_ieee
risk_trace,77,1,9,0.32459604196646463,4.741854642593216,1.1841730504359158,406409.5961684264,85706.88618708268,0.935656798801713,true,pglib_opf_case57_ieee
risk_trace,77,2,8,0.82896258669364,4.741854642593216,4.603468848783045,6.636480750882844,1.3995538140860215,0.01888362392014672,true,pglib_opf_case57_ieee
risk_trace,77,3,9,0.3612871597392462,4.741854642593216,4.823019995082017,6.416243897493092,1.3531085157819578,0.008652100653111266,true,pglib_opf_case57_ieee
risk_trace,77,4,9,0.3082541652472639,4.741854642593216,4.683682869379372,6.065256070145347,1.2790894127510395,0.010101912199187818,true,pglib_opf_case57_ieee
risk_trace,77,5,8,0.8081057649319748,4.741854642593216,4.615816186801348,5.826467445514167,1.2287317694596813,0.014141041922681015,true,pglib_opf_case57_ieee
risk_trace,77,6,9,0.33595630786229747,4.741854642593216,4.629405400492164,5.725035236379254,1.207340938913378,0.0125615749804777,true,pglib_opf_case57_ieee
risk_trace,77,7,9,0.3866190590459564,4.741854642593216,4.759478061097462,5.795728865062909,1.2222493732733555,0.0026822986930131855,true,pglib_opf_case57_ieee
risk_trace,77,8,8,0.8200142910481842,4.741854642593216,4.762700907994279,5.729020123446055,1.2081813035738649,0.002822112866479105,true,pglib_opf_case57_ieee
risk_trace,77,9,9,0.2859095087085595,4.741854642593216,4.647451771812773,5.542442207113517,1.1688342694710856,0.010570689988536353,true,pglib_opf_case57_ieee
risk_trace,77,10,9,0.37453280175791837,4.741854642593216,4.717295087637985,5.5765920617440745,1.1760360622725372,0.002598422708524208,true,pglib_opf_case57_ieee
risk_trace,77,11,8,0.8200164292166251,4.741854642593216,4.71890634933827,5.536564025278346,1.1675946317600576,0.0024395451118929047,true,pglib_opf_case57_ieee
risk_trace,77,12,9,0.3375254994645904,4.741854642593216,4.715787865298699,5.497262407825849,1.1593063942633883,0.0027865653974148276,true,pglib_opf_case57_ieee
risk_trace,77,13,9,0.35447824562332075,4.741854642593216,4.736115019883215,5.490578610616486,1.1578968619784198,0.0007448300615620478,true,pglib_opf_case57_ieee
risk_trace,77,14,8,0.814214580502994,4.741854642593216,4.729515124635405,5.455095014108697,1.1504137990879928,0.0015062411696255365,true,pglib_opf_case57_ieee
risk_trace,77,15,9,0.36432415229014437,4.741854642593216,4.757775872899096,5.460788531392088,1.1516144932704437,0.0026321309625751735,true,pglib_opf_case57_ieee
risk_trace,77,16,9,0.32824349569676975,4.741854642593216,4.741109197027069,5.421640032667826,1.1433585466683243,0.0012892278508937999,true,pglib_opf_case57_ieee
risk_trace,77,17,8,0.8336099357745315,4.741854642593216,4.7578132975724925,5.418255610184528,1.1426448127522955,0.0017376190510818134,true,pglib_opf_case57_ieee
risk_trace,77,18,9,0.36192311619820017,4.741854642593216,4.778014995567091,5.42135760476086,1.1432989860262859,0.0040299768461307065,true,pglib_opf_case57_ieee
risk_trace,77,19,9,0.3483938341075593,4.741854642593216,4.782470462657685,5.409910805613199,1.1408849940314996,0.004535799899989196,true,pglib_opf_case57_ieee
risk_trace,77,20,8,0.8108084680165152,4.741854642593216,4.773111847191825,5.383679621636403,1.1353531534429715,0.003852764129509616,true,pglib_opf_case57_ieee
risk_trace,78,1,9,0.3712079778801444,4.741854642593216,1.5486858708540228,406457.81558804156,85717.05508158696,0.9360322496395644,true,pglib_opf_case57_ieee
risk_trace,78,2,8,0.8063068686024107,4.741854642593216,5.026788449978071,7.187937459632195,1.51584938835267,0.03580211637845307,true,pglib_opf_case57_ieee
risk_trace,78,3,9,0.34602210149532514,4.741854642593216,4.867741359957207,6.477148103189363,1.3659524788062996,0.019206521710703216,true,pglib_opf_case57_ieee
risk_trace,78,4,9,0.3144626205426985,4.741854642593216,4.686799730223228,6.07259183417607,1.2806364369817762,0.008520562096051908,true,pglib_opf_case57_ieee
risk_trace,78,5,8,0.7852222482597409,4.741854642593216,4.619046679283713,5.838844894937558,1.2313420243823463,0.016230415870915733,true,pglib_opf_case57_ieee
risk_trace,78,6,9,0.34364307111689746,4.741854642593216,4.6182792451400845,5.718344614305533,1.205929967346763,0.016275222548567867,true,pglib_opf_case57_ieee
risk_trace,78,7,9,0.35081484983738953,4.741854642593216,4.635146946488998,5.660571271214294,1.1937462655157753,0.015377945036744478,true,pglib_opf_case57_ieee
risk_trace,78,8,8,0.8470865351401407,4.741854642593216,4.745537110365979,5.711485092532848,1.2044833768690477,0.004821830869633391,true,pglib_opf_case57_ieee
risk_trace,78,9,9,0.3305875597386828,4.741854642593216,4.71589552052565,5.619769024266641,1.185141563342674,0.004427915394103746,true,pglib_opf_case57_ieee
risk_trace,78,10,9,0.3371108750169801,4.741854642593216,4.706074343693391,5.5652619081667725,1.1736466694228427,0.004842819987506454,true,pglib_opf_case57_ieee
risk_trace,78,11,8,0.824995649566067,4.741854642593216,4.725773036170042,5.544896400646205,1.1693518293116263,0.0026617993856260856,true,pglib_opf_case57_ieee
risk_trace,78,12,9,0.3727227237583458,4.741854642593216,4.772493469749624,5.560002291568592,1.1725374796659624,0.005237664763521199,true,pglib_opf_case57_ieee
risk_trace,78,13,9,0.362986228679549,4.741854642593216,4.795814334501675,5.556140955221344,1.1717231703633186,0.00765231200098802,true,pglib_opf_case57_ieee
risk_trace,78,14,8,0.824738664937179,4.741854642593216,4.807371409945123,5.540076728018107,1.1683354184362684,0.008249610689009538,true,pglib_opf_case57_ieee
risk_trace,78,15,9,0.32964229434455333,4.741854642593216,4.785239041513079,5.4906937136068805,1.157921135811987,0.005809001497966342,true,pglib_opf_case57_ieee
risk_trace,78,16,9,0.3463736350120944,4.741854642593216,4.785742782943702,5.469991904590386,1.1535553737680513,0.005864050722622876,true,pglib_opf_case57_ieee
risk_trace,78,17,8,0.8507794189441488,4.741854642593216,4.821909130928408,5.487171290810901,1.1571782992930562,0.008579290602149839,true,pglib_opf_case57_ieee
risk_trace,78,18,9,0.33453080770212634,4.741854642593216,4.810260367309862,5.455755618667064,1.150553112628402,0.007287082351946311,true,pglib_opf_case57_ieee
risk_trace,78,19,9,0.3730665645556617,4.741854642593216,4.836686580333379,5.467861870298025,1.1531061752048501,0.010224814827049776,true,pglib_opf_case57_ieee
risk_trace,78,20,8,0.7966531252027991,4.741854642593216,4.811801652737449,5.42527831605449,1.1441258167895936,0.008213864222194106,true,pglib_opf_case57_ieee
risk_trace,79,1,9,0.3119178042313785,4.741854642593216,1.0934755162581842,406396.4891507153,85704.12207500017,0.9359861215267254,true,pglib_opf_case57_ieee
risk_trace,79,2,8,0.8419506579918485,4.741854642593216,4.540876218731487,6.54572029233188,1.3804135271325333,0.031723234764906696,true,pglib_opf_case57_ieee
risk_trace,79,3,9,0.3649035965034499,4.741854642593216,4.8538907254576555,6.447955557164052,1.3597961226491344,0.014312214929751823,true,pglib_opf_case57_ieee
risk_trace,79,4,9,0.27712759491610844,4.741854642593216,4.611015344512048,5.979019388604274,1.2609031358528695,0.02419318256257779,true,pglib_opf_case57_ieee
risk_trace,79,5,8,0.8253316181900575,4.741854642593216,4.556734786818178,5.752007790807632,1.213029125595884,0.026153862265068013,true,pglib_opf_case57_ieee
risk_trace,79,6,9,0.3447692661320241,4.741854642593216,4.634971368106676,5.727219757030557,1.2078016279930646,0.0174775804293511,true,pglib_opf_case57_ieee
risk_trace,79,7,9,0.327666332576952,4.741854642593216,4.642003929651657,5.6613745051128985,1.193915657865214,0.01673471588924818,true,pglib_opf_case57_ieee
risk_trace,79,8,8,0.835578834226617,4.741854642593216,4.646229659410943,5.594097744715029,1.1797277998500055,0.016616017169720138,true,pglib_opf_case57_ieee
risk_trace,79,9,9,0.3289716192302245,4.741854642593216,4.653490143006656,5.54572185167422,1.1695259069859187,0.015870710809179706,true,pglib_opf_case57_ieee
risk_trace,79,10,9,0.3626054244025788,4.741854642593216,4.715705389870333,5.572203193630413,1.1751105028776456,0.010226989164661146,true,pglib_opf_case57_ieee
risk_trace,79,11,8,0.83182903278743,4.741854642593216,4.711668827392211,5.525245256319172,1.1652076397891304,0.010165055645443611,true,pglib_opf_case57_ieee
risk_trace,79,12,9,0.36134873627767916,4.741854642593216,4.756874908898948,5.539523069304809,1.1682186584857788,0.00770438068522041,true,pglib_opf_case57_ieee
risk_trace,79,13,9,0.3370562495703603,4.741854642593216,4.759736288929391,5.51404019698882,1.1628446278086064,0.007643165535233156,true,pglib_opf_case57_ieee
risk_trace,79,14,8,0.7947959459447508,4.741854642593216,4.70871707084392,5.430892813095783,1.1453098465552598,0.0060418162874968095,true,pglib_opf_case57_ieee
risk_trace,79,15,9,0.3638756879564346,4.741854642593216,4.743251333521378,5.443722235772368,1.1480154171902908,0.003343252584419512,true,pglib_opf_case57_ieee
risk_trace,79,16,9,0.309855466541275,4.741854642593216,4.712453476243366,5.389511747489931,1.136583078502492,0.005676826721778616,true,pglib_opf_case57_ieee
risk_trace,79,17,8,0.8330755357375725,4.741854642593216,4.7202816105201455,5.376521282337046,1.1338435459499332,0.005620136140754571,true,pglib_opf_case57_ieee
risk_trace,79,18,9,0.3556006451292427,4.741854642593216,4.740454521085141,5.379868272459298,1.1345493858321154,0.004213062513949527,true,pglib_opf_case57_ieee
risk_trace,79,19,9,0.3253821728373575,4.741854642593216,4.729571905695243,5.352155630158305,1.1287051235360788,0.004885337679659164,true,pglib_opf_case57_ieee
risk_trace,79,20,8,0.811498455984543,4.741854642593216,4.714993775616116,5.320272500036702,1.121981355617253,0.00489703308364089,true,pglib_opf_case57_ieee
risk_trace,80,1,9,0.38129200734403773,4.741854642593216,1.6339702191966412,406468.2538063198,85719.2563760308,0.9364414442226291,true,pglib_opf_case57_ieee
risk_trace,80,2,8,0.828783186605499,4.741854642593216,5.307480864283786,7.521589783303995,1.5862126425686054,0.060355950489386655,true,pglib_opf_case57_ieee
risk_trace,80,3,9,0.31971754962605803,4.741854642593216,4.914751371842481,6.52478936466059,1.3759994467254117,0.01817292777937256,true,pglib_opf_case57_ieee
risk_trace,80,4,9,0.33147829075834095,4.741854642593216,4.836742898268487,6.241516382025486,1.3162605884123302,0.009967206053195196,true,pglib_opf_case57_ieee
risk_trace,80,5,8,0.7697301105180405,4.741854642593216,4.644617958100246,5.867082012970626,1.2372968922898169,0.013469530384744804,true,pglib_opf_case57_ieee
risk_trace,80,6,9,0.3268092527821538,4.741854642593216,4.592407491766432,5.6881094946787405,1.199553744981107,0.017052891398372783,true,pglib_opf_case57_ieee
risk_trace,80,7,9,0.3558537760526428,4.741854642593216,4.630945046340085,5.655268249570742,1.1926279221579008,0.014248398422833883,true,pglib_opf_case57_ieee
risk_trace,80,8,8,0.8050240788814683,4.741854642593216,4.643283420455334,5.600102759481608,1.1809941850978027,0.01280951432837375,true,pglib_opf_case57_ieee
risk_trace,80,9,9,0.35350652394289855,4.741854642593216,4.664393980857065,5.565086618429031,1.173609702929571,0.01172723487135107,true,pglib_opf_case57_ieee
risk_trace,80,10,9,0.327868315871796,4.741854642593216,4.635210616221209,5.4891099867308455,1.1575871468993348,0.013317787286610708,true,pglib_opf_case57_ieee
risk_trace,80,11,8,0.8402658275966347,4.741854642593216,4.698241617052411,5.515661098185757,1.163186456337549,0.006012777862539741,true,pglib_opf_case57_ieee
risk_trace,80,12,9,0.32146441435729095,4.741854642593216,4.666727934573212,5.445061665545824,1.1482978867880351,0.008297247227321504,true,pglib_opf_case57_ieee
risk_trace,80,13,9,0.33319917423840084,4.741854642593216,4.657977923467293,5.4066811310006075,1.140203894576535,0.00908911602075844,true,pglib_opf_case57_ieee
risk_trace,80,14,8,0.806673608478555,4.741854642593216,4.652449873093905,5.3726216220772285,1.1330211545959705,0.009724360674805631,true,pglib_opf_case57_ieee
risk_trace,80,15,9,0.30747347608541803,4.741854642593216,4.614680805588574,5.306732620982453,1.1191259582938877,0.013471856997325218,true,pglib_opf_case57_ieee
risk_trace,80,16,9,0.3343697685714275,4.741854642593216,4.6130575643330465,5.284241610569218,1.1143828752370575,0.013641771894772326,true,pglib_opf_case57_ieee
risk_trace,80,17,8,0.8126222458913489,4.741854642593216,4.615772308693189,5.266286690006164,1.1105963988651808,0.013348319762182783,true,pglib_opf_case57_ieee
risk_trace,80,18,9,0.32648442229767966,4.741854642593216,4.606586267716137,5.237983195298354,1.1046275329169128,0.014323275957434923,true,pglib_opf_case57_ieee
risk_trace,80,19,9,0.29685876426185226,4.741854642593216,4.571776736619991,5.184612831069578,1.0933723662676904,0.018126748991421474,true,pglib_opf_case57_ieee
risk_trace,80,20,8,0.8281231539475794,4.741854642593216,4.587970147496169,5.185425460505414,1.0935437400227053,0.016509298350306716,true,pglib_opf_case57_ieee
risk_trace,81,1,9,0.37826707630329914,4.741854642593216,1.6081472740244933,406465.122388517,85718.59599775294,0.9363064663371876,true,pglib_opf_case57_ieee
risk_trace,81,2,8,0.7886073360428242,4.741854642593216,5.001519779168585,7.169200285907106,1.5118979442158582,0.04006482536132177,true,pglib_opf_case57_ieee
risk_trace,81,3,9,0.33351544719996484,4.741854642593216,4.719521969526238,6.3079615304643895,1.330273069487154,0.01868011464307864,true,pglib_opf_case57_ieee
risk_trace,81,4,9,0.3716944447228191,4.741854642593216,4.784803312134874,6.18790353874897,1.304954285854056,0.02172344379375707,true,pglib_opf_case57_ieee
risk_trace,81,5,8,0.839503060365322,4.741854642593216,4.950392721012374,6.213842600076416,1.3104245212962078,0.025139792394183506,true,pglib_opf_case57_ieee
risk_trace,81,6,9,0.36735340406891415,4.741854642593216,4.969892864572113,6.111509175898574,1.2888436353578996,0.02726369329377196,true,pglib_opf_case57_ieee
risk_trace,81,7,9,0.29704088299687803,4.741854642593216,4.806388093187427,5.848955825955329,1.233474297887095,0.009545641009531649,true,pglib_opf_case57_ieee
risk_trace,81,8,8,0.8087429304798908,4.741854642593216,4.7948317538255765,5.7668167930886085,1.2161521657135537,0.009188186342673658,true,pglib_opf_case57_ieee
risk_trace,81,9,9,0.34864991098556875,4.741854642593216,4.792940276334597,5.705332321301214,1.2031858315633845,0.009004299110962836,true,pglib_opf_case57_ieee
risk_trace,81,10,9,0.3331615914615221,4.741854642593216,4.764492766983959,5.6296822925580665,1.1872321521604714,0.006455066503291867,true,pglib_opf_case57_ieee
risk_trace,81,11,8,0.8144873060602978,4.741854642593216,4.768078716528381,5.5921933943967765,1.179326195317225,0.006439189373957959,true,pglib_opf_case57_ieee
risk_trace,81,12,9,0.3207490491094702,4.741854642593216,4.727958773104979,5.511801349819802,1.162372481921023,0.004303155898270786,true,pglib_opf_case57_ieee
risk_trace,81,13,9,0.3307519927819734,4.741854642593216,4.710377713850175,5.463523323195851,1.1521912279048625,0.004647965196525147,true,pglib_opf_case57_ieee
risk_trace,81,14,8,0.8367310307571086,4.741854642593216,4.741470919870642,5.468259282638382,1.1531899846782125,0.0017038215796224855,true,pglib_opf_case57_ieee
risk_trace,81,15,9,0.3225668503939858,4.741854642593216,4.7175236106276275,5.417194632625399,1.1424210653709228,0.0026354795471626408,true,pglib_opf_case57_ieee
risk_trace,81,16,9,0.3517808499718427,4.741854642593216,4.730060707551014,5.409782719196076,1.1408579821496985,0.0017189889088855528,true,pglib_opf_case57_ieee
risk_trace,81,17,8,0.8333366000501232,4.741854642593216,4.747156506353206,5.406827338596049,1.1402347279964646,0.0006533012951596846,true,pglib_opf_case57_ieee
risk_trace,81,18,9,0.3228667235209824,4.741854642593216,4.728461855016639,5.368006495214898,1.1320478799576306,0.0014963341590909902,true,pglib_opf_case57_ieee
risk_trace,81,19,9,0.3143023287746523,4.741854642593216,4.704758868269825,5.3264150619508195,1.1232767479008847,0.004217334274646566,true,pglib_opf_case57_ieee
risk_trace,81,20,8,0.8033873694312332,4.741854642593216,4.6890935913731875,5.293537577175307,1.1163432825685242,0.005620443629984641,true,pglib_opf_case57_ieee
risk_trace,82,1,9,0.33756863625374117,4.741854642593216,1.2807162259486524,406423.0112376375,85709.71526351421,0.9355107840874494,true,pglib_opf_case57_ieee
risk_trace,82,2,8,0.8470149818092048,4.741854642593216,4.877413409496525,6.968459585749044,1.469564149680081,0.017491204738414628,true,pglib_opf_case57_ieee
risk_trace,82,3,9,0.33541853075717687,4.741854642593216,4.864374509124398,6.458447393397681,1.362008724473616,0.016791762211744127,true,pglib_opf_case57_ieee
risk_trace,82,4,9,0.3698484570171302,4.741854642593216,5.000607885528938,6.426721638395369,1.3553181450709202,0.02727768523465165,true,pglib_opf_case57_ieee
risk_trace,82,5,8,0.830963305882271,4.741854642593216,4.946846747062695,6.200494245766922,1.3076095142334452,0.021446617900314578,true,pglib_opf_case57_ieee
risk_trace,82,6,9,0.3577818817843394,4.741854642593216,4.978334473312974,6.114726285378086,1.28952208497772,0.02457216588327559,true,pglib_opf_case57_ieee
risk_trace,82,7,9,0.3524246136132912,4.741854642593216,4.983974443589173,6.042880166344288,1.2743706042915668,0.025141334031537215,true,pglib_opf_case57_ieee
risk_trace,82,8,8,0.8309176945303429,4.741854642593216,4.966003158499496,5.951661482484221,1.255133683142465,0.02328540526962223,true,pglib_opf_case57_ieee
risk_trace,82,9,9,0.3708706461864925,4.741854642593216,5.008068117610601,5.9384801402685525,1.2523538969176264,0.027655050209047176,true,pglib_opf_case57_ieee
risk_trace,82,10,9,0.34122114102371803,4.741854642593216,4.98531989095415,5.868559095428187,1.2376083911797857,0.025282001514273657,true,pglib_opf_case57_ieee
risk_trace,82,11,8,0.8312140730408,4.741854642593216,4.976835495630754,5.816971650185954,1.2267292206588558,0.024430804578700532,true,pglib_opf_case57_ieee
risk_trace,82,12,9,0.383273119037861,4.741854642593216,5.0254266483941015,5.83307522675342,1.2301252708926225,0.029551470521690017,true,pglib_opf_case57_ieee
risk_trace,82,13,9,0.34122372568921255,4.741854642593216,5.004796523686696,5.780628093793411,1.2190648025921167,0.027369819741959955,true,pglib_opf_case57_ieee
risk_trace,82,14,8,0.8278619265245228,4.741854642593216,4.995228189176821,5.741526307784549,1.21081870713874,0.02644154104581875,true,pglib_opf_case57_ieee
risk_trace,82,15,9,0.31528796394699776,4.741854642593216,4.946538965965723,5.66296007268363,1.1942500349581955,0.02130284662969934,true,pglib_opf_case57_ieee
risk_trace,82,16,9,0.318860030663173,4.741854642593216,4.91098430129863,5.603043075266508,1.1816142622630725,0.017631335623310276,true,pglib_opf_case57_ieee
risk_trace,82,17,8,0.8081467277552452,4.741854642593216,4.88287076880171,5.552002427426379,1.1708504047247874,0.01473090362894369,true,pglib_opf_case57_ieee
risk_trace,82,18,9,0.32090620100717954,4.741854642593216,4.855532552992539,5.503597490162266,1.1606423867840179,0.011886047600697603,true,pglib_opf_case57_ieee
risk_trace,82,19,9,0.3549194539732342,4.741854642593216,4.864522030477938,5.496934794473963,1.1592373045555462,0.012810793470734138,true,pglib_opf_case57_ieee
risk_trace,82,20,8,0.8073080610710801,4.741854642593216,4.843738801689195,5.4585320898477345,1.1511386369411323,0.010694427215653186,true,pglib_opf_case57_ieee
risk_trace,83,1,9,0.3159421416584292,4.741854642593216,1.1218733949777877,406400.6492005684,85704.9993793814,0.9358616122727482,true,pglib_opf_case57_ieee
risk_trace,83,2,8,0.801728161591984,4.741854642593216,4.328835061926489,6.309036934150136,1.3304998591647808,0.045194436581428535,true,pglib_opf_case57_ieee
risk_trace,83,3,9,0.35134271948233436,4.741854642593216,4.534569797921635,6.083964996886118,1.2830348999392631,0.02213015380797104,true,pglib_opf_case57_ieee
risk_trace,83,4,9,0.34127781519967604,4.741854642593216,4.564785819096451,5.932673676134623,1.25112938360552,0.01911177396493186,true,pglib_opf_case57_ieee
risk_trace,83,5,8,0.8234645397310751,4.741854642593216,4.634657735579447,5.850549692796549,1.233810425196208,0.011333522755490641,true,pglib_opf_case57_ieee
risk_trace,83,6,9,0.31142379273344034,4.741854642593216,4.561131045279854,5.649096048935164,1.1913262794250896,0.019513268096015036,true,pglib_opf_case57_ieee
risk_trace,83,7,9,0.36576558074620724,4.741854642593216,4.64617798525989,5.669976393800945,1.1957296925281031,0.010119895210204661,true,pglib_opf_case57_ieee
risk_trace,83,8,8,0.8344464696784456,4.741854642593216,4.693436220099223,5.651180863023102,1.191765941592127,0.0054409613063004965,true,pglib_opf_case57_ieee
risk_trace,83,9,9,0.3420669269397176,4.741854642593216,4.703285230144601,5.604262441754956,1.1818714119608922,0.004308449628052735,true,pglib_opf_case57_ieee
risk_trace,83,10,9,0.3518828371682863,4.741854642593216,4.7272432865952,5.587407029962038,1.1783168087384492,0.0015741692362142945,true,pglib_opf_case57_ieee
risk_trace,83,11,8,0.8234108264543123,4.741854642593216,4.733004373024066,5.551766869395995,1.170800728374891,0.001121068405928615,true,pglib_opf_case57_ieee
risk_trace,83,12,9,0.3472643570832039,4.741854642593216,4.744050298100692,5.527945792248871,1.165777150272527,0.000262412820312481,true,pglib_opf_case57_ieee
risk_trace,83,13,9,0.3248495370776257,4.741854642593216,4.722541095056206,5.475548939791194,1.1547272855240323,0.002311361921067722,true,pglib_opf_case57_ieee
risk_trace,83,14,8,0.8367325574691055,4.741854642593216,4.743412347222221,5.469129081902907,1.153373414861144,0.0021362656507630247,true,pglib_opf_case57_ieee
risk_trace,83,15,9,0.3456418603987542,4.741854642593216,4.7513286039862255,5.452825612980426,1.1499352097386089,0.0020311192624533707,true,pglib_opf_case57_ieee
risk_trace,83,16,9,0.3773133794811347,4.741854642593216,4.792767782545192,5.476680098881631,1.1549658333445993,0.005337967173406783,true,pglib_opf_case57_ieee
risk_trace,83,17,8,0.8365608849863256,4.741854642593216,4.806567595475604,5.470078670312813,1.1535736716132967,0.0068044474478124815,true,pglib_opf_case57_ieee
risk_trace,83,18,9,0.3386110334914015,4.741854642593216,4.80194922863594,5.446352240244629,1.1485700534392886,0.006346504363573204,true,pglib_opf_case57_ieee
risk_trace,83,19,9,0.32957388865778,4.741854642593216,4.789591372273786,5.416850376724297,1.142348465950011,0.005182505479482141,true,pglib_opf_case57_ieee
risk_trace,83,20,8,0.8218031604553715,4.741854642593216,4.785600304846905,5.3961422645888115,1.1379813746542387,0.004729278481538423,true,pglib_opf_case57_ieee
risk_trace,84,1,9,0.3553795267995408,4.741854642593216,1.4194285716985038,406441.43579223024,85713.60078004339,0.9356250872338392,true,pglib_opf_case57_ieee
risk_trace,84,2,8,0.7918669107062304,4.741854642593216,4.7341203050872736,6.83123423104278,1.4406249760762233,0.017183879706932578,true,pglib_opf_case57_ieee
risk_trace,84,3,9,0.3563581962226845,4.741854642593216,4.740157917961407,6.331274636295982,1.3351895225606383,0.017420921891821536,true,pglib_opf_case57_ieee
risk_trace,84,4,9,0.3507585598004061,4.741854642593216,4.719169914713035,6.112016993651007,1.2889507280021726,0.016700422499726163,true,pglib_opf_case57_ieee
risk_trace,84,5,8,0.7725628543053059,4.741854642593216,4.657508828049429,5.888135227708518,1.2417367615656025,0.02170412851818141,true,pglib_opf_case57_ieee
risk_trace,84,6,9,0.33327342639577867,4.741854642593216,4.593828785946065,5.693994597017492,1.2007948421429409,0.023136407130778736,true,pglib_opf_case57_ieee
risk_trace,84,7,9,0.3356216838184808,4.741854642593216,4.561605078978239,5.580504993180722,1.1768612523577624,0.02466454193943163,true,pglib_opf_case57_ieee
risk_trace,84,8,8,0.8136482195736496,4.741854642593216,4.6281928355643895,5.585461345965673,1.177906487431067,0.017016602190919584,true,pglib_opf_case57_ieee
risk_trace,84,9,9,0.34613506564680113,4.741854642593216,4.627903858320174,5.52634696202797,1.165439976246453,0.017029199034756397,true,pglib_opf_case57_ieee
risk_trace,84,10,9,0.30738409960771107,4.741854642593216,4.5610393229946915,5.408722757473101,1.140634448995929,0.021193506089200072,true,pglib_opf_case57_ieee
risk_trace,84,11,8,0.8148346163734836,4.741854642593216,4.596347109830894,5.406122776945513,1.140086144435044,0.016993413616436862,true,pglib_opf_case57_ieee
risk_trace,84,12,9,0.30686162566399533,4.741854642593216,4.54581445402907,5.314831867284904,1.1208339917350016,0.021371477110833932,true,pglib_opf_case57_ieee
risk_trace,84,13,9,0.31354456647298684,4.741854642593216,4.515594147925499,5.253265970805368,1.1078504860985094,0.02431040187454402,true,pglib_opf_case57_ieee
risk_trace,84,14,8,0.8268437337729151,4.741854642593216,4.552118198526448,5.264282668228132,1.1101737748226739,0.020204524399448188,true,pglib_opf_case57_ieee
risk_trace,84,15,9,0.34842514747542924,4.741854642593216,4.569339004782135,5.258479101064286,1.1089498724466467,0.018447548107463484,true,pglib_opf_case57_ieee
risk_trace,84,16,9,0.33180835939316045,4.741854642593216,4.565484890777265,5.233612584831514,1.103705823839713,0.018835959403377078,true,pglib_opf_case57_ieee
risk_trace,84,17,8,0.8265961229042691,4.741854642593216,4.589699035737446,5.238529749427594,1.1047427945962423,0.0161499806596361,true,pglib_opf_case57_ieee
risk_trace,84,18,9,0.32165770423717627,4.741854642593216,4.5764308241831575,5.205852379146021,1.0978515309990724,0.01754680524011883,true,pglib_opf_case57_ieee
risk_trace,84,19,9,0.33770038359148136,4.741854642593216,4.579872346241417,5.193717565326614,1.0952924450012842,0.01718174225503616,true,pglib_opf_case57_ieee
risk_trace,84,20,8,0.8023096326169855,4.741854642593216,4.574904428468824,5.172334183061369,1.0907829473728308,0.01772089524324886,true,pglib_opf_case57_ieee
risk_trace,85,1,9,0.3150934278370886,4.741854642593216,1.1158541245824485,406399.7718351921,85704.81435359668,0.9358863251768991,true,pglib_opf_case57_ieee
risk_trace,85,2,8,0.815130008989722,4.741854642593216,4.404143445385053,6.394092249087285,1.3484370000828403,0.03848106282098124,true,pglib_opf_case57_ieee
risk_trace,85,3,9,0.35752601408206014,4.741854642593216,4.652510794229909,6.219196095130687,1.3115535088881478,0.009472343127412778,true,pglib_opf_case57_ieee
risk_trace,85,4,9,0.319858054042401,4.741854642593216,4.587254404378511,5.956386344127988,1.2561300995237954,0.016848278279734726,true,pglib_opf_case57_ieee
risk_trace,85,5,8,0.8333840389867566,4.741854642593216,4.646404704649403,5.8596080385463,1.2357207211526435,0.0121864321762377,true,pglib_opf_case57_ieee
risk_trace,85,6,9,0.33025304552442525,4.741854642593216,4.644704846171377,5.740857080698442,1.21067757521114,0.012381512238255954,true,pglib_opf_case57_ieee
risk_trace,85,7,9,0.34997152941762655,4.741854642593216,4.690680689824075,5.717695272084365,1.205793028897546,0.007186476177461082,true,pglib_opf_case57_ieee
risk_trace,85,8,8,0.8468967600787287,4.741854642593216,4.740097762806812,5.7001196175130895,1.2020865351527983,0.007158068007428273,true,pglib_opf_case57_ieee
risk_trace,85,9,9,0.3337078970558431,4.741854642593216,4.738433127110343,5.640651566748736,1.1895454398964849,0.007241942835366007,true,pglib_opf_case57_ieee
risk_trace,85,10,9,0.3629828927115644,4.741854642593216,4.78761785036587,5.651868189632101,1.191910890490987,0.006912310275110594,true,pglib_opf_case57_ieee
risk_trace,85,11,8,0.8048397976326804,4.741854642593216,4.74333916318846,5.5621764117242956,1.1729959754064632,0.0028229482956093083,true,pglib_opf_case57_ieee
risk_trace,85,12,9,0.335511061304291,4.741854642593216,4.738856039942178,5.521438948636429,1.16440493536868,0.003039768586203918,true,pglib_opf_case57_ieee
risk_trace,85,13,9,0.32847655373498474,4.741854642593216,4.725961041738464,5.478597299226779,1.1553701477931966,0.003982830112987243,true,pglib_opf_case57_ieee
risk_trace,85,14,8,0.8124846982463187,4.741854642593216,4.709524307885854,5.432443123408153,1.1456367883173386,0.004412409011366213,true,pglib_opf_case57_ieee
risk_trace,85,15,9,0.3354483036903873,4.741854642593216,4.707608882076388,5.4055853265078,1.1399728026145493,0.004624923095377994,true,pglib_opf_case57_ieee
risk_trace,85,16,9,0.34348610671582674,4.741854642593216,4.714825784302151,5.392576816501107,1.1372294646197811,0.0038294093239879114,true,pglib_opf_case57_ieee
risk_trace,85,17,8,0.8268892835299491,4.741854642593216,4.719551969518675,5.376414489000654,1.1338210245222555,0.0036503155336003713,true,pglib_opf_case57_ieee
risk_trace,85,18,9,0.35821733187710897,4.741854642593216,4.740379711977142,5.3803888854726765,1.1346591768427259,0.0018497307419788455,true,pglib_opf_case57_ieee
risk_trace,85,19,9,0.3592312636384195,4.741854642593216,4.759005187846597,5.3843454620648,1.1354935711652732,0.0020600173061478843,true,pglib_opf_case57_ieee
risk_trace,85,20,8,0.8588693446415946,4.741854642593216,4.7923814285934965,5.402966615082664,1.1394205479330974,0.00591582251267088,true,pglib_opf_case57_ieee
risk_trace,86,1,9,0.3309132876655739,4.741854642593216,1.2307140151272569,406416.12841354136,85708.2637588573,0.9355615594125585,true,pglib_opf_case57_ieee
risk_trace,86,2,8,0.835627620257707,4.741854642593216,4.721843820047259,6.781141947151417,1.4300611170659925,0.010610160244639646,true,pglib_opf_case57_ieee
risk_trace,86,3,9,0.36931105080394233,4.741854642593216,4.955370265969931,6.570295027099762,1.3855960425447822,0.02219294190735088,true,pglib_opf_case57_ieee
risk_trace,86,4,9,0.3381622323771617,4.741854642593216,4.906174904797719,6.320186897893008,1.3328512521498628,0.017247986420681226,true,pglib_opf_case57_ieee
risk_trace,86,5,8,0.8342315638882438,4.741854642593216,4.901536922393029,6.149888009722625,1.2969372689078016,0.01674618026970837,true,pglib_opf_case57_ieee
risk_trace,86,6,9,0.34507672106061243,4.741854642593216,4.898303077387008,6.025331684809415,1.2706698410127337,0.016430261401444293,true,pglib_opf_case57_ieee
risk_trace,86,7,9,0.32606208601938386,4.741854642593216,4.849810926199708,5.893779126037711,1.242926991708572,0.012008175788835753,true,pglib_opf_case57_ieee
risk_trace,86,8,8,0.8492061031777678,4.741854642593216,4.881400486967165,5.856125905679829,1.234986381294312,0.015608381767626715,true,pglib_opf_case57_ieee
risk_trace,86,9,9,0.32285291695915813,4.741854642593216,4.842733780310472,5.754621498232198,1.2135803249939188,0.01285264052411142,true,pglib_opf_case57_ieee
risk_trace,86,10,9,0.36291457898550944,4.741854642593216,4.8848174638133965,5.757495851142224,1.2141864913837965,0.01588649742768284,true,pglib_opf_case57_ieee
risk_trace,86,11,8,0.8006770191059054,4.741854642593216,4.820213023088783,5.645768332479564,1.1906245041269374,0.008535847339086975,true,pglib_opf_case57_ieee
risk_trace,86,12,9,0.38299998194413787,4.741854642593216,4.882667723495583,5.677965258754813,1.1974144478730073,0.014696339717596372,true,pglib_opf_case57_ieee
risk_trace,86,13,9,0.3416284672268912,4.741854642593216,4.874937231149816,5.640135515434134,1.1894366108931733,0.013890805259129481,true,pglib_opf_case57_ieee
risk_trace,86,14,8,0.8308151507283843,4.741854642593216,4.876101012528452,5.612533167320131,1.183615608312017,0.014011391623469507,true,pglib_opf_case57_ieee
risk_trace,86,15,9,0.3434757370809247,4.741854642593216,4.8721915426606754,5.582938843870077,1.177374522137796,0.013607455053886575,true,pglib_opf_case57_ieee
risk_trace,86,16,9,0.36613830008021714,4.741854642593216,4.894336764782164,5.585563351100005,1.177927999084633,0.015917822436964532,true,pglib_opf_case57_ieee
risk_trace,86,17,8,0.8027044825069279,4.741854642593216,4.864148929157947,5.532428438752833,1.1667224863998087,0.012966635726242067,true,pglib_opf_case57_ieee
risk_trace,86,18,9,0.34243031796438,4.741854642593216,4.858297292409524,5.507163486614995,1.1613944124620506,0.012325687262929314,true,pglib_opf_case57_ieee
risk_trace,86,19,9,0.3350500737890544,4.741854642593216,4.8463807056370936,5.477960033352317,1.155235756099968,0.011025054399534332,true,pglib_opf_case57_ieee
risk_trace,86,20,8,0.8083528812636085,4.741854642593216,4.830219198712522,5.444494097253735,1.148178193475003,0.00951849306839355,true,pglib_opf_case57_ieee
risk_trace,87,1,9,0.3389582909927077,4.741854642593216,1.291282472321105,406424.4485156314,85710.01836812247,0.935506600727109,true,pglib_opf_case57_ieee
risk_trace,87,2,8,0.8096401508359555,4.741854642593216,4.6487541282982665,6.709659944966601,1.4149864242353147,0.010132516442505627,true,pglib_opf_case57_ieee
risk_trace,87,3,9,0.35765189357363186,4.741854642593216,4.762058239796737,6.351042746067033,1.339358378685726,0.007808499971944073,true,pglib_opf_case57_ieee
risk_trace,87,4,9,0.33186660128352724,4.741854642593216,4.695375087899821,6.08194068481237,1.2826079969179085,0.006692217178488338,true,pglib_opf_case57_ieee
risk_trace,87,5,8,0.842796214940518,4.741854642593216,4.803539429240938,6.040299786773811,1.273826433336325,0.006514801248565075,true,pglib_opf_case57_ieee
risk_trace,87,6,9,0.343426480765878,4.741854642593216,4.805369225815077,5.922467310267407,1.2489769840411091,0.0066949108374085645,true,pglib_opf_case57_ieee
risk_trace,87,7,9,0.29981469215277096,4.741854642593216,4.701133332128514,5.729038536440509,1.2081851866525002,0.006964172341057783,true,pglib_opf_case57_ieee
risk_trace,87,8,8,0.8048020581181168,4.741854642593216,4.65462702853831,5.60788647776992,1.1826356774831652,0.009750964320165877,true,pglib_opf_case57_ieee
risk_trace,87,9,9,0.3310288412922037,4.741854642593216,4.64803630542981,5.543080181954957,1.168968810676906,0.010513822559636229,true,pglib_opf_case57_ieee
risk_trace,87,10,9,0.3299534607726703,4.741854642593216,4.64150331513671,5.4930453766638925,1.1584170732108032,0.011271138304184315,true,pglib_opf_case57_ieee
risk_trace,87,11,8,0.7998013901708695,4.741854642593216,4.610304826155237,5.417906718458606,1.142571235691795,0.014108925655226168,true,pglib_opf_case57_ieee
risk_trace,87,12,9,0.37977451730730416,4.741854642593216,4.679865336459082,5.458840485167324,1.1512036737975595,0.006611828064875943,true,pglib_opf_case57_ieee
risk_trace,87,13,9,0.30898629926473586,4.741854642593216,4.639802475099318,5.38633698345336,1.1359135590262823,0.010821424303783557,true,pglib_opf_case57_ieee
risk_trace,87,14,8,0.8421713610848174,4.741854642593216,4.67601436032653,5.39641584943756,1.1380390704018668,0.007442055486264037,true,pglib_opf_case57_ieee
risk_trace,87,15,9,0.3748275474896506,4.741854642593216,4.723032097263011,5.422799144545485,1.1436029893948574,0.0020446349921090707,true,pglib_opf_case57_ieee
risk_trace,87,16,9,0.34252545478215474,4.741854642593216,4.726211342295684,5.405293818215759,1.1399113270287262,0.001685365286209304,true,pglib_opf_case57_ieee
risk_trace,87,17,8,0.8124460582898916,4.741854642593216,4.718175304515715,5.37574845816011,1.133680566644327,0.0024924614831360057,true,pglib_opf_case57_ieee
risk_trace,87,18,9,0.346843758323004,4.741854642593216,4.725172118101009,5.364710217996115,1.1313527348156487,0.0017903024331953209,true,pglib_opf_case57_ieee
risk_trace,87,19,9,0.3324712302457849,4.741854642593216,4.717739506150133,5.340603208047275,1.126268856931181,0.0025381852662000235,true,pglib_opf_case57_ieee
risk_trace,87,20,8,0.8109970212095712,4.741854642593216,4.710657832914827,5.3167936274629914,1.121247703315375,0.0033052424512350314,true,pglib_opf_case57_ieee
risk_trace,88,1,9,0.31354747843514064,4.741854642593216,1.1049315091347196,406398.1737385117,85704.47733426545,0.935933463307035,true,pglib_opf_case57_ieee
risk_trace,88,2,8,0.8311817689566758,4.741854642593216,4.489583863923949,6.4895581844732275,1.3685696153950917,0.03300169356139021,true,pglib_opf_case57_ieee
risk_trace,88,3,9,0.3688821500961901,4.741854642593216,4.816628645202079,6.407858583644457,1.3513401541427554,0.008490730449639683,true,pglib_opf_case57_ieee
risk_trace,88,4,9,0.3037596673141474,4.741854642593216,4.666719323834835,6.045302870506532,1.2748815234033595,0.012945999675640741,true,pglib_opf_case57_ieee
risk_trace,88,5,8,0.8342275934230277,4.741854642593216,4.676688091347334,5.891290575804594,1.2424021864539434,0.012729809624167546,true,pglib_opf_case57_ieee
risk_trace,88,6,9,0.32003133756875507,4.741854642593216,4.650954153706728,5.745633499969786,1.211684864474805,0.01533587025278087,true,pglib_opf_case57_ieee
risk_trace,88,7,9,0.33893334683602866,4.741854642593216,4.680259902282157,5.704437366138288,1.2029970963046344,0.01238350776010694,true,pglib_opf_case57_ieee
risk_trace,88,8,8,0.854286750694829,4.741854642593216,4.727549737081611,5.6837165705403585,1.1986273302194812,0.012893998298755802,true,pglib_opf_case57_ieee
risk_trace,88,9,9,0.35278884686736545,4.741854642593216,4.774865407249827,5.67927601125622,1.1976908697796667,0.011131411331796206,true,pglib_opf_case57_ieee
risk_trace,88,10,9,0.3503220049178358,4.741854642593216,4.804647088446686,5.669213225540531,1.195568749538928,0.01131281631235807,true,pglib_opf_case57_ieee
risk_trace,88,11,8,0.8148796884362631,4.741854642593216,4.763331035929129,5.582229490691352,1.177224928100823,0.007568965422186175,true,pglib_opf_case57_ieee
risk_trace,88,12,9,0.37502764921791387,4.741854642593216,4.82312409286924,5.612096252015036,1.1835234681394418,0.009627249734955871,true,pglib_opf_case57_ieee
risk_trace,88,13,9,0.3044603936881384,4.741854642593216,4.774778145448402,5.53044259100333,1.1663036950409034,0.007537420265422556,true,pglib_opf_case57_ieee
risk_trace,88,14,8,0.8460546458781011,4.741854642593216,4.791156361753566,5.518760861078605,1.1638401589763865,0.00909735254523832,true,pglib_opf_case57_ieee
risk_trace,88,15,9,0.34851499291987326,4.741854642593216,4.80577073589622,5.509835948431474,1.1619580024532903,0.00955775650809375,true,pglib_opf_case57_ieee
risk_trace,88,16,9,0.34000560156203624,4.741854642593216,4.808386908896764,5.4917717542058275,1.1581484815828302,0.009668365699428054,true,pglib_opf_case57_ieee
risk_trace,88,17,8,0.8363492009295188,4.741854642593216,4.808632821007726,5.470514638322021,1.1536656120125852,0.009695046116888794,true,pglib_opf_case57_ieee
risk_trace,88,18,9,0.3773893430050678,4.741854642593216,4.8486431832837535,5.495106825730539,1.158851807976422,0.012196747135783592,true,pglib_opf_case57_ieee
risk_trace,88,19,9,0.3495859190412451,4.741854642593216,4.856563753309982,5.487443490595128,1.1572357029472682,0.012824764415934302,true,pglib_opf_case57_ieee
risk_trace,88,20,8,0.8477118522904316,4.741854642593216,4.867511131191026,5.482217142005788,1.1561335290125392,0.014073578474927979,true,pglib_opf_case57_ieee
risk_trace,89,1,9,0.32671653481828583,4.741854642593216,1.1996953126751644,406411.78872985643,85707.3485718657,0.9356197223402047,true,pglib_opf_case57_ieee
risk_trace,89,2,8,0.8046671488286072,4.741854642593216,4.471848402924369,6.489092065368496,1.3684713164931084,0.028948575295878357,true,pglib_opf_case57_ieee
risk_trace,89,3,9,0.3298671415247319,4.741854642593216,4.490285482099331,6.0301771545260126,1.2716916921831753,0.026882157202983793,true,pglib_opf_case57_ieee
risk_trace,89,4,9,0.3645287648543212,4.741854642593216,4.6336749617305255,6.011648802444544,1.267784286014492,0.012421635717701607,true,pglib_opf_case57_ieee
risk_trace,89,5,8,0.7760237565399842,4.741854642593216,4.542168905353925,5.7520070951335756,1.213028978886609,0.023283478639644143,true,pglib_opf_case57_ieee
risk_trace,89,6,9,0.3410029735208151,4.741854642593216,4.544058653797802,5.635514823572287,1.1884621626634992,0.023135202644065763,true,pglib_opf_case57_ieee
risk_trace,89,7,9,0.36934402515002046,4.741854642593216,4.6133826259310675,5.637124297761661,1.1888015813742534,0.01870027105487269,true,pglib_opf_case57_ieee
risk_trace,89,8,8,0.8072265852416651,4.741854642593216,4.649338657175945,5.60828429377055,1.1827195720836148,0.014682588112084997,true,pglib_opf_case57_ieee
risk_trace,89,9,9,0.3259146207437102,4.741854642593216,4.608299945469912,5.503902112425368,1.160706627948301,0.01681893431888358,true,pglib_opf_case57_ieee
risk_trace,89,10,9,0.33377120699724433,4.741854642593216,4.592624228030282,5.4430166627756975,1.147866620348158,0.017901158565616998,true,pglib_opf_case57_ieee
risk_trace,89,11,8,0.8146332440657865,4.741854642593216,4.622480324977962,5.434417583439304,1.1460531781436767,0.014364935342918026,true,pglib_opf_case57_ieee
risk_trace,89,12,9,0.3802425389269991,4.741854642593216,4.680893049066171,5.462481437520337,1.151971506771668,0.011452791557097762,true,pglib_opf_case57_ieee
risk_trace,89,13,9,0.3173933033132693,4.741854642593216,4.641830678632997,5.390651825415628,1.1368235071979347,0.013093227116445914,true,pglib_opf_case57_ieee
risk_trace,89,14,8,0.8414189509765421,4.741854642593216,4.694405759491557,5.418645349807292,1.1427270041419815,0.0070999312464239345,true,pglib_opf_case57_ieee
risk_trace,89,15,9,0.3420446403832587,4.741854642593216,4.693009622827009,5.392051508804509,1.1371186835570555,0.007160776168307806,true,pglib_opf_case57_ieee
risk_trace,89,16,9,0.3651764556420109,4.741854642593216,4.7173720956131415,5.397323122533257,1.138230403364195,0.006592060514118666,true,pglib_opf_case57_ieee
risk_trace,89,17,8,0.816929415545863,4.741854642593216,4.726163131212725,5.385862237607621,1.1358134408485814,0.005859950409401204,true,pglib_opf_case57_ieee
risk_trace,89,18,9,0.3325142789508885,4.741854642593216,4.713431803721293,5.353345318711918,1.128956014515091,0.005874533358094681,true,pglib_opf_case57_ieee
risk_trace,89,19,9,0.34562103244316994,4.741854642593216,4.714904938748636,5.338701232446376,1.1258677531976724,0.005854456057044761,true,pglib_opf_case57_ieee
risk_trace,89,20,8,0.7911870416916934,4.741854642593216,4.697363960126525,5.304086823786814,1.1185679915498474,0.007622088870814823,true,pglib_opf_case57_ieee
risk_trace,90,1,9,0.3501273442406596,4.741854642593216,1.3777829074770278,406436.00190766784,85712.45483927296,0.9355535132483832,true,pglib_opf_case57_ieee
risk_trace,90,2,8,0.8154702838267298,4.741854642593216,4.822438742809015,6.924423226285201,1.4602774121516273,0.010690090601824557,true,pglib_opf_case57_ieee
risk_trace,90,3,9,0.35837145848021995,4.741854642593216,4.873383901950959,6.480641935620375,1.3666892859618014,0.016267441837535663,true,pglib_opf_case57_ieee
risk_trace,90,4,9,0.32602637007084945,4.741854642593216,4.7577268749056465,6.152784723980468,1.2975481510364573,0.004102401959863979,true,pglib_opf_case57_ieee
risk_trace,90,5,8,0.7939489325042363,4.741854642593216,4.687932568461305,5.915056133721621,1.2474140562197427,0.009233572518462765,true,pglib_opf_case57_ieee
risk_trace,90,6,9,0.35002581668466065,4.741854642593216,4.703673460514146,5.81285911655449,1.2258619368761514,0.008933525151628999,true,pglib_opf_case57_ieee
risk_trace,90,7,9,0.3780221561620721,4.741854642593216,4.781724558845647,5.822988671063818,1.2279981378508376,0.012116073798912016,true,pglib_opf_case57_ieee
risk_trace,90,8,8,0.8587906855615638,4.741854642593216,4.8996754372356275,5.881239035268576,1.2402824376860815,0.01732968502421386,true,pglib_opf_case57_ieee
risk_trace,90,9,9,0.3466696345047398,4.741854642593216,4.887607607346598,5.808018595692677,1.2248411293595451,0.015985098154013697,true,pglib_opf_case57_ieee
risk_trace,90,10,9,0.2899189244128458,4.741854642593216,4.7796133178266595,5.64459670062017,1.1903774210871347,0.003969083500906239,true,pglib_opf_case57_ieee
risk_trace,90,11,8,0.8190235730884441,4.741854642593216,4.773532757563351,5.596193009980009,1.1801696660443337,0.0033698863606073607,true,pglib_opf_case57_ieee
risk_trace,90,12,9,0.35162924427682213,4.741854642593216,4.787058495684983,5.574850213615858,1.17566872749332,0.004878628471984445,true,pglib_opf_case57_ieee
risk_trace,90,13,9,0.3435437482868125,4.741854642593216,4.78664551858096,5.54524673214585,1.169425710003054,0.004832330159850148,true,pglib_opf_case57_ieee
risk_trace,90,14,8,0.8525376690409273,4.741854642593216,4.827031569114025,5.559498411892153,1.1724312175144587,0.008953083701838217,true,pglib_opf_case57_ieee
risk_trace,90,15,9,0.35042589112866607,4.741854642593216,4.835108771603264,5.543077998922057,1.1689683503015753,0.00976636795178387,true,pglib_opf_case57_ieee
risk_trace,90,16,9,0.30898273520682584,4.741854642593216,4.79578735695777,5.479360349251641,1.1555310658479188,0.00607843685328137,true,pglib_opf_case57_ieee
risk_trace,90,17,8,0.750479288725307,4.741854642593216,4.7113518870102125,5.368987948980331,1.1322548567292543,0.0037502992390143096,true,pglib_opf_case57_ieee
risk_trace,90,18,9,0.3324909379154389,4.741854642593216,4.702535687461317,5.340842304469789,1.1263192794853365,0.00441764160555301,true,pglib_opf_case57_ieee
risk_trace,90,19,9,0.32735200965362443,4.741854642593216,4.6903226076619084,5.3115974944196855,1.1201519014751768,0.005519455965625862,true,pglib_opf_case57_ieee
risk_trace,90,20,8,0.8507897901299712,4.741854642593216,4.7235552269545416,5.330249868703977,1.124085462431843,0.002040027495331614,true,pglib_opf_case57_ieee
risk_trace,91,1,9,0.3460644744577967,4.741854642593216,1.345992905617854,406431.7989057094,85711.56847681032,0.935519872117557,true,pglib_opf_case57_ieee
risk_trace,91,2,8,0.803171975542064,4.741854642593216,4.692856135107134,6.770517683108293,1.4278205878123769,0.009899075629161796,true,pglib_opf_case57_ieee
risk_trace,91,3,9,0.36134661520381023,4.741854642593216,4.786433036957874,6.382142976423784,1.345917042478875,0.013351541265429137,true,pglib_opf_case57_ieee
risk_trace,91,4,9,0.3397373591249594,4.741854642593216,4.729242496517728,6.121926095479222,1.2910404381630887,0.010134247484935816,true,pglib_opf_case57_ieee
risk_trace,91,5,8,0.8018977083836821,4.741854642593216,4.725126156017875,5.9587633883102065,1.2566313894960495,0.01040807078176901,true,pglib_opf_case57_ieee
risk_trace,91,6,9,0.3340308655426979,4.741854642593216,4.679406422032954,5.785917926022246,1.2201803644613733,0.01054868340525835,true,pglib_opf_case57_ieee
risk_trace,91,7,9,0.3606975056016695,4.741854642593216,4.716892276247634,5.7508821795240195,1.2127917477409196,0.01024087838422246,true,pglib_opf_case57_ieee
risk_trace,91,8,8,0.8277893734428494,4.741854642593216,4.771457418423476,5.741019768370685,1.2107118840806659,0.007768948231046406,true,pglib_opf_case57_ieee
risk_trace,91,9,9,0.31396520543237944,4.741854642593216,4.701638167262696,5.604357236885574,1.1818914031115626,0.0058468991256967135,true,pglib_opf_case57_ieee
risk_trace,91,10,9,0.3418065617404232,4.741854642593216,4.700196708883933,5.5591054585038435,1.1723483483803483,0.005914353298648828,true,pglib_opf_case57_ieee
risk_trace,91,11,8,0.816422377807939,4.741854642593216,4.709063880662783,5.527283908115961,1.1656375668852663,0.004929372641913038,true,pglib_opf_case57_ieee
risk_trace,91,12,9,0.33096923304298825,4.741854642593216,4.691607036904612,5.472071834385955,1.1539940058966884,0.005957619962223288,true,pglib_opf_case57_ieee
risk_trace,91,13,9,0.3476456672470771,4.741854642593216,4.700423726432951,5.452751924421692,1.1499196697095933,0.005369910207333875,true,pglib_opf_case57_ieee
risk_trace,91,14,8,0.7956231154127135,4.741854642593216,4.67879846499479,5.401585790563007,1.1391293486822276,0.007876328278890165,true,pglib_opf_case57_ieee
risk_trace,91,15,9,0.3523254256232124,4.741854642593216,4.691512267647374,5.390394416559554,1.1367692227722244,0.007151266579708906,true,pglib_opf_case57_ieee
risk_trace,91,16,9,0.31879731723523685,4.741854642593216,4.665103051634471,5.340745853555221,1.1262989391497849,0.008863542766814041,true,pglib_opf_case57_ieee
risk_trace,91,17,8,0.7871919082657953,4.741854642593216,4.641682139763202,5.295249819880162,1.1167043739207296,0.011618446502068187,true,pglib_opf_case57_ieee
risk_trace,91,18,9,0.34284467381120204,4.741854642593216,4.643861169797644,5.279018413887279,1.1132813660016156,0.01145010700275698,true,pglib_opf_case57_ieee
risk_trace,91,19,9,0.3458787189318412,4.741854642593216,4.648515813265285,5.2679298232575364,1.110942915866485,0.011101141795540882,true,pglib_opf_case57_ieee
risk_trace,91,20,8,0.8313633592737102,4.741854642593216,4.6724940687564676,5.277071087304821,1.1128706982926215,0.008283316910349873,true,pglib_opf_case57_ieee
risk_trace,92,1,9,0.3269766633621247,4.741854642593216,1.2016064446041348,406412.05770577607,85707.40529564573,0.9356155292809762,true,pglib_opf_case57_ieee
risk_trace,92,2,8,0.8328570361648981,4.741854642593216,4.656928041410064,6.701128169810091,1.413187175671288,0.014792554790940955,true,pglib_opf_case57_ieee
risk_trace,92,3,9,0.31471081593898564,4.741854642593216,4.584910903498248,6.132078423445167,1.2931814417853325,0.02261779294054515,true,pglib_opf_case57_ieee
risk_trace,92,4,9,0.34080847489628996,4.741854642593216,4.663101765794083,6.0408321378274445,1.2739386997581703,0.01416189385126114,true,pglib_opf_case57_ieee
risk_trace,92,5,8,0.7933689978269156,4.741854642593216,4.535049552235546,5.735094095029292,1.2094622309832963,0.022584591927911214,true,pglib_opf_case57_ieee
risk_trace,92,6,9,0.36840539398629524,4.741854642593216,4.656410536791655,5.757116464237078,1.2141064832574955,0.009044195519706252,true,pglib_opf_case57_ieee
risk_trace,92,7,9,0.32081874553690504,4.741854642593216,4.6159998703332965,5.636072114280224,1.1885796885578888,0.013379805080258123,true,pglib_opf_case57_ieee
risk_trace,92,8,8,0.8280435018131983,4.741854642593216,4.648209429828404,5.600966168975584,1.1811762677551287,0.010303313946643756,true,pglib_opf_case57_ieee
risk_trace,92,9,9,0.3261073753801545,4.741854642593216,4.631852388010325,5.525316319375682,1.165222626131367,0.012191060113653888,true,pglib_opf_case57_ieee
risk_trace,92,10,9,0.317671419118126,4.741854642593216,4.605904707383424,5.4539503685041355,1.1501724071241226,0.015203404422244991,true,pglib_opf_case57_ieee
risk_trace,92,11,8,0.8018833283577284,4.741854642593216,4.579737186735472,5.384207842947836,1.1354645489519541,0.017561040542300926,true,pglib_opf_case57_ieee
risk_trace,92,12,9,0.3208168704362111,4.741854642593216,4.565019611998678,5.332912145489617,1.1246469045228187,0.019252797332403156,true,pglib_opf_case57_ieee
risk_trace,92,13,9,0.3374666792990746,4.741854642593216,4.575418895379981,5.316100053187537,1.1211014368589498,0.018056305637882488,true,pglib_opf_case57_ieee
risk_trace,92,14,8,0.7857534349896357,4.741854642593216,4.539059459247087,5.249138092034837,1.1069799662109,0.021642191310919472,true,pglib_opf_case57_ieee
risk_trace,92,15,9,0.3734870347447529,4.741854642593216,4.590070516976912,5.280269773914667,1.1135452627512437,0.016093612628759885,true,pglib_opf_case57_ieee
risk_trace,92,16,9,0.3282344509366918,4.741854642593216,4.583052555439886,5.251995539685824,1.1075825674853716,0.01683728029448417,true,pglib_opf_case57_ieee
risk_trace,92,17,8,0.8522770582777749,4.741854642593216,4.630235491641073,5.281037736729622,1.1137072168541924,0.012011057232710481,true,pglib_opf_case57_ieee
risk_trace,92,18,9,0.3221583553110102,4.741854642593216,4.618352953934422,5.249876407517681,1.1071356680487867,0.013362145486127892,true,pglib_opf_case57_ieee
risk_trace,92,19,9,0.34849823575723093,4.741854642593216,4.632420418100216,5.249193030390338,1.1069915520480127,0.01176371049200837,true,pglib_opf_case57_ieee
risk_trace,92,20,8,0.8334651438861401,4.741854642593216,4.648868611740817,5.250167833596705,1.1071971262968752,0.010253268081417636,true,pglib_opf_case57_ieee
risk_trace,93,1,9,0.3622590715170893,4.741854642593216,1.4749159521182094,406448.55427715543,85715.1019827292,0.9357667375646316,true,pglib_opf_case57_ieee
risk_trace,93,2,8,0.8218730414539015,4.741854642593216,5.01593637993587,7.16265091122167,1.510516760021259,0.030348322571174077,true,pglib_opf_case57_ieee
risk_trace,93,3,9,0.35170719004849965,4.741854642593216,4.949615635867154,6.56840509781992,1.3851974792352142,0.02304671308516346,true,pglib_opf_case57_ieee
risk_trace,93,4,9,0.3533904261033044,4.741854642593216,4.934657090126158,6.355068175620137,1.3402072932679965,0.021389705986591467,true,pglib_opf_case57_ieee
risk_trace,93,5,8,0.8152228621610744,4.741854642593216,4.912720987779405,6.168901064847711,1.3009468931072241,0.019728394499041874,true,pglib_opf_case57_ieee
risk_trace,93,6,9,0.36356555854872163,4.741854642593216,4.937004827190399,6.073271588296562,1.2807797889340664,0.022418210526257577,true,pglib_opf_case57_ieee
risk_trace,93,7,9,0.33692696447809983,4.741854642593216,4.885170923550975,5.9361777399298665,1.2518683484324398,0.016665571967991556,true,pglib_opf_case57_ieee
risk_trace,93,8,8,0.7990411066579027,4.741854642593216,4.842533325835312,5.8202298053787525,1.2274163263249667,0.014178299741902697,true,pglib_opf_case57_ieee
risk_trace,93,9,9,0.34402348479564965,4.741854642593216,4.822871503423655,5.7385490416071185,1.210190837580975,0.012124710713774786,true,pglib_opf_case57_ieee
risk_trace,93,10,9,0.33849722246768,4.741854642593216,4.799154562669815,5.667862923694908,1.1952839871521828,0.009726805525960317,true,pglib_opf_case57_ieee
risk_trace,93,11,8,0.8444809173947339,4.741854642593216,4.852236950777353,5.683227293421194,1.1985241475713313,0.012571622047584477,true,pglib_opf_case57_ieee
risk_trace,93,12,9,0.34327775968930796,4.741854642593216,4.841805666756587,5.6350771457999205,1.1883698616957648,0.01139905557587425,true,pglib_opf_case57_ieee
risk_trace,93,13,9,0.33857575367920395,4.741854642593216,4.827286780039102,5.589764655730499,1.1788140036012533,0.00976373048669203,true,pglib_opf_case57_ieee
risk_trace,93,14,8,0.7814791825442253,4.741854642593216,4.776713619251336,5.50767840433546,1.1615030024040196,0.0074170646586924245,true,pglib_opf_case57_ieee
risk_trace,93,15,9,0.34777244375169275,4.741854642593216,4.776404667726278,5.481976279567302,1.1560827340268975,0.007389436763657497,true,pglib_opf_case57_ieee
risk_trace,93,16,9,0.34194245043663607,4.741854642593216,4.769667320261165,5.453359507970545,1.1500478017580527,0.00680337465731023,true,pglib_opf_case57_ieee
risk_trace,93,17,8,0.8240297578116204,4.741854642593216,4.78227993980465,5.445842153901585,1.1484624823765945,0.0069539376935792985,true,pglib_opf_case57_ieee
risk_trace,93,18,9,0.3677612665350717,4.741854642593216,4.803029248568366,5.449306558695159,1.1491930835979933,0.009066250277759579,true,pglib_opf_case57_ieee
risk_trace,93,19,9,0.3494119376052683,4.741854642593216,4.8032845804670945,5.4331505260918185,1.1457859710184088,0.009092904320352417,true,pglib_opf_case57_ieee
risk_trace,93,20,8,0.8520643075101356,4.741854642593216,4.838559268131386,5.4539851974990246,1.1501797521394204,0.011136475004614961,true,pglib_opf_case57_ieee
risk_trace,94,1,9,0.34452864207557327,4.741854642593216,1.3340723967027461,406430.21019788337,85711.23343747534,0.9355120919417846,true,pglib_opf_case57_ieee
risk_trace,94,2,8,0.8539485509511588,4.741854642593216,5.009185692327866,7.128827984547062,1.503383912385906,0.029048229775133518,true,pglib_opf_case57_ieee
risk_trace,94,3,9,0.31905741872347976,4.741854642593216,4.853953828514374,6.4434277166071805,1.3588412556407279,0.0195320122188893,true,pglib_opf_case57_ieee
risk_trace,94,4,9,0.3221112534375497,4.741854642593216,4.815250511167349,6.212409649400303,1.3101223292671142,0.019055730536775874,true,pglib_opf_case57_ieee
risk_trace,94,5,8,0.8523414662017244,4.741854642593216,4.809886336940962,6.037015013195735,1.273133714173538,0.018607642445607652,true,pglib_opf_case57_ieee
risk_trace,94,6,9,0.359462371428415,4.741854642593216,4.9029188868421025,6.025640870280096,1.270735044502504,0.021170304350800574,true,pglib_opf_case57_ieee
risk_trace,94,7,9,0.35204819067566834,4.741854642593216,4.941299818708101,5.992634322007902,1.2637743612340386,0.023568914971412048,true,pglib_opf_case57_ieee
risk_trace,94,8,8,0.8041295608311472,4.741854642593216,4.832266137162809,5.801948070297801,1.2235609287097091,0.011224004105818234,true,pglib_opf_case57_ieee
risk_trace,94,9,9,0.3103219183334951,4.741854642593216,4.773624638444545,5.6785955080257535,1.1975473598491106,0.009330118318758842,true,pglib_opf_case57_ieee
risk_trace,94,10,9,0.3389208807651381,4.741854642593216,4.781071068285037,5.643788796039709,1.1902070437471792,0.00932687992426131,true,pglib_opf_case57_ieee
risk_trace,94,11,8,0.7992578183178761,4.741854642593216,4.719340261595949,5.535171170010343,1.1673008953693442,0.005885858648441243,true,pglib_opf_case57_ieee
risk_trace,94,12,9,0.32386186164979025,4.741854642593216,4.702352866433922,5.480977514284629,1.1558721064649091,0.007450145597843613,true,pglib_opf_case57_ieee
risk_trace,94,13,9,0.30294463102571045,4.741854642593216,4.66150506164986,5.407908704457288,1.1404627750250527,0.011736960378130502,true,pglib_opf_case57_ieee
risk_trace,94,14,8,0.8161529566841826,4.741854642593216,4.646816579914448,5.363470642846713,1.1310913233547684,0.012470193778835648,true,pglib_opf_case57_ieee
risk_trace,94,15,9,0.38011347617809865,4.741854642593216,4.706158526390593,5.40355821114711,1.1395453084137608,0.00593698121853701,true,pglib_opf_case57_ieee
risk_trace,94,16,9,0.36248798757300127,4.741854642593216,4.735824913751904,5.414911632804702,1.1419396082211846,0.003287962271059052,true,pglib_opf_case57_ieee
risk_trace,94,17,8,0.7984388203850254,4.741854642593216,4.70672713370509,5.362985068534124,1.1309889215839029,0.004111332157470133,true,pglib_opf_case57_ieee
risk_trace,94,18,9,0.32253941255422025,4.741854642593216,4.691443953935508,5.3279906811386155,1.1236090269997931,0.005871699203510764,true,pglib_opf_case57_ieee
risk_trace,94,19,9,0.35188073714214696,4.741854642593216,4.705625658553848,5.327281657760357,1.123459502513764,0.004238018963185689,true,pglib_opf_case57_ieee
risk_trace,94,20,8,0.8432790977873578,4.741854642593216,4.726671584930578,5.332991341818304,1.1246636060741433,0.003294819725284845,true,pglib_opf_case57_ieee
risk_trace,95,1,9,0.35389104790536163,4.741854642593216,1.4075631450201507,406439.8957554226,85713.27600483964,0.9356015872877994,true,pglib_opf_case57_ieee
risk_trace,95,2,8,0.8455112018326895,4.741854642593216,5.068741931609111,7.210454874079486,1.5205980397020873,0.03380017328058923,true,pglib_opf_case57_ieee
risk_trace,95,3,9,0.3201245144239249,4.741854642593216,4.860577485912633,6.454524004550135,1.3611813290464545,0.01600684155969482,true,pglib_opf_case57_ieee
risk_trace,95,4,9,0.3013089103108862,4.741854642593216,4.71806778950524,6.101947915983121,1.2868272808645396,0.01697828756906997,true,pglib_opf_case57_ieee
risk_trace,95,5,8,0.8472210377086709,4.741854642593216,4.723722722984201,5.94018740954617,1.2527139394339621,0.017164222266395038,true,pglib_opf_case57_ieee
risk_trace,95,6,9,0.3506822979926853,4.741854642593216,4.799884215199693,5.910808465480727,1.2465182741764171,0.014748425748467874,true,pglib_opf_case57_ieee
risk_trace,95,7,9,0.3536880759208285,4.741854642593216,4.8533327809670315,5.895589073186543,1.243308687750575,0.016004828114998742,true,pglib_opf_case57_ieee
risk_trace,95,8,8,0.8262342529896454,4.741854642593216,4.808736827467792,5.77478774417413,1.2178331432395038,0.011299453604745924,true,pglib_opf_case57_ieee
risk_trace,95,9,9,0.3353288068415749,4.741854642593216,4.807509646700926,5.715557920931155,1.2053422872965676,0.011264889533573201,true,pglib_opf_case57_ieee
risk_trace,95,10,9,0.3474410866457758,4.741854642593216,4.82754657916686,5.69447142941442,1.2008954003491423,0.012023192528494937,true,pglib_opf_case57_ieee
risk_trace,95,11,8,0.7740991662175036,4.741854642593216,4.719665270858928,5.536488418242151,1.167578687147265,0.003636577912514239,true,pglib_opf_case57_ieee
risk_trace,95,12,9,0.3415088637192045,4.741854642593216,4.725705906346147,5.507372490587031,1.1614384888810447,0.0030313460840271957,true,pglib_opf_case57_ieee
risk_trace,95,13,9,0.33610044015684465,4.741854642593216,4.723168543829074,5.475837810838199,1.1547882049466585,0.00328118124662295,true,pglib_opf_case57_ieee
risk_trace,95,14,8,0.8007504224456531,4.741854642593216,4.6938059570773145,5.416044358133218,1.1421784863424878,0.005198399888994929,true,pglib_opf_case57_ieee
risk_trace,95,15,9,0.3509492857881525,4.741854642593216,4.709649393029776,5.408448168215538,1.1405765414305862,0.0034206782312167765,true,pglib_opf_case57_ieee
risk_trace,95,16,9,0.3487322780426872,4.741854642593216,4.720209959788596,5.398958457694774,1.1385752758423238,0.00227805136573881,true,pglib_opf_case57_ieee
risk_trace,95,17,8,0.819758186076821,4.741854642593216,4.7212907144589025,5.379064278667155,1.134379833230287,0.0021640612143146425,true,pglib_opf_case57_ieee
risk_trace,95,18,9,0.34627250915161023,4.741854642593216,4.727627923678744,5.3673097846389215,1.131900952093221,0.0015201234765603658,true,pglib_opf_case57_ieee
risk_trace,95,19,9,0.3628101048539394,4.741854642593216,4.748405880756185,5.373541772993415,1.1332152033354492,0.00138619506969006,true,pglib_opf_case57_ieee
risk_trace,95,20,8,0.84486906159862,4.741854642593216,4.772637975905519,5.382652666219115,1.1351365809213123,0.0032304811841214537,true,pglib_opf_case57_ieee
risk_trace,96,1,9,0.3241893908335596,4.741854642593216,1.1812078652996127,406409.1757081295,85706.79751707304,0.9356644988105389,true,pglib_opf_case57_ieee
risk_trace,96,2,8,0.8249573452065239,4.741854642593216,4.572682930535864,6.600683252941503,1.3920045531660867,0.020985203617490254,true,pglib_opf_case57_ieee
risk_trace,96,3,9,0.3520914825787064,4.741854642593216,4.738496273240845,6.317583071859997,1.3323021366182262,0.00299534263607628,true,pglib_opf_case57_ieee
risk_trace,96,4,9,0.3767572672854126,4.741854642593216,4.895730275154063,6.309908481454432,1.3306836579882342,0.016520478545714503,true,pglib_opf_case57_ieee
risk_trace,96,5,8,0.8020866283595668,4.741854642593216,4.820603987321831,6.0647378547828135,1.2789801273760981,0.01126198630598256,true,pglib_opf_case57_ieee
risk_trace,96,6,9,0.33817661203250854,4.741854642593216,4.781191835833412,5.898389126283692,1.2438991852053045,0.007259998190145217,true,pglib_opf_case57_ieee
risk_trace,96,7,9,0.32059944274479074,4.741854642593216,4.71494729198259,5.746800095614904,1.2119308854377082,0.004154781641690978,true,pglib_opf_case57_ieee
risk_trace,96,8,8,0.8333592969095143,4.741854642593216,4.758032393324493,5.723487223297635,1.207014481609581,0.0019186174080146846,true,pglib_opf_case57_ieee
risk_trace,96,9,9,0.3313654280621584,4.741854642593216,4.735824888214163,5.640322273617452,1.1894759959434107,0.0006432067753666199,true,pglib_opf_case57_ieee
risk_trace,96,10,9,0.35271672946928073,4.741854642593216,4.756916702186517,5.6200440724602245,1.1851995676920932,0.0017917595946497136,true,pglib_opf_case57_ieee
risk_trace,96,11,8,0.8117894717264772,4.741854642593216,4.743295548507474,5.563724421238535,1.1733224319579432,0.001524998564158283,true,pglib_opf_case57_ieee
risk_trace,96,12,9,0.32924207427078955,4.741854642593216,4.723578316402562,5.506029590283065,1.161155287390239,0.0020230745934771126,true,pglib_opf_case57_ieee
risk_trace,96,13,9,0.3066860693132381,4.741854642593216,4.678150645282723,5.427571664728913,1.1446094563878688,0.006874600118389454,true,pglib_opf_case57_ieee
risk_trace,96,14,8,0.8368440984995749,4.741854642593216,4.702621557465327,5.425059035183591,1.1440795730964763,0.004917517499578425,true,pglib_opf_case57_ieee
risk_trace,96,15,9,0.3583619919121658,4.741854642593216,4.728493516308663,5.428395690078489,1.144783233403759,0.002039302968053238,true,pglib_opf_case57_ieee
risk_trace,96,16,9,0.3317815663885042,4.741854642593216,4.720561742772697,5.398892762924496,1.1385614216069602,0.0028994653766966634,true,pglib_opf_case57_ieee
risk_trace,96,17,8,0.8244731318385984,4.741854642593216,4.723462633998845,5.380828676678078,1.1347519235080183,0.0027708975869542548,true,pglib_opf_case57_ieee
risk_trace,96,18,9,0.308159152197255,4.741854642593216,4.693213422518202,5.329657733499142,1.1239605882529689,0.006139219076337563,true,pglib_opf_case57_ieee
risk_trace,96,19,9,0.4064901457786062,4.741854642593216,4.75872303150221,5.384182075254478,1.1354591148559516,0.001812554355232292,true,pglib_opf_case57_ieee
risk_trace,96,20,8,0.8377255120772412,4.741854642593216,4.773203204922921,5.382967328516873,1.1352029394079122,0.0034675208158305433,true,pglib_opf_case57_ieee
risk_trace,97,1,9,0.3220730940883749,4.741854642593216,1.1658364365129859,406406.98760656186,85706.33607282124,0.9357076354926053,true,pglib_opf_case57_ieee
risk_trace,97,2,8,0.8010094638167228,4.741854642593216,4.3946754863772295,6.393733078232341,1.348361255277903,0.03746041645326027,true,pglib_opf_case57_ieee
risk_trace,97,3,9,0.3437576106181328,4.741854642593216,4.521382647336492,6.0685413520593965,1.2797822391157576,0.02352866880834722,true,pglib_opf_case57_ieee
risk_trace,97,4,9,0.34687925927443575,4.741854642593216,4.576664958184914,5.946494763601725,1.2540440843943117,0.018086612608079148,true,pglib_opf_case57_ieee
risk_trace,97,5,8,0.8043618695233881,4.741854642593216,4.587398012310495,5.799686791856087,1.2230840523370337,0.016839576366680282,true,pglib_opf_case57_ieee
risk_trace,97,6,9,0.3743562167276953,4.741854642593216,4.698258758343939,5.807238246997516,1.224676563223723,0.010090800259540508,true,pglib_opf_case57_ieee
risk_trace,97,7,9,0.35345843515184716,4.741854642593216,4.714565702106189,5.748254481985404,1.2122375979964266,0.010119678480700521,true,pglib_opf_case57_ieee
risk_trace,97,8,8,0.8092131461619103,4.741854642593216,4.728627184343577,5.694713423642395,1.2009464340155482,0.009090586274156627,true,pglib_opf_case57_ieee
risk_trace,97,9,9,0.35194504597145787,4.741854642593216,4.736447168749657,5.644250710102032,1.1903044558563936,0.009342700362380319,true,pglib_opf_case57_ieee
risk_trace,97,10,9,0.37731487732762686,4.741854642593216,4.786551693653921,5.65514806560299,1.1926025768074398,0.012404364378803281,true,pglib_opf_case57_ieee
risk_trace,97,11,8,0.7960518125189168,4.741854642593216,4.772271468574654,5.599034117162328,1.1807688213108827,0.012626285337611572,true,pglib_opf_case57_ieee
risk_trace,97,12,9,0.3318860968304425,4.741854642593216,4.740117142747955,5.526971399319515,1.1655716625461416,0.010835507113623567,true,pglib_opf_case57_ieee
risk_trace,97,13,9,0.3537558310258298,4.741854642593216,4.744947757158748,5.50272803721787,1.1604590296358281,0.011047813769794712,true,pglib_opf_case57_ieee
risk_trace,97,14,8,0.8344217048556817,4.741854642593216,4.786152876831161,5.518610900968954,1.1638085341964315,0.010076244369365476,true,pglib_opf_case57_ieee
risk_trace,97,15,9,0.35765039138535143,4.741854642593216,4.794820741329974,5.502511722804833,1.1604134115329252,0.010842577606027928,true,pglib_opf_case57_ieee
risk_trace,97,16,9,0.33314451465108486,4.741854642593216,4.774531466201343,5.459097255592509,1.1512578235858888,0.009110337196720804,true,pglib_opf_case57_ieee
risk_trace,97,17,8,0.8359392402526453,4.741854642593216,4.80377055473779,5.469226050482597,1.1533938643660315,0.009517990441613871,true,pglib_opf_case57_ieee
risk_trace,97,18,9,0.341213484373794,4.741854642593216,4.795131217075872,5.440923304905587,1.1474251564004216,0.008639516813732906,true,pglib_opf_case57_ieee
risk_trace,97,19,9,0.39914402252728926,4.741854642593216,4.842688739496895,5.475598924474146,1.1547378266913009,0.01362137791824901,true,pglib_opf_case57_ieee
risk_trace,97,20,8,0.847107507149606,4.741854642593216,4.874172590114177,5.492476825652406,1.158297172654093,0.015506963869748648,true,pglib_opf_case57_ieee
risk_trace,98,1,9,0.349696684751407,4.741854642593216,1.3743956236451698,406435.55637704727,85712.36088223418,0.9355490494039199,true,pglib_opf_case57_ieee
risk_trace,98,2,8,0.8357494632425018,4.741854642593216,4.95103140119864,7.070336653066767,1.49104879545615,0.02174803828548067,true,pglib_opf_case57_ieee
risk_trace,98,3,9,0.3370444708752055,4.741854642593216,4.873145428380536,6.473061857037468,1.3650907387362454,0.014165365397461861,true,pglib_opf_case57_ieee
risk_trace,98,4,9,0.3462382922403938,4.741854642593216,4.884851833382812,6.295667441419178,1.3276803942636706,0.015230428874005454,true,pglib_opf_case57_ieee
risk_trace,98,5,8,0.8283736689282594,4.741854642593216,4.860407381394849,6.103610572811419,1.2871779151529388,0.012527093722278757,true,pglib_opf_case57_ieee
risk_trace,98,6,9,0.335176929228418,4.741854642593216,4.832471884832914,5.951605592368036,1.255121896590494,0.009980284568753526,true,pglib_opf_case57_ieee
risk_trace,98,7,9,0.3648007027945147,4.741854642593216,4.8881958191281045,5.937189074243015,1.2520816266514863,0.01527930591195059,true,pglib_opf_case57_ieee
risk_trace,98,8,8,0.8176582180122248,4.741854642593216,4.856446667774926,5.831672054272478,1.2298293587260332,0.012003393356256204,true,pglib_opf_case57_ieee
risk_trace,98,9,9,0.34129258023606074,4.741854642593216,4.8456158939046015,5.7605361378187085,1.2148276512053515,0.010854038977001112,true,pglib_opf_case57_ieee
risk_trace,98,10,9,0.338550021301087,4.741854642593216,4.833098598221899,5.702704034922593,1.2026315576396305,0.009546013355871326,true,pglib_opf_case57_ieee
risk_trace,98,11,8,0.8031704389110543,4.741854642593216,4.7935225582174095,5.618342254438765,1.184840674779988,0.0057041629468100406,true,pglib_opf_case57_ieee
risk_trace,98,12,9,0.34985608217691794,4.741854642593216,4.80141306148587,5.590671844269687,1.1790053187316327,0.00659637913232449,true,pglib_opf_case57_ieee
risk_trace,98,13,9,0.32151731511808807,4.741854642593216,4.7691731669728155,5.526299036862483,1.165429869406598,0.0029538669369173244,true,pglib_opf_case57_ieee
risk_trace,98,14,8,0.8272098275950189,4.741854642593216,4.776993530380837,5.506045495733162,1.161158641657988,0.0037008561863060147,true,pglib_opf_case57_ieee
risk_trace,98,15,9,0.3579762888742759,4.741854642593216,4.795610774175778,5.5011518663190095,1.1601266341877048,0.0057504847666223335,true,pglib_opf_case57_ieee
risk_trace,98,16,9,0.3452478180763738,4.741854642593216,4.796755950378864,5.481213367936232,1.1559218451577582,0.005877915992673787,true,pglib_opf_case57_ieee
risk_trace,98,17,8,0.8399829901624264,4.741854642593216,4.815966662567169,5.480366794709467,1.1557433130662933,0.007763832310838132,true,pglib_opf_case57_ieee
risk_trace,98,18,9,0.32034856391456157,4.741854642593216,4.7916358035280275,5.435341413942113,1.1462480028636315,0.00528334565391572,true,pglib_opf_case57_ieee
risk_trace,98,19,9,0.3530753275365597,4.741854642593216,4.801712844758946,5.429977979872129,1.1451169192530528,0.00628316184181697,true,pglib_opf_case57_ieee
risk_trace,98,20,8,0.8074890874853952,4.741854642593216,4.784959165066177,5.395876656558837,1.1379253611215612,0.004542763862023471,true,pglib_opf_case57_ieee
risk_trace,99,1,9,0.3192781455959674,4.741854642593216,1.1456899886963074,406404.09798023035,85705.72668545083,0.9357724808814832,true,pglib_opf_case57_ieee
risk_trace,99,2,8,0.855605680813454,4.741854642593216,4.716298973197499,6.7572092989088635,1.4250140099641464,0.023426361748221478,true,pglib_opf_case57_ieee
risk_trace,99,3,9,0.3664224557112025,4.741854642593216,4.999684709157261,6.615232969444611,1.3950729130378583,0.028590871410433465,true,pglib_opf_case57_ieee
risk_trace,99,4,9,0.3421632618697218,4.741854642593216,4.996866199548494,6.420965327454377,1.3541042084628079,0.02836511992833546,true,pglib_opf_case57_ieee
risk_trace,99,5,8,0.8379135961994509,4.741854642593216,4.937371867426281,6.186584046701332,1.3046760208824169,0.02167054204344436,true,pglib_opf_case57_ieee
risk_trace,99,6,9,0.373058207149275,4.741854642593216,5.031417345483416,6.1726399564853995,1.3017353802962037,0.030178958580930577,true,pglib_opf_case57_ieee
risk_trace,99,7,9,0.33846593631647987,4.741854642593216,5.002184920909041,6.061800909836546,1.278360761080074,0.027397881247861258,true,pglib_opf_case57_ieee
risk_trace,99,8,8,0.8125546104989245,4.741854642593216,4.9259311134691455,5.907137625728068,1.2457441383098966,0.019191506185776787,true,pglib_opf_case57_ieee
risk_trace,99,9,9,0.3552407897575341,4.741854642593216,4.9410973297290655,5.864562165694942,1.2367654868660718,0.02072884884548405,true,pglib_opf_case57_ieee
risk_trace,99,10,9,0.3235473428903714,4.741854642593216,4.896084994345722,5.770628687748869,1.2169560483602337,0.016250125312303732,true,pglib_opf_case57_ieee
risk_trace,99,11,8,0.8112572002459875,4.741854642593216,4.85617401023163,5.685504968469216,1.1990044817906815,0.011951160035003777,true,pglib_opf_case57_ieee
risk_trace,99,12,9,0.310791245477048,4.741854642593216,4.803300349730901,5.59121360077705,1.1791195686503242,0.006999027781198358,true,pglib_opf_case57_ieee
risk_trace,99,13,9,0.3502959859533583,4.741854642593216,4.8156993349333375,5.575720978657939,1.1758523613470995,0.008036815011082775,true,pglib_opf_case57_ieee
risk_trace,99,14,8,0.8309017336568812,4.741854642593216,4.8177677752971695,5.549068976411877,1.1702317752568672,0.008271871253419303,true,pglib_opf_case57_ieee
risk_trace,99,15,9,0.35199598834400814,4.741854642593216,4.829780257608037,5.537009480109474,1.1676885728157633,0.009366363083432501,true,pglib_opf_case57_ieee
risk_trace,99,16,9,0.3723313289043331,4.741854642593216,4.862259802797762,5.55097142416747,1.1706329785621108,0.012580428188356453,true,pglib_opf_case57_ieee
risk_trace,99,17,8,0.8068085396771026,4.741854642593216,4.8371472608388215,5.503186078499742,1.1605556250223164,0.010005648078781154,true,pglib_opf_case57_ieee
risk_trace,99,18,9,0.3131128991154571,4.741854642593216,4.803893725736332,5.448482330904135,1.1490192638896413,0.006525061379991583,true,pglib_opf_case57_ieee
risk_trace,99,19,9,0.3325946977958735,4.741854642593216,4.794096501624808,5.421723804016483,1.143376213036227,0.005568481599501254,true,pglib_opf_case57_ieee
risk_trace,99,20,8,0.7967010017621713,4.741854642593216,4.766799940436207,5.3765267045493905,1.1338446894291738,0.0026396929652811882,true,pglib_opf_case57_ieee

